Online Bayesian changepoint detection for network Poisson processes with community structure

Network point processes often exhibit latent structure that govern the behaviour of the sub-processes. It is not always reasonable to assume that this latent structure is static, and detecting when and how this driving structure changes is often of interest. In this paper, we introduce a novel online methodology for detecting changes within the latent structure of a network point process. We focus on block-homogeneous Poisson processes, where latent node memberships determine the rates of the edge processes. We propose a scalable variational procedure which can be applied on large networks in an online fashion via a Bayesian forgetting factor applied to sequential variational approximations to the posterior distribution. The proposed framework is tested on simulated and real-world data, and it rapidly and accurately detects changes to the latent edge process rates, and to the latent node group memberships, both in an online manner. In particular, in an application on the Santander Cycles bike-sharing network in central London, we detect changes within the network related to holiday periods and lockdown restrictions between 2019 and 2020.

==> tikz_data/gamma_pdf_1_0.csv <==
0.000000000000000000e+00 0.000000000000000000e+00
5.005005005005004962e-03 0.000000000000000000e+00
1.001001001001000992e-02 2.612658836730864077e-278
1.501501501501501488e-02 3.102107530624522982e-252
2.002002002002001985e-02 8.800455443908424410e-234
2.502502502502502307e-02 1.663694697766785179e-219
3.003003003003002977e-02 7.178865876431470628e-208
3.503503503503503647e-02 4.656976433778982064e-198
4.004004004004003969e-02 1.399202865019635953e-189
4.504504504504504292e-02 4.023306104949357919e-182
5.005005005005004615e-02 1.817296187994767249e-175
5.505505505505505631e-02 1.836167727709615303e-169
6.006006006006005954e-02 5.387465081930358286e-164
6.506506506506506970e-02 5.596478592089661284e-159
7.007007007007007293e-02 2.401094290148619402e-154
7.507507507507507616e-02 4.807353341710895327e-150
8.008008008008007939e-02 4.956355012237564534e-146
8.508508508508508261e-02 2.852008541076450675e-142
9.009009009009008584e-02 9.791322214753308321e-139
9.509509509509508907e-02 2.120807106890332368e-135
1.001001001001000923e-01 3.038509005591069329e-132
1.051051051051051094e-01 2.998075981148297572e-129
1.101101101101101126e-01 2.109228874875758991e-126
1.151151151151151159e-01 1.090356151364557491e-123
1.201201201201201191e-01 4.251795542395014084e-121
1.251251251251251362e-01 1.279779635622671091e-118
1.301301301301301394e-01 3.034445184140701347e-116
1.351351351351351426e-01 5.770691457507979932e-114
1.401401401401401459e-01 8.944379356006810202e-112
1.451451451451451491e-01 1.146256399562331553e-109
1.501501501501501523e-01 1.230335585520379157e-107
1.551551551551551555e-01 1.118988335449020709e-105
1.601601601601601588e-01 8.714781314822466862e-104
1.651651651651651620e-01 5.867637987229176055e-102
1.701701701701701652e-01 3.445255660007316097e-100
1.751751751751751685e-01 1.778189205757235837e-98
1.801801801801801717e-01 8.126218986212831909e-97
1.851851851851851749e-01 3.310162688219016582e-95
1.901901901901901781e-01 1.209274499481526203e-93
1.951951951951951814e-01 3.984483123446071613e-92
2.002002002002001846e-01 1.190311963050636739e-90
2.052052052052052156e-01 3.239614153177519978e-89
2.102102102102102188e-01 8.068995095916415013e-88
2.152152152152152220e-01 1.846934991612965859e-86
2.202202202202202252e-01 3.900111923136270891e-85
2.252252252252252285e-01 7.625518380810718698e-84
2.302302302302302317e-01 1.385154719575988755e-82
2.352352352352352349e-01 2.344977844406707862e-81
2.402402402402402382e-01 3.710896367572958288e-80
2.452452452452452414e-01 5.504614721893934269e-79
2.502502502502502724e-01 7.673936389721407514e-78
2.552552552552552756e-01 1.007906702672974408e-76
2.602602602602602788e-01 1.250082979651642459e-75
2.652652652652652820e-01 1.467309593040655928e-74
2.702702702702702853e-01 1.633292417358057780e-73
2.752752752752752885e-01 1.727471983752768605e-72
2.802802802802802917e-01 1.739253347081087341e-71
2.852852852852852950e-01 1.669847708408183193e-70
2.902902902902902982e-01 1.531337636080785648e-69
2.952952952952953014e-01 1.343464503173323581e-68
3.003003003003003046e-01 1.129247959203854399e-67
3.053053053053053079e-01 9.106992305557797159e-67
3.103103103103103111e-01 7.056150481483966570e-66
3.153153153153153143e-01 5.259258448656871876e-65
3.203203203203203175e-01 3.775507298389486319e-64
3.253253253253253208e-01 2.613520290430785565e-63
3.303303303303303240e-01 1.746460139551507696e-62
3.353353353353353272e-01 1.127806077183919124e-61
3.403403403403403304e-01 7.045200659718171450e-61
3.453453453453453337e-01 4.261440603281034657e-60
3.503503503503503369e-01 2.498195534078732854e-59
3.553553553553553401e-01 1.420656132911727478e-58
3.603603603603603434e-01 7.843565461114509092e-58
3.653653653653653466e-01 4.207791974661142864e-57
3.703703703703703498e-01 2.195082709045262571e-56
3.753753753753753530e-01 1.114370072200036504e-55
3.803803803803803563e-01 5.509383326704036922e-55
3.853853853853853595e-01 2.654436478833702800e-54
3.903903903903903627e-01 1.247172807044198367e-53
3.953953953953953659e-01 5.717997752148590776e-53
4.004004004004003692e-01 2.559717193843697107e-52
4.054054054054054279e-01 1.119510787098546048e-51
4.104104104104104311e-01 4.786312172094700936e-51
4.154154154154154344e-01 2.001471108464658997e-50
4.204204204204204376e-01 8.190373940391077813e-50
4.254254254254254408e-01 3.281607113493300989e-49
4.304304304304304440e-01 1.287989830878323198e-48
4.354354354354354473e-01 4.954369402281780866e-48
4.404404404404404505e-01 1.868591809437331033e-47
4.454454454454454537e-01 6.913274898167031653e-47
4.504504504504504570e-01 2.510055293835142696e-46
4.554554554554554602e-01 8.947328523568018109e-46
4.604604604604604634e-01 3.132483184415698803e-45
4.654654654654654666e-01 1.077552290008898959e-44
4.704704704704704699e-01 3.643390753916201404e-44
4.754754754754754731e-01 1.211293256334775845e-43
4.804804804804804763e-01 3.961159956099484126e-43
4.854854854854854795e-01 1.274599103459619975e-42
4.904904904904904828e-01 4.036891035465760520e-42
4.954954954954954860e-01 1.258874074509567402e-41
5.005005005005005447e-01 3.866471741952650852e-41
5.055055055055055480e-01 1.169973647863234387e-40
5.105105105105105512e-01 3.488940191344842306e-40
5.155155155155155544e-01 1.025630574926278684e-39
5.205205205205205576e-01 2.972956668671313030e-39
5.255255255255255609e-01 8.499690873318205137e-39
5.305305305305305641e-01 2.397441616963931925e-38
5.355355355355355673e-01 6.673190708234685052e-38
5.405405405405405705e-01 1.833440306583337127e-37
5.455455455455455738e-01 4.973383465105703100e-37
5.505505505505505770e-01 1.332264290503155173e-36
5.555555555555555802e-01 3.525175019037478357e-36
5.605605605605605835e-01 9.215497132771283897e-36
5.655655655655655867e-01 2.380663510320104202e-35
5.705705705705705899e-01 6.078680697833678431e-35
5.755755755755755931e-01 1.534409365656563938e-34
5.805805805805805964e-01 3.829834161049105842e-34
5.855855855855855996e-01 9.453867687835561141e-34
5.905905905905906028e-01 2.308403659288037453e-33
5.955955955955956060e-01 5.576561020989482945e-33
6.006006006006006093e-01 1.333065282951805279e-32
6.056056056056056125e-01 3.153860501438553747e-32
6.106106106106106157e-01 7.386073402463104841e-32
6.156156156156156189e-01 1.712525311186791464e-31
6.206206206206206222e-01 3.931724055239282744e-31
6.256256256256256254e-01 8.939648118838826665e-31
6.306306306306306286e-01 2.013335979220169635e-30
6.356356356356356319e-01 4.491961242150103667e-30
6.406406406406406351e-01 9.929870880105099189e-30
6.456456456456456383e-01 2.175211568011061881e-29
6.506506506506506415e-01 4.722486326882697607e-29
6.556556556556556448e-01 1.016273997925981393e-28
6.606606606606606480e-01 2.168103730964557249e-28
6.656656656656656512e-01 4.586013797825293414e-28
6.706706706706706544e-01 9.619053830132794625e-28
6.756756756756756577e-01 2.000900304766863334e-27
6.806806806806806609e-01 4.128267566833608270e-27
6.856856856856856641e-01 8.449121250765083816e-27
6.906906906906906674e-01 1.715566100030599100e-26
6.956956956956956706e-01 3.456251728188043021e-26
7.007007007007006738e-01 6.909617234364662131e-26
7.057057057057056770e-01 1.370884939342685028e-25
7.107107107107106803e-01 2.699560584546228398e-25
7.157157157157156835e-01 5.276863906028885655e-25
7.207207207207206867e-01 1.023986377998191275e-24
7.257257257257256899e-01 1.972839414631506870e-24
7.307307307307306932e-01 3.774083118788094772e-24
7.357357357357356964e-01 7.169607354755604112e-24
7.407407407407406996e-01 1.352647500314839087e-23
7.457457457457457028e-01 2.534659232533608048e-23
7.507507507507507061e-01 4.717802230676135779e-23
7.557557557557557093e-01 8.723360584169219358e-23
7.607607607607607125e-01 1.602469703837988047e-22
7.657657657657657158e-01 2.924791833377258177e-22
7.707707707707707190e-01 5.304393327261177441e-22
7.757757757757757222e-01 9.559779795161856035e-22
7.807807807807807254e-01 1.712247583275749616e-21
7.857857857857857287e-01 3.048078600338488376e-21
7.907907907907907319e-01 5.393372978723826788e-21
7.957957957957957351e-01 9.486424799372366964e-21
8.008008008008007383e-01 1.658765546147214115e-20
8.058058058058058526e-01 2.883630862608884162e-20
8.108108108108108558e-01 4.984227407044434385e-20
8.158158158158158590e-01 8.566240912499396416e-20
8.208208208208208623e-01 1.464020415267048794e-19
8.258258258258258655e-01 2.488272887421894958e-19
8.308308308308308687e-01 4.206026294247038876e-19
8.358358358358358720e-01 7.071273128583750510e-19
8.408408408408408752e-01 1.182504859726675267e-18
8.458458458458458784e-01 1.967050412399445882e-18
8.508508508508508816e-01 3.255085002417691621e-18
8.558558558558558849e-01 5.358830777524970481e-18
8.608608608608608881e-01 8.777376542152809345e-18
8.658658658658658913e-01 1.430447926149405252e-17
8.708708708708708945e-01 2.319622037914127684e-17
8.758758758758758978e-01 3.743044860329718111e-17
8.808808808808809010e-01 6.010627693952789447e-17
8.858858858858859042e-01 9.605623441429661492e-17
8.908908908908909074e-01 1.527797374705714577e-16
8.958958958958959107e-01 2.418597375292237442e-16
9.009009009009009139e-01 3.811024734432113712e-16
9.059059059059059171e-01 5.977542992635872172e-16
9.109109109109109204e-01 9.333153497482125566e-16
9.159159159159159236e-01 1.450709698239747328e-15
9.209209209209209268e-01 2.244917155532523632e-15
9.259259259259259300e-01 3.458667143811385778e-15
9.309309309309309333e-01 5.305501852638208421e-15
9.359359359359359365e-01 8.103519878707862015e-15
9.409409409409409397e-01 1.232453135373689374e-14
9.459459459459459429e-01 1.866535444519213522e-14
9.509509509509509462e-01 2.815078483524313342e-14
9.559559559559559494e-01 4.228167962012329704e-14
9.609609609609609526e-01 6.324702963065702827e-14
9.659659659659659559e-01 9.422641002206995116e-14
9.709709709709709591e-01 1.398195526613735450e-13
9.759759759759759623e-01 2.066539865068143638e-13
9.809809809809809655e-01 3.042410929019695281e-13
9.859859859859859688e-01 4.461773135775915562e-13
9.909909909909909720e-01 6.518230003644648034e-13
9.959959959959959752e-01 9.486396284811904868e-13
1.001001001001001089e+00 1.375430902521994364e-12
1.006006006006006093e+00 1.986820009550919582e-12
1.011011011011011096e+00 2.859410864124809232e-12
1.016016016016016099e+00 4.100234639090974512e-12
1.021021021021021102e+00 5.858285777200464872e-12
1.026026026026026106e+00 8.340218914481340266e-12
1.031031031031031109e+00 1.183162874139766356e-11
1.036036036036036112e+00 1.672579299983865583e-11
1.041041041041041115e+00 2.356235526317713727e-11
1.046046046046046119e+00 3.307919762925867001e-11
1.051051051051051122e+00 4.628175269579045960e-11
1.056056056056056125e+00 6.453529018465029965e-11
1.061061061061061128e+00 8.968736239172918121e-11
1.066066066066066131e+00 1.242296986951507612e-10
1.071071071071071135e+00 1.715115194268206357e-10
1.076076076076076138e+00 2.360196372877163649e-10
1.081081081081081141e+00 3.237450064990750986e-10
1.086086086086086144e+00 4.426607813629797820e-10
1.091091091091091148e+00 6.033437187471722350e-10
1.096096096096096151e+00 8.197792203626364724e-10
1.101101101101101154e+00 1.110400843083620374e-09
1.106106106106106157e+00 1.499428168311402573e-09
1.111111111111111160e+00 2.018583063867051430e-09
1.116116116116116164e+00 2.709284248225116581e-09
1.121121121121121167e+00 3.625444452687561112e-09
1.126126126126126170e+00 4.837024287945894846e-09
1.131131131131131173e+00 6.434533233610455423e-09
1.136136136136136177e+00 8.534712242071121535e-09
1.141141141141141180e+00 1.128768574857120578e-08
1.146146146146146183e+00 1.488593510901555986e-08
1.151151151151151186e+00 1.957552260965600958e-08
1.156156156156156189e+00 2.567008746462880476e-08
1.161161161161161193e+00 3.356824521819848166e-08
1.166166166166166196e+00 4.377515263349317057e-08
1.171171171171171199e+00 5.692915480121701046e-08
1.176176176176176202e+00 7.383461358205634319e-08
1.181181181181181206e+00 9.550223079649005884e-08
1.186186186186186209e+00 1.231984304645655304e-07
1.191191191191191212e+00 1.585056570460068359e-07
1.196196196196196215e+00 2.033957867302061612e-07
1.201201201201201219e+00 2.603192426021579929e-07
1.206206206206206222e+00 3.323128587281030433e-07
1.211211211211211225e+00 4.231300601613358051e-07
1.216216216216216228e+00 5.373975233742197343e-07
1.221221221221221231e+00 6.808031629689508896e-07
1.226226226226226235e+00 8.603210644298141755e-07
1.231231231231231238e+00 1.084479858229245174e-06
1.236236236236236241e+00 1.363682017141815818e-06
1.241241241241241244e+00 1.710582665644937333e-06
1.246246246246246248e+00 2.140537727287222350e-06
1.251251251251251251e+00 2.672132612209308550e-06
1.256256256256256254e+00 3.327804171557142826e-06
1.261261261261261257e+00 4.134570326612407695e-06
1.266266266266266260e+00 5.124883625567715412e-06
1.271271271271271264e+00 6.337626996085055013e-06
1.276276276276276267e+00 7.819272151851875565e-06
1.281281281281281270e+00 9.625223478874789809e-06
1.286286286286286273e+00 1.182137277257677939e-05
1.291291291291291277e+00 1.448589291743555039e-05
1.296296296296296280e+00 1.771130149097518421e-05
1.301301301301301283e+00 2.160682832404554687e-05
1.306306306306306286e+00 2.630112424526047387e-05
1.311311311311311290e+00 3.194535156083338259e-05
1.316316316316316293e+00 3.871670024737392055e-05
1.321321321321321296e+00 4.682237733504375141e-05
1.326326326326326299e+00 5.650412049467620757e-05
1.331331331331331302e+00 6.804329037322660173e-05
1.336336336336336306e+00 8.176659969533488399e-05
1.341341341341341309e+00 9.805254050886005705e-05
1.346346346346346312e+00 1.173385741317429549e-04
1.351351351351351315e+00 1.401291512847961185e-04
1.356356356356356319e+00 1.670046324875620826e-04
1.361361361361361322e+00 1.986311809634420695e-04
1.366366366366366325e+00 2.357717019508133015e-04
1.371371371371371328e+00 2.792979033441940094e-04
1.376376376376376331e+00 3.302035528835373969e-04
1.381381381381381335e+00 3.896190065593172283e-04
1.386386386386386338e+00 4.588270813816851127e-04
1.391391391391391341e+00 5.392803430551992112e-04
1.396396396396396344e+00 6.326198752834680554e-04
1.401401401401401348e+00 7.406955922731646305e-04
1.406406406406406351e+00 8.655881493985341599e-04
1.411411411411411354e+00 1.009632498805872365e-03
1.416416416416416357e+00 1.175443126878148370e-03
1.421421421421421361e+00 1.365940998833308330e-03
1.426426426426426364e+00 1.584382222227118065e-03
1.431431431431431367e+00 1.834388425682078293e-03
1.436436436436436370e+00 2.119978831724520212e-03
1.441441441441441373e+00 2.445603983154475119e-03
1.446446446446446377e+00 2.816181060880657352e-03
1.451451451451451380e+00 3.237130707656524047e-03
1.456456456456456383e+00 3.714415246686056556e-03
1.461461461461461386e+00 4.254578156753026537e-03
1.466466466466466390e+00 4.864784636411805668e-03
1.471471471471471393e+00 5.552863059108650162e-03
1.476476476476476396e+00 6.327347089002575801e-03
1.481481481481481399e+00 7.197518193988949008e-03
1.486486486486486402e+00 8.173448258265986546e-03
1.491491491491491406e+00 9.266041962071919560e-03
1.496496496496496409e+00 1.048707856124882903e-02
1.501501501501501412e+00 1.184925266454414129e-02
1.506506506506506415e+00 1.336621357238733723e-02
1.511511511511511419e+00 1.505260270782484561e-02
1.516516516516516422e+00 1.692408863878883465e-02
1.521521521521521425e+00 1.899739916151499744e-02
1.526526526526526428e+00 2.129034988821138993e-02
1.531531531531531432e+00 2.382186875850448443e-02
1.536536536536536435e+00 2.661201587460178958e-02
1.541541541541541438e+00 2.968199804458329302e-02
1.546546546546546441e+00 3.305417740797624016e-02
1.551551551551551444e+00 3.675207351268231643e-02
1.556556556556556448e+00 4.080035821340533692e-02
1.561561561561561451e+00 4.522484276932162151e-02
1.566566566566566454e+00 5.005245653314702170e-02
1.571571571571571457e+00 5.531121664549837336e-02
1.576576576576576461e+00 6.103018817819794856e-02
1.581581581581581464e+00 6.723943420727483689e-02
1.586586586586586467e+00 7.396995534201782074e-02
1.591591591591591470e+00 8.125361829051636064e-02
1.596596596596596473e+00 8.912307310360945145e-02
1.601601601601601477e+00 9.761165880945336937e-02
1.606606606606606702e+00 1.067532972291956456e-01
1.611611611611611705e+00 1.165823748492949424e-01
1.616616616616616708e+00 1.271336127192097265e-01
1.621621621621621712e+00 1.384419244423374384e-01
1.626626626626626715e+00 1.505422624337651727e-01
1.631631631631631718e+00 1.634694527281620458e-01
1.636636636636636721e+00 1.772580187371410598e-01
1.641641641641641725e+00 1.919419944728160132e-01
1.646646646646646728e+00 2.075547278748665070e-01
1.651651651651651731e+00 2.241286750003366468e-01
1.656656656656656734e+00 2.416951859571143946e-01
1.661661661661661737e+00 2.602842835811485789e-01
1.666666666666666741e+00 2.799244359762421697e-01
1.671671671671671744e+00 3.006423241472589436e-01
1.676676676676676747e+00 3.224626060665963245e-01
1.681681681681681750e+00 3.454076786128512655e-01
1.686686686686686754e+00 3.694974389156860384e-01
1.691691691691691757e+00 3.947490467213580767e-01
1.696696696696696760e+00 4.211766894670083694e-01
1.701701701701701763e+00 4.487913518116583012e-01
1.706706706706706766e+00 4.776005914173898081e-01
1.711711711711711770e+00 5.076083228084591337e-01
1.716716716716716773e+00 5.388146111516924908e-01
1.721721721721721776e+00 5.712154778045510639e-01
1.726726726726726779e+00 6.048027194593790234e-01
1.731731731731731783e+00 6.395637426850836471e-01
1.736736736736736786e+00 6.754814156121103919e-01
1.741741741741741789e+00 7.125339384451078173e-01
1.746746746746746792e+00 7.506947344017830259e-01
1.751751751751751796e+00 7.899323625747581845e-01
1.756756756756756799e+00 8.302104540986839920e-01
1.761761761761761802e+00 8.714876728695435393e-01
1.766766766766766805e+00 9.137177019182864957e-01
1.771771771771771808e+00 9.568492563758606018e-01
1.776776776776776812e+00 1.000826123796710876e+00
1.781781781781781815e+00 1.045587232420179813e+00
1.786786786786786818e+00 1.091066747754607436e+00
1.791791791791791821e+00 1.137194197668933926e+00
1.796796796796796825e+00 1.183894625963282543e+00
1.801801801801801828e+00 1.231088774182343748e+00
1.806806806806806831e+00 1.278693291215039274e+00
1.811811811811811834e+00 1.326620970011022083e+00
1.816816816816816837e+00 1.374781010532450276e+00
1.821821821821821841e+00 1.423079307843579056e+00
1.826826826826826844e+00 1.471418764043406879e+00
1.831831831831831847e+00 1.519699622543597917e+00
1.836836836836836850e+00 1.567819823014340974e+00
1.841841841841841854e+00 1.615675375138538206e+00
1.846846846846846857e+00 1.663160749157750917e+00
1.851851851851851860e+00 1.710169281046570067e+00
1.856856856856856863e+00 1.756593590017231588e+00
1.861861861861861867e+00 1.802326005949501209e+00
1.866866866866866870e+00 1.847259004243492209e+00
1.871871871871871873e+00 1.891285645519071412e+00
1.876876876876876876e+00 1.934300017534714700e+00
1.881881881881881879e+00 1.976197676662075242e+00
1.886886886886886883e+00 2.016876086246043975e+00
1.891891891891891886e+00 2.056235049185487274e+00
1.896896896896896889e+00 2.094177132107287065e+00
1.901901901901901892e+00 2.130608078552504558e+00
1.906906906906906896e+00 2.165437208672311709e+00
1.911911911911911899e+00 2.198577803022862653e+00
1.916916916916916902e+00 2.229947468154530377e+00
1.921921921921921905e+00 2.259468481829602915e+00
1.926926926926926908e+00 2.287068115845116711e+00
1.931931931931931912e+00 2.312678934589030622e+00
1.936936936936936915e+00 2.336239067649153345e+00
1.941941941941941918e+00 2.357692454970292673e+00
1.946946946946946921e+00 2.376989063246094158e+00
1.951951951951951925e+00 2.394085072453811858e+00
1.956956956956956928e+00 2.408943031631336495e+00
1.961961961961961931e+00 2.421531983228765839e+00
1.966966966966966934e+00 2.431827555569916477e+00
1.971971971971971938e+00 2.439812023186553436e+00
1.976976976976976941e+00 2.445474335008792632e+00
1.981981981981981944e+00 2.448810110590990075e+00
1.986986986986986947e+00 2.449821604787121743e+00
1.991991991991991950e+00 2.448517641474953432e+00
1.996996996996996954e+00 2.444913517120817836e+00
2.002002002002002179e+00 2.439030875181794844e+00
2.007007007007007182e+00 2.430897552489013957e+00
2.012012012012012185e+00 2.420547398940362083e+00
2.017017017017017189e+00 2.408020071963794528e+00
2.022022022022022192e+00 2.393360807362201026e+00
2.027027027027027195e+00 2.376620168243735343e+00
2.032032032032032198e+00 2.357853773886441573e+00
2.037037037037037202e+00 2.337122010424325769e+00
2.042042042042042205e+00 2.314489725363571893e+00
2.047047047047047208e+00 2.290025907943348482e+00
2.052052052052052211e+00 2.263803357444702957e+00
2.057057057057057214e+00 2.235898341525421440e+00
2.062062062062062218e+00 2.206390246704015734e+00
2.067067067067067221e+00 2.175361223083217777e+00
2.072072072072072224e+00 2.142895825388744679e+00
2.077077077077077227e+00 2.109080652364080155e+00
2.082082082082082231e+00 2.074003986502307662e+00
2.087087087087087234e+00 2.037755436037699042e+00
2.092092092092092237e+00 2.000425581048532298e+00
2.097097097097097240e+00 1.962105625423146815e+00
2.102102102102102243e+00 1.922887056365843561e+00
2.107107107107107247e+00 1.882861312991926939e+00
2.112112112112112250e+00 1.842119465475830609e+00
2.117117117117117253e+00 1.800751906076719422e+00
2.122122122122122256e+00 1.758848053259919331e+00
2.127127127127127260e+00 1.716496069997981433e+00
2.132132132132132263e+00 1.673782597215678125e+00
2.137137137137137266e+00 1.630792503200801935e+00
2.142142142142142269e+00 1.587608649690505525e+00
2.147147147147147273e+00 1.544311675194997902e+00
2.152152152152152276e+00 1.500979796010292189e+00
2.157157157157157279e+00 1.457688625231381652e+00
2.162162162162162282e+00 1.414511009968212996e+00
2.167167167167167285e+00 1.371516886839730720e+00
2.172172172172172289e+00 1.328773155715314180e+00
2.177177177177177292e+00 1.286343571563477228e+00
2.182182182182182295e+00 1.244288654161828545e+00
2.187187187187187298e+00 1.202665615340767991e+00
2.192192192192192302e+00 1.161528303327665324e+00
2.197197197197197305e+00 1.120927163694444229e+00
2.202202202202202308e+00 1.080909216326867872e+00
2.207207207207207311e+00 1.041518047774924405e+00
2.212212212212212314e+00 1.002793818283254090e+00
2.217217217217217318e+00 9.647732827509841735e-01
2.222222222222222321e+00 9.274898248252765320e-01
2.227227227227227324e+00 8.909735033055974363e-01
2.232232232232232327e+00 8.552511099973966191e-01
2.237237237237237331e+00 8.203462381426628314e-01
2.242242242242242334e+00 7.862793605367097705e-01
2.247247247247247337e+00 7.530679164339081355e-01
2.252252252252252340e+00 7.207264063471369164e-01
2.257257257257257343e+00 6.892664938454619028e-01
2.262262262262262347e+00 6.586971134734881383e-01
2.267267267267267350e+00 6.290245839228282287e-01
2.272272272272272353e+00 6.002527256134766453e-01
2.277277277277277356e+00 5.723829818629698751e-01
2.282282282282282360e+00 5.454145428532205520e-01
2.287287287287287363e+00 5.193444716337709544e-01
2.292292292292292366e+00 4.941678314364361668e-01
2.297297297297297369e+00 4.698778136139424855e-01
2.302302302302302373e+00 4.464658655522333874e-01
2.307307307307307376e+00 4.239218179491218708e-01
2.312312312312312379e+00 4.022340108927268676e-01
2.317317317317317382e+00 3.813894182158278356e-01
2.322322322322322385e+00 3.613737696464232596e-01
2.327327327327327389e+00 3.421716703170766261e-01
2.332332332332332392e+00 3.237667172402893256e-01
2.337337337337337395e+00 3.061416123976163361e-01
2.342342342342342398e+00 2.892782721350354858e-01
2.347347347347347402e+00 2.731579325961872584e-01
2.352352352352352405e+00 2.577612509649759298e-01
2.357357357357357408e+00 2.430684023282783379e-01
2.362362362362362411e+00 2.290591720065755510e-01
2.367367367367367414e+00 2.157130432336744341e-01
2.372372372372372418e+00 2.030092801022152227e-01
2.377377377377377421e+00 1.909270057218671879e-01
2.382382382382382424e+00 1.794452755666503807e-01
2.387387387387387427e+00 1.685431460159221850e-01
2.392392392392392431e+00 1.581997381177905893e-01
2.397397397397397434e+00 1.483942966280613063e-01
2.402402402402402437e+00 1.391062443985250641e-01
2.407407407407407440e+00 1.303152322071147451e-01
2.412412412412412444e+00 1.220011841405554687e-01
2.417417417417417447e+00 1.141443386541474841e-01
2.422422422422422450e+00 1.067252854470844003e-01
2.427427427427427453e+00 9.972499830310278812e-02
2.432432432432432456e+00 9.312486405521916422e-02
2.437437437437437460e+00 8.690670784172718766e-02
2.442442442442442463e+00 8.105281482637190227e-02
2.447447447447447466e+00 7.554594856055514562e-02
2.452452452452452469e+00 7.036936616840276659e-02
2.457457457457457473e+00 6.550683053767844544e-02
2.462462462462462476e+00 6.094261969989307054e-02
2.467467467467467479e+00 5.666153358292778941e-02
2.472472472472472482e+00 5.264889831726531078e-02
2.477477477477477485e+00 4.889056827530088856e-02
2.482482482482482489e+00 4.537292601925085184e-02
2.487487487487487492e+00 4.208288032958066444e-02
2.492492492492492495e+00 3.900786248086510893e-02
2.497497497497497498e+00 3.613582092702872367e-02
2.502502502502502502e+00 3.345521455201599936e-02
2.507507507507507505e+00 3.095500463577110714e-02
2.512512512512512508e+00 2.862464567915507310e-02
2.517517517517517511e+00 2.645407522446726126e-02
2.522522522522522515e+00 2.443370280154975871e-02
2.527527527527527518e+00 2.255439812224951934e-02
2.532532532532532521e+00 2.080747863907312506e-02
2.537537537537537524e+00 1.918469657665755959e-02
2.542542542542542527e+00 1.767822553757539272e-02
2.547547547547547531e+00 1.628064677712036043e-02
2.552552552552552534e+00 1.498493523459660734e-02
2.557557557557557537e+00 1.378444540210717328e-02
2.562562562562562540e+00 1.267289710506487588e-02
2.567567567567567544e+00 1.164436126235133921e-02
2.572572572572572547e+00 1.069324568786158419e-02
2.577577577577577550e+00 9.814280989230426619e-03
2.582582582582582553e+00 9.002506613833330049e-03
2.587587587587587556e+00 8.253257086804006645e-03
2.592592592592592560e+00 7.562148480553130582e-03
2.597597597597597563e+00 6.925065150511839317e-03
2.602602602602602566e+00 6.338146767148395387e-03
2.607607607607607569e+00 5.797775670034257915e-03
2.612612612612612573e+00 5.300564565698677802e-03
2.617617617617617576e+00 4.843344587246904177e-03
2.622622622622622579e+00 4.423153730229631951e-03
2.627627627627627582e+00 4.037225676048210657e-03
2.632632632632632586e+00 3.682979011217995570e-03
2.637637637637637589e+00 3.358006848085758923e-03
2.642642642642642592e+00 3.060066850158134170e-03
2.647647647647647595e+00 2.787071662943874616e-03
2.652652652652652598e+00 2.537079749211660403e-03
2.657657657657657602e+00 2.308286625758876678e-03
2.662662662662662605e+00 2.099016497185943447e-03
2.667667667667667608e+00 1.907714280760070382e-03
2.672672672672672611e+00 1.732938015221566902e-03
2.677677677677677615e+00 1.573351645305331266e-03
2.682682682682682618e+00 1.427718172856509401e-03
2.687687687687687621e+00 1.294893164628527693e-03
2.692692692692692624e+00 1.173818606238671977e-03
2.697697697697697627e+00 1.063517091223455590e-03
2.702702702702702631e+00 9.630863337561278116e-04
2.707707707707707634e+00 8.716939932754790010e-04
2.712712712712712637e+00 7.885727990843671145e-04
2.717717717717717640e+00 7.130159628534379337e-04
2.722722722722722644e+00 6.443728669224622462e-04
2.727727727727727647e+00 5.820450163226715146e-04
2.732732732732732650e+00 5.254822425245675617e-04
2.737737737737737653e+00 4.741791470599327277e-04
2.742742742742742657e+00 4.276717733497496549e-04
2.747747747747747660e+00 3.855344952989654011e-04
2.752752752752752663e+00 3.473771114773396254e-04
2.757757757757757666e+00 3.128421339980941665e-04
2.762762762762762669e+00 2.816022615178744590e-04
2.767767767767767673e+00 2.533580261166250530e-04
2.772772772772772676e+00 2.278356041643357643e-04
2.777777777777777679e+00 2.047847816419566004e-04
2.782782782782782682e+00 1.839770647529728850e-04
2.787787787787787686e+00 1.652039270363837170e-04
2.792792792792792689e+00 1.482751845670511083e-04
2.797797797797797692e+00 1.330174912064184263e-04
2.802802802802802695e+00 1.192729462414382377e-04
2.807807807807807698e+00 1.068978071181279780e-04
2.812812812812812702e+00 9.576130034145025754e-05
2.817817817817817705e+00 8.574452397074072175e-05
2.822822822822822708e+00 7.673943548806907977e-05
2.827827827827827711e+00 6.864791915725690721e-05
2.832832832832832715e+00 6.138092732070588552e-05
2.837837837837837718e+00 5.485769039970168247e-05
2.842842842842842721e+00 4.900499067175712612e-05
2.847847847847847724e+00 4.375649519414473546e-05
2.852852852852852727e+00 3.905214352664705414e-05
2.857857857857857731e+00 3.483758617860784908e-05
2.862862862862862734e+00 3.106366996464059947e-05
2.867867867867867737e+00 2.768596670125105796e-05
2.872872872872872740e+00 2.466434191190577002e-05
2.877877877877877744e+00 2.196256043168181635e-05
2.882882882882882747e+00 1.954792601474401531e-05
2.887887887887887750e+00 1.739095224819595304e-05
2.892892892892892753e+00 1.546506226546485018e-05
2.897897897897897757e+00 1.374631493085031240e-05
2.902902902902902760e+00 1.221315533511272451e-05
2.907907907907907763e+00 1.084618760003248915e-05
2.912912912912912766e+00 9.627968138350955624e-06
2.917917917917917769e+00 8.542817654515602992e-06
2.922922922922922773e+00 7.576650301994651996e-06
2.927927927927927776e+00 6.716818534617187491e-06
2.932932932932932779e+00 5.951972303051307269e-06
2.937937937937937782e+00 5.271931353580600425e-06
2.942942942942942786e+00 4.667569484987215894e-06
2.947947947947947789e+00 4.130709711220688795e-06
2.952952952952952792e+00 3.654029362812930632e-06
2.957957957957957795e+00 3.230974239175961676e-06
2.962962962962962798e+00 2.855680997325602882e-06
2.967967967967967802e+00 2.522907030511512930e-06
2.972972972972972805e+00 2.227967153118957579e-06
2.977977977977977808e+00 1.966676466270318413e-06
2.982982982982982811e+00 1.735298832193780101e-06
2.987987987987987815e+00 1.530500434853620838e-06
2.992992992992992818e+00 1.349307949889917671e-06
2.997997997997997821e+00 1.189070888834617388e-06
3.003003003003002824e+00 1.047427721114309420e-06
3.008008008008007828e+00 9.222754127465367271e-07
3.013013013013012831e+00 8.117420531423542339e-07
3.018018018018017834e+00 7.141622712039483976e-07
3.023023023023022837e+00 6.280551692115266517e-07
3.028028028028027840e+00 5.521045279647109014e-07
3.033033033033032844e+00 4.851410594913233588e-07
3.038038038038037847e+00 4.261265045078173636e-07
3.043043043043042850e+00 3.741393908713656077e-07
3.048048048048047853e+00 3.283622866422949105e-07
3.053053053053052857e+00 2.880703972231420111e-07
3.058058058058057860e+00 2.526213704620516965e-07
3.063063063063062863e+00 2.214461867412974236e-07
3.068068068068067866e+00 1.940410230058995457e-07
3.073073073073072869e+00 1.699599905348004411e-07
3.078078078078077873e+00 1.488086561007864011e-07
3.083083083083082876e+00 1.302382651002892698e-07
3.088088088088087879e+00 1.139405933276857140e-07
3.093093093093092882e+00 9.964336140532626925e-08
3.098098098098097886e+00 8.710615251715666217e-08
3.103103103103102889e+00 7.611678009945677094e-08
3.108108108108107892e+00 6.648805756809159194e-08
3.113113113113112895e+00 5.805492706481214799e-08
3.118118118118117899e+00 5.067190862769286146e-08
3.123123123123122902e+00 4.421083518272838779e-08
3.128128128128127905e+00 3.855884234915750654e-08
3.133133133133132908e+00 3.361658529122445843e-08
3.138138138138137911e+00 2.929665776482771555e-08
3.143143143143142915e+00 2.552219113053696203e-08
3.148148148148147918e+00 2.222561346217411007e-08
3.153153153153152921e+00 1.934755099841827987e-08
3.158158158158157924e+00 1.683585608619492613e-08
3.163163163163162928e+00 1.464474747078119683e-08
3.168168168168167931e+00 1.273405031705906776e-08
3.173173173173172934e+00 1.106852471694385889e-08
3.178178178178177937e+00 9.617272665331871482e-09
3.183183183183182940e+00 8.353214585293485748e-09
3.188188188188187944e+00 7.252627465525714416e-09
3.193193193193192947e+00 6.294737551183531017e-09
3.198198198198197950e+00 5.461361313513120529e-09
3.203203203203202953e+00 4.736589123970353499e-09
3.208208208208208401e+00 4.106506683244224918e-09
3.213213213213213404e+00 3.558949812749771054e-09
3.218218218218218407e+00 3.083288712564943824e-09
3.223223223223223410e+00 2.670238232050650478e-09
3.228228228228228414e+00 2.311691092943695507e-09
3.233233233233233417e+00 2.000571354930644822e-09
3.238238238238238420e+00 1.730705725043053298e-09
3.243243243243243423e+00 1.496710588897826332e-09
3.248248248248248427e+00 1.293892887532760339e-09
3.253253253253253430e+00 1.118163181713446627e-09
3.258258258258258433e+00 9.659594390806237278e-10
3.263263263263263436e+00 8.341802510975616410e-10
3.268268268268268439e+00 7.201263387926704481e-10
3.273273273273273443e+00 6.214493409712167620e-10
3.278278278278278446e+00 5.361069977816320824e-10
3.283283283283283449e+00 4.623239480020419379e-10
3.288288288288288452e+00 3.985574516815416363e-10
3.293293293293293456e+00 3.434674322161008525e-10
3.298298298298298459e+00 2.958903047554157859e-10
3.303303303303303462e+00 2.548161221388537196e-10
3.308308308308308465e+00 2.193686262950349901e-10
3.313313313313313468e+00 1.887878430871404309e-10
3.318318318318318472e+00 1.624149027003810727e-10
3.323323323323323475e+00 1.396788065431754371e-10
3.328328328328328478e+00 1.200848958654672380e-10
3.333333333333333481e+00 1.032048074326411214e-10
3.338338338338338485e+00 8.866772810462852101e-11
3.343343343343343488e+00 7.615278348280977583e-11
3.348348348348348491e+00 6.538241627879348046e-11
3.353353353353353494e+00 5.611662805956539972e-11
3.358358358358358497e+00 4.814797383062547991e-11
3.363363363363363501e+00 4.129721279109856957e-11
3.368368368368368504e+00 3.540953076420833205e-11
3.373373373373373507e+00 3.035126047744075345e-11
3.378378378378378510e+00 2.600703521787321812e-11
3.383383383383383514e+00 2.227731958054514498e-11
3.388388388388388517e+00 1.907626820010761550e-11
3.393393393393393520e+00 1.632986963366173934e-11
3.398398398398398523e+00 1.397433805373004303e-11
3.403403403403403527e+00 1.195472021181608672e-11
3.408408408408408530e+00 1.022368932911211278e-11
3.413413413413413533e+00 8.740501236736595571e-12
3.418418418418418536e+00 7.470091288556533468e-12
3.423423423423423539e+00 6.382293363294570978e-12
3.428428428428428543e+00 5.451164709639717951e-12
3.433433433433433546e+00 4.654402513305522329e-12
3.438438438438438549e+00 3.972839917184821625e-12
3.443443443443443552e+00 3.390010839582111436e-12
3.448448448448448556e+00 2.891774340836178935e-12
3.453453453453453559e+00 2.465990511953767940e-12
3.458458458458458562e+00 2.102240923264435191e-12
3.463463463463463565e+00 1.791587596825170818e-12
3.468468468468468568e+00 1.526365271044234485e-12
3.473473473473473572e+00 1.300002425321479929e-12
3.478478478478478575e+00 1.106867139895362251e-12
3.483483483483483578e+00 9.421343934851029387e-13
3.488488488488488581e+00 8.016718589871003756e-13
3.493493493493493585e+00 6.819416545412145589e-13
3.498498498498498588e+00 5.799158515768364124e-13
3.503503503503503591e+00 4.930038398628669798e-13
3.508508508508508594e+00 4.189899081587877859e-13
3.513513513513513598e+00 3.559796229853850578e-13
3.518518518518518601e+00 3.023537818952263544e-13
3.523523523523523604e+00 2.567288853764171106e-13
3.528528528528528607e+00 2.179232166326631098e-13
3.533533533533533610e+00 1.849277439523916036e-13
3.538538538538538614e+00 1.568811688210878303e-13
3.543543543543543617e+00 1.330485366245156419e-13
3.548548548548548620e+00 1.128029077009210108e-13
3.553553553553553623e+00 9.560965635257685781e-14
3.558558558558558627e+00 8.101302570101117582e-14
3.563563563563563630e+00 6.862461826514278023e-14
3.568568568568568633e+00 5.811354697278430189e-14
3.573573573573573636e+00 4.919800995722774685e-14
3.578578578578578639e+00 4.163808578421739603e-14
3.583583583583583643e+00 3.522957442736055449e-14
3.588588588588588646e+00 2.979873399667036704e-14
3.593593593593593649e+00 2.519778446866375067e-14
3.598598598598598652e+00 2.130106794278195744e-14
3.603603603603603656e+00 1.800177066455249629e-14
3.608608608608608659e+00 1.520912556598871201e-14
3.613613613613613662e+00 1.284602568240254314e-14
3.618618618618618665e+00 1.084698877637266629e-14
3.623623623623623669e+00 9.156422061829124897e-15
3.628628628628628672e+00 7.727143270140656042e-15
3.633633633633633675e+00 6.519120605914251929e-15
3.638638638638638678e+00 5.498399548292937787e-15
3.643643643643643681e+00 4.636189090680982077e-15
3.648648648648648685e+00 3.908083985921968822e-15
3.653653653653653688e+00 3.293402968914700243e-15
3.658658658658658691e+00 2.774625844768667568e-15
3.663663663663663694e+00 2.336914827204023591e-15
3.668668668668668698e+00 1.967707648566399338e-15
3.673673673673673701e+00 1.656371790794760999e-15
3.678678678678678704e+00 1.393910749985602763e-15
3.683683683683683707e+00 1.172714583691414695e-15
3.688688688688688710e+00 9.863481322770297321e-16
3.693693693693693714e+00 8.293712814354033862e-16
3.698698698698698717e+00 6.971864662886923850e-16
3.703703703703703720e+00 5.859093289288105212e-16
3.708708708708708723e+00 4.922590483780656018e-16
3.713713713713713727e+00 4.134653799237641222e-16
3.718718718718718730e+00 3.471898825014598845e-16
3.723723723723723733e+00 2.914591893938144360e-16
3.728728728728728736e+00 2.446084984578949821e-16
3.733733733733733740e+00 2.052337315150592143e-16
3.738738738738738743e+00 1.721510454112930753e-16
3.743743743743743746e+00 1.443625755064492413e-16
3.748748748748748749e+00 1.210274610856123130e-16
3.753753753753753752e+00 1.014373457415908929e-16
3.758758758758758756e+00 8.499566787437111681e-17
3.763763763763763759e+00 7.120016026314460835e-17
3.768768768768768762e+00 5.962806589952149745e-17
3.773773773773773765e+00 4.992365223834867484e-17
3.778778778778778769e+00 4.178766969973749211e-17
3.783783783783783772e+00 3.496845432343460215e-17
3.788788788788788775e+00 2.925442037171676823e-17
3.793793793793793778e+00 2.446772762023855441e-17
3.798798798798798781e+00 2.045894111138414749e-17
3.803803803803803785e+00 1.710252915801334387e-17
3.808808808808808788e+00 1.429306913343402365e-17
3.813813813813813791e+00 1.194205070832100666e-17
3.818818818818818794e+00 9.975183244979693802e-18
3.823823823823823798e+00 8.330128498775255721e-18
3.828828828828828801e+00 6.954592001585350814e-18
3.833833833833833804e+00 5.804716848985581836e-18
3.838838838838838807e+00 4.843732367558118170e-18
3.843843843843843811e+00 4.040817543581737009e-18
3.848848848848848814e+00 3.370145355856329806e-18
3.853853853853853817e+00 2.810079448212200018e-18
3.858858858858858820e+00 2.342499049998565161e-18
3.863863863863863823e+00 1.952231831273996176e-18
3.868868868868868827e+00 1.626577570428217488e-18
3.873873873873873830e+00 1.354908205999716486e-18
3.878878878878878833e+00 1.128332118226277425e-18
3.883883883883883836e+00 9.394124043478877863e-19
3.888888888888888840e+00 7.819305298995326528e-19
3.893893893893893843e+00 6.506881027607001520e-19
3.898898898898898846e+00 5.413406669941229803e-19
3.903903903903903849e+00 4.502583828567182776e-19
3.908908908908908852e+00 3.744092760180165001e-19
3.913913913913913856e+00 3.112614268102053188e-19
3.918918918918918859e+00 2.587010494340268962e-19
3.923923923923923862e+00 2.149638984746487588e-19
3.928928928928928865e+00 1.785778502420350745e-19
3.933933933933933869e+00 1.483148514764555368e-19
3.938938938938938872e+00 1.231507181201401213e-19
3.943943943943943875e+00 1.022315107967454691e-19
3.948948948948948878e+00 8.484541866697186749e-20
3.953953953953953881e+00 7.039925559638448846e-20
3.958958958958958885e+00 5.839881727560519019e-20
3.963963963963963888e+00 4.843246944460998805e-20
3.968968968968968891e+00 4.015743938271954046e-20
3.973973973973973894e+00 3.328836843811967956e-20
3.978978978978978898e+00 2.758775520016909443e-20
3.983983983983983901e+00 2.285797916676075223e-20
3.988988988988988904e+00 1.893464527985416706e-20
3.993993993993993907e+00 1.568103205377938872e-20
3.998998998998998911e+00 1.298346151376758129e-20
4.004004004004004358e+00 1.074743889927179168e-20
4.009009009009009361e+00 8.894434993604108370e-21
4.014014014014014364e+00 7.359204797605814300e-21
4.019019019019019368e+00 6.087553724085684379e-21
4.024024024024024371e+00 5.034477100785526272e-21
4.029029029029029374e+00 4.162610994220908323e-21
4.034034034034034377e+00 3.440942591386529248e-21
4.039039039039039380e+00 2.843736926224391436e-21
4.044044044044044384e+00 2.349643885012598399e-21
4.049049049049049387e+00 1.940955398060427022e-21
4.054054054054054390e+00 1.602987715721532029e-21
4.059059059059059393e+00 1.323567835246200820e-21
4.064064064064064397e+00 1.092606625924933003e-21
4.069069069069069400e+00 9.017441058950656076e-22
4.074074074074074403e+00 7.440547492636738116e-22
4.079079079079079406e+00 6.138027257657955419e-22
4.084084084084084409e+00 5.062386631379395059e-22
4.089089089089089413e+00 4.174309300010749094e-22
4.094094094094094416e+00 3.441256105857431147e-22
4.099099099099099419e+00 2.836303207407364278e-22
4.104104104104104422e+00 2.337178296897220617e-22
4.109109109109109426e+00 1.925461309373317512e-22
4.114114114114114429e+00 1.585921711634215497e-22
4.119119119119119432e+00 1.305969167179542539e-22
4.124124124124124435e+00 1.075198291992327269e-22
4.129129129129129439e+00 8.850114769240954740e-23
4.134134134134134442e+00 7.283064654089919041e-23
4.139139139139139445e+00 5.992176316644566737e-23
4.144144144144144448e+00 4.929017808007800538e-23
4.149149149149149451e+00 4.053608519954180635e-23
4.154154154154154455e+00 3.332952021634797515e-23
4.159159159159159458e+00 2.739822245946568711e-23
4.164164164164164461e+00 2.251759516804537119e-23
4.169169169169169464e+00 1.850240338214244713e-23
4.174174174174174468e+00 1.519991034398526817e-23
4.179179179179179471e+00 1.248420450149546800e-23
4.184184184184184474e+00 1.025151169172436803e-23
4.189189189189189477e+00 8.416322328620684525e-24
4.194194194194194480e+00 6.908192653019243356e-24
4.199199199199199484e+00 5.669103343151033069e-24
4.204204204204204487e+00 4.651278878748335952e-24
4.209209209209209490e+00 3.815387705968643137e-24
4.214214214214214493e+00 3.129057049626582424e-24
4.219219219219219497e+00 2.565647649948208073e-24
4.224224224224224500e+00 2.103243167718661533e-24
4.229229229229229503e+00 1.723816839570938179e-24
4.234234234234234506e+00 1.412544453125198770e-24
4.239239239239239510e+00 1.157238080741244802e-24
4.244244244244244513e+00 9.478794528040942935e-25
4.249249249249249516e+00 7.762355257537048772e-25
4.254254254254254519e+00 6.355418385513121571e-25
4.259259259259259522e+00 5.202417633212252243e-25
4.264264264264264526e+00 4.257718322577929457e-25
4.269269269269269529e+00 3.483850386635038496e-25
4.274274274274274532e+00 2.850054274954875605e-25
4.279279279279279535e+00 2.331084615890592967e-25
4.284284284284284539e+00 1.906226165240578847e-25
4.289289289289289542e+00 1.558484552480055012e-25
4.294294294294294545e+00 1.273920923364525752e-25
4.299299299299299548e+00 1.041105013663028076e-25
4.304304304304304551e+00 8.506656733139499488e-26
4.309309309309309555e+00 6.949215590594861188e-26
4.314314314314314558e+00 5.675777635871991305e-26
4.319319319319319561e+00 4.634766635825612269e-26
4.324324324324324564e+00 3.783933414677098279e-26
4.329329329329329568e+00 3.088676432535560689e-26
4.334334334334334571e+00 2.520663417373214151e-26
4.339339339339339574e+00 2.056700329663793041e-26
4.344344344344344577e+00 1.677803480007566851e-26
4.349349349349349581e+00 1.368438474792154507e-26
4.354354354354354584e+00 1.115896129921087872e-26
4.359359359359359587e+00 9.097808124549175905e-27
4.364364364364364590e+00 7.415910466074729701e-27
4.369369369369369593e+00 6.043758202482822074e-27
4.374374374374374597e+00 4.924529881828483034e-27
4.379379379379379600e+00 4.011786020616433640e-27
4.384384384384384603e+00 3.267579970368401608e-27
4.389389389389389606e+00 2.660911090185441928e-27
4.394394394394394610e+00 2.166458468289237614e-27
4.399399399399399613e+00 1.763544527962512370e-27
4.404404404404404616e+00 1.435286962432647204e-27
4.409409409409409619e+00 1.167904922110285735e-27
4.414414414414414622e+00 9.501515164885696578e-28
4.419419419419419626e+00 7.728497309881874041e-28
4.424424424424424629e+00 6.285129925702861466e-28
4.429429429429429632e+00 5.110350086632839075e-28
4.434434434434434635e+00 4.154362847472639821e-28
4.439439439439439639e+00 3.376570060182874243e-28
4.444444444444444642e+00 2.743878376638851575e-28
4.449449449449449645e+00 2.229317301692297137e-28
4.454454454454454648e+00 1.810910713046917387e-28
4.459459459459459651e+00 1.470755547572866945e-28
4.464464464464464655e+00 1.194269776104801080e-28
4.469469469469469658e+00 9.695786855699474107e-29
4.474474474474474661e+00 7.870141337274177885e-29
4.479479479479479664e+00 6.387060634672500724e-29
4.484484484484484668e+00 5.182493457582286800e-29
4.489489489489489671e+00 4.204321147532178978e-29
4.494494494494494674e+00 3.410142897810285284e-29
4.499499499499499677e+00 2.765470490472915041e-29
4.504504504504504681e+00 2.242257124674209126e-29
4.509509509509509684e+00 1.817698747214618448e-29
4.514514514514514687e+00 1.473257604935058768e-29
4.519519519519519690e+00 1.193866979320499619e-29
4.524524524524524693e+00 9.672836129949668019e-30
4.529529529529529697e+00 7.835605040127486994e-30
4.534534534534534700e+00 6.346177792913906551e-30
4.539539539539539703e+00 5.138934697430040946e-30
4.544544544544544706e+00 4.160593655492528761e-30
4.549549549549549710e+00 3.367898688160095930e-30
4.554554554554554713e+00 2.725739955396904888e-30
4.559559559559559716e+00 2.205625018320843587e-30
4.564564564564564719e+00 1.784435962175098266e-30
4.569569569569569722e+00 1.443419122670236385e-30
4.574574574574574726e+00 1.167364043203280807e-30
4.579579579579579729e+00 9.439363476670605877e-31
4.584584584584584732e+00 7.631357797553367882e-31
4.589589589589589735e+00 6.168560096569036209e-31
4.594594594594594739e+00 4.985271672084343054e-31
4.599599599599599742e+00 4.028256100938113517e-31
4.604604604604604745e+00 3.254383260006232318e-31
4.609609609609609748e+00 2.628717207248516250e-31
4.614614614614614752e+00 2.122964595228614787e-31
4.619619619619619755e+00 1.714215876911496339e-31
4.624624624624624758e+00 1.383924245442064317e-31
4.629629629629629761e+00 1.117077566081872444e-31
4.634634634634634764e+00 9.015269489450816002e-32
4.639639639639639768e+00 7.274424339346854770e-32
4.644644644644644771e+00 5.868718061153484201e-32
4.649649649649649774e+00 4.733830684045165536e-32
4.654654654654654777e+00 3.817747625256786058e-32
4.659659659659659781e+00 3.078413062584679222e-32
4.664664664664664784e+00 2.481829334850516784e-32
4.669669669669669787e+00 2.000517877926165878e-32
4.674674674674674790e+00 1.612273154597202896e-32
4.679679679679679793e+00 1.299153986513337963e-32
4.684684684684684797e+00 1.046667208351166401e-32
4.689689689689689800e+00 8.431070954134679507e-33
4.694694694694694803e+00 6.790209381189048850e-33
4.699699699699699806e+00 5.467767525601512391e-33
4.704704704704704810e+00 4.402136712199006668e-33
4.709709709709709813e+00 3.543592517365945239e-33
4.714714714714714816e+00 2.852009365104052414e-33
4.719719719719719819e+00 2.295013237283139576e-33
4.724724724724724823e+00 1.846488780670459471e-33
4.729729729729729826e+00 1.485373038086774977e-33
4.734734734734734829e+00 1.194680949170460175e-33
4.739739739739739832e+00 9.607182302055736829e-34
4.744744744744744835e+00 7.724457170359376806e-34
4.749749749749749839e+00 6.209661170938856087e-34
4.754754754754754842e+00 4.991096718843234030e-34
4.759759759759759845e+00 4.010997278363142056e-34
4.764764764764764848e+00 3.222828523834270438e-34
4.769769769769769852e+00 2.589110764804947370e-34
4.774774774774774855e+00 2.079662266489972848e-34
4.779779779779779858e+00 1.670182361731394759e-34
4.784784784784784861e+00 1.341108829869477585e-34
4.789789789789789864e+00 1.076696614192572410e-34
4.794794794794794868e+00 8.642751320573077763e-35
4.799799799799799871e+00 6.936496615445871608e-35
4.804804804804804874e+00 5.566189388117705629e-35
4.809809809809809877e+00 4.465864733058859860e-35
4.814814814814814881e+00 3.582474282457875567e-35
4.819819819819819884e+00 2.873364191328772438e-35
4.824824824824824887e+00 2.304244136094802361e-35
4.829829829829829890e+00 1.847552012270151235e-35
4.834834834834834894e+00 1.481137463504679323e-35
4.839839839839839897e+00 1.187202261712030166e-35
4.844844844844844900e+00 9.514475709873737547e-36
4.849849849849849903e+00 7.623878196782707596e-36
4.854854854854854906e+00 6.107987225727793939e-36
4.859859859859859910e+00 4.892732999026302326e-36
4.864864864864864913e+00 3.918648236449541667e-36
4.869869869869869916e+00 3.137997201266265872e-36
4.874874874874874919e+00 2.512467615812805477e-36
4.879879879879879923e+00 2.011315417603774490e-36
4.884884884884884926e+00 1.609873760243685705e-36
4.889889889889889929e+00 1.288354946868887695e-36
4.894894894894894932e+00 1.030887905450849780e-36
4.899899899899899935e+00 8.247450270844926348e-37
4.904904904904904939e+00 6.597212162039621396e-37
4.909909909909909942e+00 5.276352697014258160e-37
4.914914914914914945e+00 4.219295521766251233e-37
4.919919919919919948e+00 3.373486427741439305e-37
4.924924924924924952e+00 2.696814175561539900e-37
4.929929929929929955e+00 2.155540792440544476e-37
4.934934934934934958e+00 1.722640978118204279e-37
4.939939939939939961e+00 1.376469971206553037e-37
4.944944944944944965e+00 1.099695082341707018e-37
4.949949949949949968e+00 8.784388469658005202e-38
4.954954954954954971e+00 7.015919964837236571e-38
4.959959959959959974e+00 5.602626810759909074e-38
4.964964964964964977e+00 4.473349943466617413e-38
4.969969969969969981e+00 3.571151661126311379e-38
4.974974974974974984e+00 2.850480600008379409e-38
4.979979979979979987e+00 2.274900422399802528e-38
4.984984984984984990e+00 1.815270421482193134e-38
4.989989989989989994e+00 1.448288360319540274e-38
4.994994994994994997e+00 1.155323612512308099e-38
5.000000000000000000e+00 9.214829187238908425e-39


==> tikz_data/gamma_pdf_1_1.csv <==
0.000000000000000000e+00 0.000000000000000000e+00
5.005005005005004962e-03 2.134890985669670060e-106
1.001001001001000992e-02 1.060484535031700536e-91
1.501501501501501488e-02 3.977726163877626396e-83
2.002002002002001985e-02 4.648275113607745672e-77
2.502502502502502307e-02 2.299012382430088056e-72
3.003003003003002977e-02 1.538442310094855035e-68
3.503503503503503647e-02 2.589004205147859827e-65
4.004004004004003969e-02 1.586342670563069665e-62
4.504504504504504292e-02 4.492927957390681697e-60
5.005005005005004615e-02 6.923175500085588438e-58
5.505505505505505631e-02 6.519371991434295076e-56
6.006006006006005954e-02 4.087936061909325026e-54
6.506506506506506970e-02 1.821822870852128788e-52
7.007007007007007293e-02 6.070360505442361977e-51
7.507507507507507616e-02 1.574241212576630241e-49
8.008008008008007939e-02 3.281992488661050960e-48
8.508508508508508261e-02 5.648256734057414713e-47
9.009009009009008584e-02 8.202172145161000480e-46
9.509509509509508907e-02 1.023673416012535166e-44
1.001001001001000923e-01 1.115227871337311189e-43
1.051051051051051094e-01 1.074726896060334090e-42
1.101101101101101126e-01 9.266652656247478148e-42
1.151151151151151159e-01 7.219952456879285304e-41
1.201201201201201191e-01 5.127197719202755638e-40
1.251251251251251362e-01 3.343863147981917230e-39
1.301301301301301394e-01 2.016234163774941689e-38
1.351351351351351426e-01 1.130655269501057367e-37
1.401401401401401459e-01 5.927999409715680973e-37
1.451451451451451491e-01 2.919613489914147018e-36
1.501501501501501523e-01 1.356512482466757236e-35
1.551551551551551555e-01 5.968485727476763873e-35
1.601601601601601588e-01 2.495450433896955015e-34
1.651651651651651620e-01 9.945850182445323632e-34
1.701701701701701652e-01 3.789523832347246632e-33
1.751751751751751685e-01 1.383919183365293147e-32
1.801801801801801717e-01 4.855768153164008908e-32
1.851851851851851749e-01 1.640509436003858653e-31
1.901901901901901781e-01 5.347482060430113977e-31
1.951951951951951814e-01 1.684913829697300315e-30
2.002002002002001846e-01 5.140559311202723851e-30
2.052052052052052156e-01 1.521032967253660794e-29
2.102102102102102188e-01 4.371230681821881347e-29
2.152152152152152220e-01 1.221804354210807765e-28
2.202202202202202252e-01 3.325732707134876133e-28
2.252252252252252285e-01 8.826290500725458583e-28
2.302302302302302317e-01 2.286428597127073999e-27
2.352352352352352349e-01 5.787323755343252278e-27
2.402402402402402382e-01 1.432722956286743367e-26
2.452452452452452414e-01 3.472228985581340955e-26
2.502502502502502724e-01 8.244977937345390762e-26
2.552552552552552756e-01 1.919803427943012452e-25
2.602602602602602788e-01 4.386729151504405192e-25
2.652652652652652820e-01 9.843588305966508078e-25
2.702702702702702853e-01 2.170645544608211207e-24
2.752752752752752885e-01 4.706795327635456705e-24
2.802802802802802917e-01 1.004212678925319975e-23
2.852852852852852950e-01 2.109303890163999319e-23
2.902902902902902982e-01 4.364170997815858219e-23
2.952952952952953014e-01 8.898923909809889731e-23
3.003003003003003046e-01 1.789200621254795463e-22
3.053053053053053079e-01 3.548693864473096925e-22
3.103103103103103111e-01 6.946375466146320058e-22
3.153153153153153143e-01 1.342490560020593081e-21
3.203203203203203175e-01 2.562724324875550036e-21
3.253253253253253208e-01 4.833886957766263717e-21
3.303303303303303240e-01 9.012674878962046259e-21
3.353353353353353272e-01 1.661594492855361287e-20
3.403403403403403304e-01 3.030088289539329184e-20
3.453453453453453337e-01 5.467425262525896716e-20
3.503503503503503369e-01 9.764279855550720442e-20
3.553553553553553401e-01 1.726450748382086524e-19
3.603603603603603434e-01 3.023056610510466658e-19
3.653653653653653466e-01 5.243640985392774306e-19
3.703703703703703498e-01 9.012098272961314735e-19
3.753753753753753530e-01 1.535084925158037674e-18
3.803803803803803563e-01 2.592121600001626824e-18
3.853853853853853595e-01 4.340039991258926341e-18
3.903903903903903627e-01 7.206801799686787339e-18
3.953953953953953659e-01 1.187116573666995613e-17
4.004004004004003692e-01 1.940144631208981820e-17
4.054054054054054279e-01 3.146657811269398816e-17
4.104104104104104311e-01 5.065487030473968479e-17
4.154154154154154344e-01 8.095204344454075946e-17
4.204204204204204376e-01 1.284532672579574077e-16
4.254254254254254408e-01 2.024167030258593837e-16
4.304304304304304440e-01 3.168122357399426116e-16
4.354354354354354473e-01 4.925837291745107329e-16
4.404404404404404505e-01 7.609330859360237531e-16
4.454454454454454537e-01 1.168058803038948696e-15
4.504504504504504570e-01 1.781952783578786602e-15
4.554554554554554602e-01 2.702093060830324553e-15
4.604604604604604634e-01 4.073188106451537763e-15
4.654654654654654666e-01 6.104558427754067472e-15
4.704704704704704699e-01 9.097319565903598515e-15
4.754754754754754731e-01 1.348230451565679984e-14
4.804804804804804763e-01 1.987269377599292659e-14
4.854854854854854795e-01 2.913668569501401700e-14
4.904904904904904828e-01 4.249733805902119872e-14
4.954954954954954860e-01 6.166907049652247784e-14
5.005005005005005447e-01 8.904339617540819448e-14
5.055055055055055480e-01 1.279404517607431096e-13
5.105105105105105512e-01 1.829480688209027060e-13
5.155155155155155544e-01 2.603767922325928679e-13
5.205205205205205576e-01 3.688677919278802066e-13
5.255255255255255609e-01 5.202015158824994580e-13
5.305305305305305641e-01 7.303687880563673686e-13
5.355355355355355673e-01 1.020983592200343778e-12
5.405405405405405705e-01 1.421138888142151967e-12
5.455455455455455738e-01 1.969834559107573684e-12
5.505505505505505770e-01 2.719141290795466557e-12
5.555555555555555802e-01 3.738307406574805684e-12
5.605605605605605835e-01 5.119069314062017823e-12
5.655655655655655867e-01 6.982492510671508677e-12
5.705705705705705899e-01 9.487751733562100904e-12
5.755755755755755931e-01 1.284335900622463886e-11
5.805805805805805964e-01 1.732147079108655432e-11
5.855855855855855996e-01 2.327605463212961087e-11
5.905905905905906028e-01 3.116587675476056036e-11
5.955955955955956060e-01 4.158349114641879991e-11
6.006006006006006093e-01 5.529167472855130641e-11
6.056056056056056125e-01 7.326907053299526449e-11
6.106106106106106157e-01 9.676718076875533981e-11
6.156156156156156189e-01 1.273813051931660869e-10
6.206206206206206222e-01 1.671385597681007423e-10
6.256256256256256254e-01 2.186067504536865743e-10
6.306306306306306286e-01 2.850286334142274190e-10
6.356356356356356319e-01 3.704869843151883793e-10
6.406406406406406351e-01 4.801069466141958654e-10
6.456456456456456383e-01 6.203033552658885977e-10
6.506506506506506415e-01 7.990821644167903356e-10
6.556556556556556448e-01 1.026406774928624013e-09
6.606606606606606480e-01 1.314641992769785842e-09
6.656656656656656512e-01 1.679090588913287315e-09
6.706706706706706544e-01 2.138640015699382587e-09
6.756756756756756577e-01 2.716539808113838770e-09
6.806806806806806609e-01 3.441333609894856554e-09
6.856856856856856641e-01 4.347973667202044043e-09
6.906906906906906674e-01 5.479150084921313526e-09
6.956956956956956706e-01 6.886872205685286485e-09
7.007007007007006738e-01 8.634345217606447302e-09
7.057057057057056770e-01 1.079819159703748738e-08
7.107107107107106803e-01 1.347107432619082702e-08
7.157157157157156835e-01 1.676478707625842902e-08
7.207207207207206867e-01 2.081388580417158131e-08
7.257257257257256899e-01 2.577994656990560371e-08
7.307307307307306932e-01 3.185654594075670863e-08
7.357357357357356964e-01 3.927507321363172753e-08
7.407407407407406996e-01 4.831149796463820902e-08
7.457457457457457028e-01 5.929423223970116149e-08
7.507507507507507061e-01 7.261324414633322814e-08
7.557557557557557093e-01 8.873059881359745968e-08
7.607607607607607125e-01 1.081926237748135586e-07
7.657657657657657158e-01 1.316439189170778383e-07
7.707707707707707190e-01 1.598434563538624634e-07
7.757757757757757222e-01 1.936830430315340028e-07
7.807807807807807254e-01 2.342084486943283775e-07
7.857857857857857287e-01 2.826435341173119489e-07
7.907907907907907319e-01 3.404177493802283924e-07
7.957957957957957351e-01 4.091974094949128900e-07
8.008008008008007383e-01 4.909211950045927699e-07
8.058058058058058526e-01 5.878403683231104716e-07
8.108108108108108558e-01 7.025642426367158789e-07
8.158158158158158590e-01 8.381114892014842898e-07
8.208208208208208623e-01 9.979679208605781762e-07
8.258258258258258655e-01 1.186151444586653551e-06
8.308308308308308687e-01 1.407284933809291846e-06
8.358358358358358720e-01 1.666677832171314018e-06
8.408408408408408752e-01 1.970417364099839037e-06
8.458458458458458784e-01 2.325470294075236893e-06
8.508508508508508816e-01 2.739796245593314227e-06
8.558558558558558849e-01 3.222473662370108531e-06
8.608608608608608881e-01 3.783839568117663095e-06
8.658658658658658913e-01 4.435644356970682716e-06
8.708708708708708945e-01 5.191222924060499426e-06
8.758758758758758978e-01 6.065683524473068068e-06
8.808808808808809010e-01 7.076115828495253524e-06
8.858858858858859042e-01 8.241819721203704098e-06
8.908908908908909074e-01 9.584556474581031540e-06
8.958958958958959107e-01 1.112882399992444116e-05
9.009009009009009139e-01 1.290215796671990441e-05
9.059059059059059171e-01 1.493546065075835428e-05
9.109109109109109204e-01 1.726335944835239708e-05
9.159159159159159236e-01 1.992459706431977287e-05
9.209209209209209268e-01 2.296245544813776919e-05
9.259259259259259300e-01 2.642521561447050388e-05
9.309309309309309333e-01 3.036665554023188651e-05
9.359359359359359365e-01 3.484658837956915162e-05
9.409409409409409397e-01 3.993144327956566321e-05
9.459459459459459429e-01 4.569489111218532333e-05
9.509509509509509462e-01 5.221851746079694969e-05
9.559559559559559494e-01 5.959254521168308010e-05
9.609609609609609526e-01 6.791660910090911957e-05
9.659659659659659559e-01 7.730058455394074276e-05
9.709709709709709591e-01 8.786547312822577920e-05
9.759759759759759623e-01 9.974434682650276489e-05
9.809809809809809655e-01 1.130833534898958710e-04
9.859859859859859688e-01 1.280427854036688372e-04
9.909909909909909720e-01 1.447982131539848785e-04
9.959959959959959752e-01 1.635416866601085593e-04
1.001001001001001089e+00 1.844830051721798117e-04
1.006006006006006093e+00 2.078510578692272859e-04
1.011011011011011096e+00 2.338952365147496757e-04
1.016016016016016099e+00 2.628869214269493248e-04
1.021021021021021102e+00 2.951210417972490070e-04
1.026026026026026106e+00 3.309177111436803639e-04
1.031031031031031109e+00 3.706239384140147812e-04
1.036036036036036112e+00 4.146154149577391365e-04
1.041041041041041115e+00 4.632983772654952195e-04
1.046046046046046119e+00 5.171115450294765234e-04
1.051051051051051122e+00 5.765281337087760187e-04
1.056056056056056125e+00 6.420579403904688601e-04
1.061061061061061128e+00 7.142495013196963928e-04
1.066066066066066131e+00 7.936923190328666698e-04
1.071071071071071135e+00 8.810191565656706140e-04
1.076076076076076138e+00 9.769083957256083882e-04
1.081081081081081141e+00 1.082086455915918198e-03
1.086086086086086144e+00 1.197330269478164531e-03
1.091091091091091148e+00 1.323469808982849971e-03
1.096096096096096151e+00 1.461390661348116807e-03
1.101101101101101154e+00 1.612036643099344245e-03
1.106106106106106157e+00 1.776412450512412314e-03
1.111111111111111160e+00 1.955586337797164415e-03
1.116116116116116164e+00 2.150692815893814371e-03
1.121121121121121167e+00 2.362935363862388605e-03
1.126126126126126170e+00 2.593589144259014333e-03
1.131131131131131173e+00 2.844003713304631836e-03
1.136136136136136177e+00 3.115605716074276287e-03
1.141141141141141180e+00 3.409901556367082084e-03
1.146146146146146183e+00 3.728480030362093644e-03
1.151151151151151186e+00 4.073014912626980732e-03
1.156156156156156189e+00 4.445267482532161071e-03
1.161161161161161193e+00 4.847088978630520635e-03
1.166166166166166196e+00 5.280422968099180575e-03
1.171171171171171199e+00 5.747307617910959489e-03
1.176176176176176202e+00 6.249877854007154093e-03
1.181181181181181206e+00 6.790367394390426845e-03
1.186186186186186209e+00 7.371110641742289679e-03
1.191191191191191212e+00 7.994544420909020441e-03
1.196196196196196215e+00 8.663209546385504389e-03
1.201201201201201219e+00 9.379752204764300882e-03
1.206206206206206222e+00 1.014692513702014978e-02
1.211211211211211225e+00 1.096758860545508224e-02
1.216216216216216228e+00 1.184471113014758277e-02
1.221221221221221231e+00 1.278136997984873589e-02
1.226226226226226235e+00 1.378075140240182621e-02
1.231231231231231238e+00 1.484615058001127752e-02
1.236236236236236241e+00 1.598097129497118990e-02
1.241241241241241244e+00 1.718872529182857017e-02
1.246246246246246248e+00 1.847303132242238480e-02
1.251251251251251251e+00 1.983761386074025732e-02
1.256256256256256254e+00 2.128630147514120469e-02
1.261261261261261257e+00 2.282302484617146701e-02
1.266266266266266260e+00 2.445181441893631846e-02
1.271271271271271264e+00 2.617679767982248121e-02
1.276276276276276267e+00 2.800219604827058201e-02
1.281281281281281270e+00 2.993232137524941966e-02
1.286286286286286273e+00 3.197157204114389750e-02
1.291291291291291277e+00 3.412442864686990318e-02
1.296296296296296280e+00 3.639544929318253019e-02
1.301301301301301283e+00 3.878926444444372179e-02
1.306306306306306286e+00 4.131057137432332660e-02
1.311311311311311290e+00 4.396412819232705521e-02
1.316316316316316293e+00 4.675474745140994343e-02
1.321321321321321296e+00 4.968728933841491668e-02
1.326326326326326299e+00 5.276665445049692760e-02
1.331331331331331302e+00 5.599777616229650173e-02
1.336336336336336306e+00 5.938561259011992943e-02
1.341341341341341309e+00 6.293513816098468550e-02
1.346346346346346312e+00 6.665133479597609711e-02
1.351351351351351315e+00 7.053918271896686409e-02
1.356356356356356319e+00 7.460365090336144867e-02
1.361361361361361322e+00 7.884968717112195158e-02
1.366366366366366325e+00 8.328220795997623438e-02
1.371371371371371328e+00 8.790608777621078396e-02
1.376376376376376331e+00 9.272614835208818629e-02
1.381381381381381335e+00 9.774714752843657872e-02
1.386386386386386338e+00 1.029737678844019760e-01
1.391391391391391341e+00 1.084106051378860985e-01
1.396396396396396344e+00 1.140621563415311207e-01
1.401401401401401348e+00 1.199328079004296499e-01
1.406406406406406351e+00 1.260268234391502262e-01
1.411411411411411354e+00 1.323483315466291721e-01
1.416416416416416357e+00 1.389013134289207307e-01
1.421421421421421361e+00 1.456895905004785274e-01
1.426426426426426364e+00 1.527168119459772488e-01
1.431431431431431367e+00 1.599864422852045331e-01
1.436436436436436370e+00 1.675017489745380117e-01
1.441441441441441373e+00 1.752657900790679235e-01
1.446446446446446377e+00 1.832814020500539987e-01
1.451451451451451380e+00 1.915511876427286042e-01
1.456456456456456383e+00 2.000775040098627389e-01
1.461461461461461386e+00 2.088624510067382811e-01
1.466466466466466390e+00 2.179078597431407249e-01
1.471471471471471393e+00 2.272152814180469771e-01
1.476476476476476396e+00 2.367859764724393468e-01
1.481481481481481399e+00 2.466209040954427389e-01
1.486486486486486402e+00 2.567207121185512975e-01
1.491491491491491406e+00 2.670857273321340930e-01
1.496496496496496409e+00 2.777159462577408755e-01
1.501501501501501412e+00 2.886110264090326893e-01
1.506506506506506415e+00 2.997702780730832628e-01
1.511511511511511419e+00 3.111926566428881991e-01
1.516516516516516422e+00 3.228767555308083570e-01
1.521521521521521425e+00 3.348207996911696238e-01
1.526526526526526428e+00 3.470226397792385842e-01
1.531531531531531432e+00 3.594797469719252514e-01
1.536536536536536435e+00 3.721892084743368412e-01
1.541541541541541438e+00 3.851477237343151616e-01
1.546546546546546441e+00 3.983516013855865623e-01
1.551551551551551444e+00 4.117967569382934845e-01
1.556556556556556448e+00 4.254787112333188737e-01
1.561561561561561451e+00 4.393925896755964677e-01
1.566566566566566454e+00 4.535331222587952182e-01
1.571571571571571457e+00 4.678946443920633524e-01
1.576576576576576461e+00 4.824710985374290884e-01
1.581581581581581464e+00 4.972560366636579743e-01
1.586586586586586467e+00 5.122426235210563172e-01
1.591591591591591470e+00 5.274236407384523817e-01
1.596596596596596473e+00 5.427914917422839158e-01
1.601601601601601477e+00 5.583382074945321127e-01
1.606606606606606702e+00 5.740554530444773595e-01
1.611611611611611705e+00 5.899345348869778904e-01
1.616616616616616708e+00 6.059664091175173128e-01
1.621621621621621712e+00 6.221416903718938185e-01
1.626626626626626715e+00 6.384506615366105642e-01
1.631631631631631718e+00 6.548832842136792509e-01
1.636636636636636721e+00 6.714292099210380504e-01
1.641641641641641725e+00 6.880777920084145682e-01
1.646646646646646728e+00 7.048180982659186800e-01
1.651651651651651731e+00 7.216389242008159899e-01
1.656656656656656734e+00 7.385288069561173341e-01
1.661661661661661737e+00 7.554760398430419022e-01
1.666666666666666741e+00 7.724686874570508843e-01
1.671671671671671744e+00 7.894946013463455259e-01
1.676676676676676747e+00 8.065414361997168546e-01
1.681681681681681750e+00 8.235966665190217473e-01
1.686686686686686754e+00 8.406476037412655700e-01
1.691691691691691757e+00 8.576814137723528519e-01
1.696696696696696760e+00 8.746851348954148841e-01
1.701701701701701763e+00 8.916456960142007393e-01
1.706706706706706766e+00 9.085499351919429367e-01
1.711711711711711770e+00 9.253846184446536949e-01
1.716716716716716773e+00 9.421364587484668540e-01
1.721721721721721776e+00 9.587921352186227208e-01
1.726726726726726779e+00 9.753383124184092923e-01
1.731731731731731783e+00 9.917616597557972202e-01
1.736736736736736786e+00 1.008048870925229545e+00
1.741741741741741789e+00 1.024186683352504179e+00
1.746746746746746792e+00 1.040161897600161867e+00
1.751751751751751796e+00 1.055961396691690535e+00
1.756756756756756799e+00 1.071572165312716818e+00
1.761761761761761802e+00 1.086981308848540495e+00
1.766766766766766805e+00 1.102176072216734193e+00
1.771771771771771808e+00 1.117143858456002947e+00
1.776776776776776812e+00 1.131872247031380674e+00
1.781781781781781815e+00 1.146349011818509345e+00
1.786786786786786818e+00 1.160562138729643644e+00
1.791791791791791821e+00 1.174499842945475603e+00
1.796796796796796825e+00 1.188150585718252383e+00
1.801801801801801828e+00 1.201503090712730648e+00
1.806806806806806831e+00 1.214546359853197366e+00
1.811811811811811834e+00 1.227269688645487022e+00
1.816816816816816837e+00 1.239662680945672557e+00
1.821821821821821841e+00 1.251715263147470836e+00
1.826826826826826844e+00 1.263417697762832193e+00
1.831831831831831847e+00 1.274760596371564469e+00
1.836836836836836850e+00 1.285734931917411616e+00
1.841841841841841854e+00 1.296332050330900154e+00
1.846846846846846857e+00 1.306543681458289141e+00
1.851851851851851860e+00 1.316361949282431665e+00
1.856856856856856863e+00 1.325779381417769853e+00
1.861861861861861867e+00 1.334788917868375613e+00
1.866866866866866870e+00 1.343383919036219121e+00
1.871871871871871873e+00 1.351558172971568883e+00
1.876876876876876876e+00 1.359305901857039256e+00
1.881881881881881879e+00 1.366621767720101133e+00
1.886886886886886883e+00 1.373500877370306128e+00
1.891891891891891886e+00 1.379938786559159469e+00
1.896896896896896889e+00 1.385931503362956896e+00
1.901901901901901892e+00 1.391475490789526148e+00
1.906906906906906896e+00 1.396567668613375224e+00
1.911911911911911899e+00 1.401205414443685848e+00
1.916916916916916902e+00 1.405386564032321761e+00
1.921921921921921905e+00 1.409109410830680531e+00
1.926926926926926908e+00 1.412372704804830459e+00
1.931931931931931912e+00 1.415175650521607320e+00
1.936936936936936915e+00 1.417517904517401783e+00
1.941941941941941918e+00 1.419399571965881846e+00
1.946946946946946921e+00 1.420821202659116711e+00
1.951951951951951925e+00 1.421783786320102605e+00
1.956956956956956928e+00 1.422288747264780939e+00
1.961961961961961931e+00 1.422337938433440030e+00
1.966966966966966934e+00 1.421933634811570313e+00
1.971971971971971938e+00 1.421078526262261166e+00
1.976976976976976941e+00 1.419775709792869822e+00
1.981981981981981944e+00 1.418028681278532099e+00
1.986986986986986947e+00 1.415841326667806044e+00
1.991991991991991950e+00 1.413217912694491263e+00
1.996996996996996954e+00 1.410163077121659336e+00
2.002002002002002179e+00 1.406681818543241258e+00
2.007007007007007182e+00 1.402779485770850432e+00
2.012012012012012185e+00 1.398461766831564645e+00
2.017017017017017189e+00 1.393734677604694383e+00
2.022022022022022192e+00 1.388604550124338921e+00
2.027027027027027195e+00 1.383078020576243183e+00
2.032032032032032198e+00 1.377162017015667317e+00
2.037037037037037202e+00 1.370863746834857455e+00
2.042042042042042205e+00 1.364190684007371646e+00
2.047047047047047208e+00 1.357150556136910380e+00
2.052052052052052211e+00 1.349751331338360227e+00
2.057057057057057214e+00 1.342001204977710360e+00
2.062062062062062218e+00 1.333908586298362842e+00
2.067067067067067221e+00 1.325482084959922480e+00
2.072072072072072224e+00 1.316730497515529841e+00
2.077077077077077227e+00 1.307662793854023286e+00
2.082082082082082231e+00 1.298288103631291657e+00
2.087087087087087234e+00 1.288615702715808276e+00
2.092092092092092237e+00 1.278654999672481196e+00
2.097097097097097240e+00 1.268415522307700272e+00
2.102102102102102243e+00 1.257906904298722317e+00
2.107107107107107247e+00 1.247138871928903825e+00
2.112112112112112250e+00 1.236121230950270711e+00
2.117117117117117253e+00 1.224863853593685548e+00
2.122122122122122256e+00 1.213376665746117355e+00
2.127127127127127260e+00 1.201669634314020074e+00
2.132132132132132263e+00 1.189752754790494915e+00
2.137137137137137266e+00 1.177636039043074678e+00
2.142142142142142269e+00 1.165329503339094908e+00
2.147147147147147273e+00 1.152843156622724408e+00
2.152152152152152276e+00 1.140186989058902478e+00
2.157157157157157279e+00 1.127370960857046800e+00
2.162162162162162282e+00 1.114404991387426769e+00
2.167167167167167285e+00 1.101298948601513894e+00
2.172172172172172289e+00 1.088062638766813306e+00
2.177177177177177292e+00 1.074705796526230550e+00
2.182182182182182295e+00 1.061238075290689142e+00
2.187187187187187298e+00 1.047669037972604134e+00
2.192192192192192302e+00 1.034008148067709909e+00
2.197197197197197305e+00 1.020264761090589056e+00
2.202202202202202308e+00 1.006448116370220136e+00
2.207207207207207311e+00 9.925673292089773891e-01
2.212212212212212314e+00 9.786313834086275421e-01
2.217217217217217318e+00 9.646491241670110961e-01
2.222222222222222321e+00 9.506292513461511717e-01
2.227227227227227324e+00 9.365803131135023163e-01
2.232232232232232327e+00 9.225106999567045385e-01
2.237237237237237331e+00 9.084286390710486492e-01
2.242242242242242334e+00 8.943421891193198414e-01
2.247247247247247337e+00 8.802592353614024923e-01
2.252252252252252340e+00 8.661874851515279916e-01
2.257257257257257343e+00 8.521344638004997307e-01
2.262262262262262347e+00 8.381075107984204964e-01
2.267267267267267350e+00 8.241137763944049732e-01
2.272272272272272353e+00 8.101602185280052382e-01
2.277277277277277356e+00 7.962536001070937841e-01
2.282282282282282360e+00 7.824004866266458524e-01
2.287287287287287363e+00 7.686072441216001971e-01
2.292292292292292366e+00 7.548800374477790953e-01
2.297297297297297369e+00 7.412248288830588505e-01
2.302302302302302373e+00 7.276473770419464859e-01
2.307307307307307376e+00 7.141532360949233160e-01
2.312312312312312379e+00 7.007477552852220404e-01
2.317317317317317382e+00 6.874360787342702617e-01
2.322322322322322385e+00 6.742231455265998985e-01
2.327327327327327389e+00 6.611136900662253346e-01
2.332332332332332392e+00 6.481122426946512860e-01
2.337337337337337395e+00 6.352231305613595946e-01
2.342342342342342398e+00 6.224504787373396075e-01
2.347347347347347402e+00 6.097982115622530008e-01
2.352352352352352405e+00 5.972700542151497816e-01
2.357357357357357408e+00 5.848695344992340672e-01
2.362362362362362411e+00 5.725999848308207518e-01
2.367367367367367414e+00 5.604645444224717332e-01
2.372372372372372418e+00 5.484661616507522375e-01
2.377377377377377421e+00 5.366075965983362339e-01
2.382382382382382424e+00 5.248914237609174638e-01
2.387387387387387427e+00 5.133200349092881254e-01
2.392392392392392431e+00 5.018956420963586185e-01
2.397397397397397434e+00 4.906202808000784121e-01
2.402402402402402437e+00 4.794958131923179878e-01
2.407407407407407440e+00 4.685239315245540159e-01
2.412412412412412444e+00 4.577061616211205441e-01
2.417417417417417447e+00 4.470438664706657961e-01
2.422422422422422450e+00 4.365382499070429856e-01
2.427427427427427453e+00 4.261903603709430444e-01
2.432432432432432456e+00 4.160010947433903650e-01
2.437437437437437460e+00 4.059712022429963207e-01
2.442442442442442463e+00 3.961012883785096084e-01
2.447447447447447466e+00 3.863918189488786403e-01
2.452452452452452469e+00 3.768431240829747675e-01
2.457457457457457473e+00 3.674554023114015577e-01
2.462462462462462476e+00 3.582287246630791455e-01
2.467467467467467479e+00 3.491630387796055279e-01
2.472472472472472482e+00 3.402581730406007421e-01
2.477477477477477485e+00 3.315138406930752679e-01
2.482482482482482489e+00 3.229296439792051499e-01
2.487487487487487492e+00 3.145050782555850466e-01
2.492492492492492495e+00 3.062395360988681703e-01
2.497497497497497498e+00 2.981323113916671819e-01
2.502502502502502502e+00 2.901826033837122121e-01
2.507507507507507505e+00 2.823895207231727489e-01
2.512512512512512508e+00 2.747520854530821066e-01
2.517517517517517511e+00 2.672692369686839320e-01
2.522522522522522515e+00 2.599398359310370887e-01
2.527527527527527518e+00 2.527626681330523706e-01
2.532532532532532521e+00 2.457364483140413169e-01
2.537537537537537524e+00 2.388598239192494255e-01
2.542542542542542527e+00 2.321313788009992940e-01
2.547547547547547531e+00 2.255496368583960742e-01
2.552552552552552534e+00 2.191130656126527854e-01
2.557557557557557537e+00 2.128200797155959945e-01
2.562562562562562540e+00 2.066690443885874640e-01
2.567567567567567544e+00 2.006582787900763887e-01
2.572572572572572547e+00 1.947860593094815351e-01
2.577577577577577550e+00 1.890506227857554622e-01
2.582582582582582553e+00 1.834501696491040168e-01
2.587587587587587556e+00 1.779828669843301348e-01
2.592592592592592560e+00 1.726468515147595861e-01
2.597597597597597563e+00 1.674402325056650320e-01
2.602602602602602566e+00 1.623610945863496746e-01
2.607607607607607569e+00 1.574075004902631691e-01
2.612612612612612573e+00 1.525774937126714581e-01
2.617617617617617576e+00 1.478691010854025489e-01
2.622622622622622579e+00 1.432803352687330722e-01
2.627627627627627582e+00 1.388091971601202734e-01
2.632632632632632586e+00 1.344536782199620417e-01
2.637637637637637589e+00 1.302117627147369172e-01
2.642642642642642592e+00 1.260814298776433695e-01
2.647647647647647595e+00 1.220606559873855940e-01
2.652652652652652598e+00 1.181474163656464488e-01
2.657657657657657602e+00 1.143396872938872294e-01
2.662662662662662605e+00 1.106354478503042693e-01
2.667667667667667608e+00 1.070326816678362908e-01
2.672672672672672611e+00 1.035293786141651129e-01
2.677677677677677615e+00 1.001235363947561990e-01
2.682682682682682618e+00 9.681316208012884228e-02
2.687687687687687621e+00 9.359627355844782337e-02
2.692692692692692624e+00 9.047090091483803165e-02
2.697697697697697627e+00 8.743508773861367878e-02
2.702702702702702631e+00 8.448689235987121016e-02
2.707707707707707634e+00 8.162438901691178306e-02
2.712712712712712637e+00 7.884566895586260504e-02
2.717717717717717640e+00 7.614884146406925014e-02
2.722722722722722644e+00 7.353203483885137337e-02
2.727727727727727647e+00 7.099339729308284941e-02
2.732732732732732650e+00 6.853109779931884638e-02
2.737737737737737653e+00 6.614332687401988653e-02
2.742742742742742657e+00 6.382829730354595832e-02
2.747747747747747660e+00 6.158424481357768765e-02
2.752752752752752663e+00 5.940942868362576040e-02
2.757757757757757666e+00 5.730213230831830706e-02
2.762762762762762669e+00 5.526066370711350817e-02
2.767767767767767673e+00 5.328335598416684971e-02
2.772772772772772676e+00 5.136856773999234904e-02
2.777777777777777679e+00 4.951468343659676252e-02
2.782782782782782682e+00 4.772011371777142019e-02
2.787787787787787686e+00 4.598329568615661112e-02
2.792792792792792689e+00 4.430269313877155390e-02
2.797797797797797692e+00 4.267679676258887694e-02
2.802802802802802695e+00 4.110412429178031402e-02
2.807807807807807698e+00 3.958322062823994847e-02
2.812812812812812702e+00 3.811265792691303361e-02
2.817817817817817705e+00 3.669103564751714786e-02
2.822822822822822708e+00 3.531698057415227909e-02
2.827827827827827711e+00 3.398914680429798718e-02
2.832832832832832715e+00 3.270621570868850053e-02
2.837837837837837718e+00 3.146689586345315787e-02
2.842842842842842721e+00 3.026992295601020275e-02
2.847847847847847724e+00 2.911405966601971623e-02
2.852852852852852727e+00 2.799809552279702851e-02
2.857857857857857731e+00 2.692084674047672682e-02
2.862862862862862734e+00 2.588115603223269112e-02
2.867867867867867737e+00 2.487789240479500175e-02
2.872872872872872740e+00 2.390995093447746342e-02
2.877877877877877744e+00 2.297625252592954206e-02
2.882882882882882747e+00 2.207574365472134842e-02
2.887887887887887750e+00 2.120739609493600339e-02
2.892892892892892753e+00 2.037020663279178606e-02
2.897897897897897757e+00 1.956319676739009389e-02
2.902902902902902760e+00 1.878541239958524470e-02
2.907907907907907763e+00 1.803592350995870952e-02
2.912912912912912766e+00 1.731382382684535856e-02
2.917917917917917769e+00 1.661823048532298092e-02
2.922922922922922773e+00 1.594828367805240649e-02
2.927927927927927776e+00 1.530314629880195378e-02
2.932932932932932779e+00 1.468200357948378637e-02
2.937937937937937782e+00 1.408406272146725709e-02
2.942942942942942786e+00 1.350855252193068623e-02
2.947947947947947789e+00 1.295472299596590708e-02
2.952952952952952792e+00 1.242184499511051962e-02
2.957957957957957795e+00 1.190920982298378748e-02
2.962962962962962798e+00 1.141612884863001283e-02
2.967967967967967802e+00 1.094193311817952957e-02
2.972972972972972805e+00 1.048597296538662446e-02
2.977977977977977808e+00 1.004761762158961139e-02
2.982982982982982811e+00 9.626254825595731424e-03
2.987987987987987815e+00 9.221290433984020637e-03
2.992992992992992818e+00 8.832148032277178928e-03
2.997997997997997821e+00 8.458268547419989236e-03
3.003003003003002824e+00 8.099109861966101095e-03
3.008008008008007828e+00 7.754146430363756740e-03
3.013013013013012831e+00 7.422868897694874166e-03
3.018018018018017834e+00 7.104783721206832901e-03
3.023023023023022837e+00 6.799412794949424334e-03
3.028028028028027840e+00 6.506293077818699200e-03
3.033033033033032844e+00 6.224976225269525376e-03
3.038038038038037847e+00 5.955028224958452271e-03
3.043043043043042850e+00 5.696029036547941779e-03
3.048048048048047853e+00 5.447572235888106275e-03
3.053053053053052857e+00 5.209264663773501350e-03
3.058058058058057860e+00 4.980726079452909953e-03
3.063063063063062863e+00 4.761588819061759147e-03
3.068068068068067866e+00 4.551497459119391645e-03
3.073073073073072869e+00 4.350108485226934253e-03
3.078078078078077873e+00 4.157089966085897141e-03
3.083083083083082876e+00 3.972121232936529772e-03
3.088088088088087879e+00 3.794892564514121876e-03
3.093093093093092882e+00 3.625104877595515876e-03
3.098098098098097886e+00 3.462469423207440149e-03
3.103103103103102889e+00 3.306707488547374306e-03
3.108108108108107892e+00 3.157550104663235831e-03
3.113113113113112895e+00 3.014737759927354089e-03
3.118118118118117899e+00 2.878020119322660057e-03
3.123123123123122902e+00 2.747155749562962736e-03
3.128128128128127905e+00 2.621911850046440996e-03
3.133133133133132908e+00 2.502063989645616007e-03
3.138138138138137911e+00 2.387395849317634940e-03
3.143143143143142915e+00 2.277698970522162077e-03
3.148148148148147918e+00 2.172772509418823862e-03
3.153153153153152921e+00 2.072422996814957379e-03
3.158158158158157924e+00 1.976464103824681750e-03
3.163163163163162928e+00 1.884716413199331560e-03
3.168168168168167931e+00 1.797007196277132122e-03
3.173173173173172934e+00 1.713170195504325373e-03
3.178178178178177937e+00 1.633045412464220834e-03
3.183183183183182940e+00 1.556478901359010245e-03
3.188188188188187944e+00 1.483322567873602118e-03
3.193193193193192947e+00 1.413433973356237371e-03
3.198198198198197950e+00 1.346676144241567901e-03
3.203203203203202953e+00 1.282917386643183787e-03
3.208208208208208401e+00 1.222031106036015630e-03
3.213213213213213404e+00 1.163895631950953450e-03
3.218218218218218407e+00 1.108394047597923392e-03
3.223223223223223410e+00 1.055414024335377642e-03
3.228228228228228414e+00 1.004847660898839029e-03
3.233233233233233417e+00 9.565913273044391023e-04
3.238238238238238420e+00 9.105455133374891789e-04
3.243243243243243423e+00 8.666146815379453631e-04
3.248248248248248427e+00 8.247071245944101372e-04
3.253253253253253430e+00 7.847348270543149382e-04
3.258258258258258433e+00 7.466133312624380824e-04
3.263263263263263436e+00 7.102616074345601254e-04
3.268268268268268439e+00 6.756019277773686691e-04
3.273273273273273443e+00 6.425597445624685496e-04
3.278278278278278446e+00 6.110635720647102868e-04
3.283283283283283449e+00 5.810448722741688721e-04
3.288288288288288452e+00 5.524379442918323597e-04
3.293293293293293456e+00 5.251798173198756999e-04
3.298298298298298459e+00 4.992101471575201505e-04
3.303303303303303462e+00 4.744711161147784008e-04
3.308308308308308465e+00 4.509073362564035379e-04
3.313313313313313468e+00 4.284657558900614792e-04
3.318318318318318472e+00 4.070955692134944318e-04
3.323323323323323475e+00 3.867481290357427750e-04
3.328328328328328478e+00 3.673768624897219364e-04
3.333333333333333481e+00 3.489371896538766521e-04
3.338338338338338485e+00 3.313864450017774263e-04
3.343343343343343488e+00 3.146838016003793452e-04
3.348348348348348491e+00 2.987901979780961605e-04
3.353353353353353494e+00 2.836682675859197259e-04
3.358358358358358497e+00 2.692822707757016394e-04
3.363363363363363501e+00 2.555980292212024991e-04
3.368368368368368504e+00 2.425828627090449382e-04
3.373373373373373507e+00 2.302055282277976121e-04
3.378378378378378510e+00 2.184361612853321158e-04
3.383383383383383514e+00 2.072462193854717719e-04
3.388388388388388517e+00 1.966084275968894542e-04
3.393393393393393520e+00 1.864967261484136950e-04
3.398398398398398523e+00 1.768862199863466982e-04
3.403403403403403527e+00 1.677531302310931939e-04
3.408408408408408530e+00 1.590747474715466150e-04
3.413413413413413533e+00 1.508293868373850434e-04
3.418418418418418536e+00 1.429963447907680641e-04
3.423423423423423539e+00 1.355558575803823709e-04
3.428428428428428543e+00 1.284890613022825548e-04
3.433433433433433546e+00 1.217779535132245100e-04
3.438438438438438549e+00 1.154053563439176681e-04
3.443443443443443552e+00 1.093548810605881450e-04
3.448448448448448556e+00 1.036108940250857256e-04
3.453453453453453559e+00 9.815848400473466519e-05
3.458458458458458562e+00 9.298343078476827722e-05
3.463463463463463565e+00 8.807217503731337184e-05
3.468468468468468568e+00 8.341178940235415820e-05
3.473473473473473572e+00 7.898995073723167075e-05
3.478478478478478575e+00 7.479491349272407983e-05
3.483483483483483578e+00 7.081548417474220188e-05
3.488488488488488581e+00 6.704099685204551178e-05
3.493493493493493585e+00 6.346128967166447061e-05
3.498498498498498588e+00 6.006668234462972313e-05
3.503503503503503591e+00 5.684795456606165883e-05
3.508508508508508594e+00 5.379632533455992862e-05
3.513513513513513598e+00 5.090343313710963803e-05
3.518518518518518601e+00 4.816131696670538016e-05
3.523523523523523604e+00 4.556239814096867515e-05
3.528528528528528607e+00 4.309946289112570031e-05
3.533533533533533610e+00 4.076564569160504205e-05
3.538538538538538614e+00 3.855441330165343720e-05
3.543543543543543617e+00 3.645954949115090202e-05
3.548548548548548620e+00 3.447514042393820869e-05
3.553553553553553623e+00 3.259556067267619631e-05
3.558558558558558627e+00 3.081545984032562317e-05
3.563563563563563630e+00 2.912974976411018084e-05
3.568568568568568633e+00 2.753359227863279063e-05
3.573573573573573636e+00 2.602238751575036680e-05
3.578578578578578639e+00 2.459176271950000073e-05
3.583583583583583643e+00 2.323756155519043128e-05
3.588588588588588646e+00 2.195583389251629331e-05
3.593593593593593649e+00 2.074282604330138997e-05
3.598598598598598652e+00 1.959497143513465732e-05
3.603603603603603656e+00 1.850888170290910845e-05
3.608608608608608659e+00 1.748133818089898554e-05
3.613613613613613662e+00 1.650928377867161653e-05
3.618618618618618665e+00 1.558981522476049283e-05
3.623623623623623669e+00 1.472017566260985284e-05
3.628628628628628672e+00 1.389774758393155356e-05
3.633633633633633675e+00 1.312004608512341349e-05
3.638638638638638678e+00 1.238471243300651864e-05
3.643643643643643681e+00 1.168950792663156366e-05
3.648648648648648685e+00 1.103230804243333822e-05
3.653653653653653688e+00 1.041109685051330234e-05
3.658658658658658691e+00 9.823961690297683833e-06
3.663663663663663694e+00 9.269088094294202621e-06
3.668668668668668698e+00 8.744754949118490231e-06
3.673673673673673701e+00 8.249329883380320365e-06
3.678678678678678704e+00 7.781264872459537385e-06
3.683683683683683707e+00 7.339092050580277205e-06
3.688688688688688710e+00 6.921419721003846577e-06
3.693693693693693714e+00 6.526928555515929105e-06
3.698698698698698717e+00 6.154367974758643340e-06
3.703703703703703720e+00 5.802552701298941207e-06
3.708708708708708723e+00 5.470359477663527950e-06
3.713713713713713727e+00 5.156723941891602581e-06
3.718718718718718730e+00 4.860637653469612638e-06
3.723723723723723733e+00 4.581145262812776535e-06
3.728728728728728736e+00 4.317341817740307338e-06
3.733733733733733740e+00 4.068370200677549474e-06
3.738738738738738743e+00 3.833418690579291170e-06
3.743743743743743746e+00 3.611718643824399008e-06
3.748748748748748749e+00 3.402542288583746852e-06
3.753753753753753752e+00 3.205200627395757595e-06
3.758758758758758756e+00 3.019041442913062981e-06
3.763763763763763759e+00 2.843447402005232506e-06
3.768768768768768762e+00 2.677834253607536565e-06
3.773773773773773765e+00 2.521649115914029121e-06
3.778778778778778769e+00 2.374368848700919078e-06
3.783783783783783772e+00 2.235498506757811903e-06
3.788788788788788775e+00 2.104569870576723462e-06
3.793793793793793778e+00 1.981140050628416907e-06
3.798798798798798781e+00 1.864790161709809917e-06
3.803803803803803785e+00 1.755124064013069276e-06
3.808808808808808788e+00 1.651767167711013029e-06
3.813813813813813791e+00 1.554365298004008800e-06
3.818818818818818794e+00 1.462583617705786553e-06
3.823823823823823798e+00 1.376105604586080142e-06
3.828828828828828801e+00 1.294632080807508240e-06
3.833833833833833804e+00 1.217880291923149651e-06
3.838838838838838807e+00 1.145583033012455893e-06
3.843843843843843811e+00 1.077487819648248104e-06
3.848848848848848814e+00 1.013356101493339313e-06
3.853853853853853817e+00 9.529625164277819192e-07
3.858858858858858820e+00 8.960941832051456151e-07
3.863863863863863823e+00 8.425500307313994904e-07
3.868868868868868827e+00 7.921401621476860210e-07
3.873873873873873830e+00 7.446852519855244337e-07
3.878878878878878833e+00 7.000159747436982080e-07
3.883883883883883836e+00 6.579724633148414542e-07
3.888888888888888840e+00 6.184037957648654383e-07
3.893893893893893843e+00 5.811675090390733375e-07
3.898898898898898846e+00 5.461291382374272300e-07
3.903903903903903849e+00 5.131617801668750947e-07
3.908908908908908852e+00 4.821456799403509990e-07
3.913913913913913856e+00 4.529678394520804445e-07
3.918918918918918859e+00 4.255216466148151622e-07
3.923923923923923862e+00 3.997065242995868854e-07
3.928928928928928865e+00 3.754275979694458170e-07
3.933933933933933869e+00 3.525953810486729955e-07
3.938938938938938872e+00 3.311254771151809483e-07
3.943943943943943875e+00 3.109382980494616126e-07
3.948948948948948878e+00 2.919587973153149022e-07
3.953953953953953881e+00 2.741162175892836907e-07
3.958958958958958885e+00 2.573438519937032072e-07
3.963963963963963888e+00 2.415788182259108045e-07
3.968968968968968891e+00 2.267618449111253818e-07
3.973973973973973894e+00 2.128370695401894395e-07
3.978978978978978898e+00 1.997518473853907283e-07
3.983983983983983901e+00 1.874565708181253647e-07
3.988988988988988904e+00 1.759044984811460721e-07
3.993993993993993907e+00 1.650515937956863068e-07
3.998998998998998911e+00 1.548563723102950022e-07
4.004004004004004358e+00 1.452797574230943665e-07
4.009009009009009361e+00 1.362849440330336640e-07
4.014014014014014364e+00 1.278372696984097189e-07
4.019019019019019368e+00 1.199040929026062784e-07
4.024024024024024371e+00 1.124546780473051292e-07
4.029029029029029374e+00 1.054600868131178145e-07
4.034034034034034377e+00 9.889307554614633521e-08
4.039039039039039380e+00 9.272799834651682537e-08
4.044044044044044384e+00 8.694071555177542928e-08
4.049049049049049387e+00 8.150850732404549415e-08
4.054054054054054390e+00 7.640999206484222969e-08
4.059059059059059393e+00 7.162504939599985415e-08
4.064064064064064397e+00 6.713474745870102521e-08
4.069069069069069400e+00 6.292127429575584663e-08
4.074074074074074403e+00 5.896787309445419068e-08
4.079079079079079406e+00 5.525878107915694783e-08
4.084084084084084409e+00 5.177917185382596113e-08
4.089089089089089413e+00 4.851510100537674389e-08
4.094094094094094416e+00 4.545345478862075705e-08
4.099099099099099419e+00 4.258190172321698829e-08
4.104104104104104422e+00 3.988884694196825895e-08
4.109109109109109426e+00 3.736338913849342395e-08
4.114114114114114429e+00 3.499527997028160415e-08
4.119119119119119432e+00 3.277488578102985738e-08
4.124124124124124435e+00 3.069315151328323282e-08
4.129129129129129439e+00 2.874156668951946553e-08
4.134134134134134442e+00 2.691213334625950088e-08
4.139139139139139445e+00 2.519733581208448844e-08
4.144144144144144448e+00 2.359011222633988661e-08
4.149149149149149451e+00 2.208382770091325447e-08
4.154154154154154455e+00 2.067224903276011234e-08
4.159159159159159458e+00 1.934952087991547805e-08
4.164164164164164461e+00 1.811014331845597679e-08
4.169169169169169464e+00 1.694895070243984293e-08
4.174174174174174468e+00 1.586109175307641789e-08
4.179179179179179471e+00 1.484201080747128054e-08
4.184184184184184474e+00 1.388743016109656788e-08
4.189189189189189477e+00 1.299333344178377101e-08
4.194194194194194480e+00 1.215594995647691309e-08
4.199199199199199484e+00 1.137173995521569455e-08
4.204204204204204487e+00 1.063738075992443126e-08
4.209209209209209490e+00 9.949753708480360522e-09
4.214214214214214493e+00 9.305931867296918717e-09
4.219219219219219497e+00 8.703168468268348521e-09
4.224224224224224500e+00 8.138886028385123932e-09
4.229229229229229503e+00 7.610666112669456163e-09
4.234234234234234506e+00 7.116239703286745226e-09
4.239239239239239510e+00 6.653478139771453770e-09
4.244244244244244513e+00 6.220384597285262503e-09
4.249249249249249516e+00 5.815086071694243836e-09
4.254254254254254519e+00 5.435825842003367660e-09
4.259259259259259522e+00 5.080956382371395918e-09
4.264264264264264526e+00 4.748932697488625161e-09
4.269269269269269529e+00 4.438306056601649610e-09
4.274274274274274532e+00 4.147718102868044086e-09
4.279279279279279535e+00 3.875895316057207693e-09
4.284284284284284539e+00 3.621643807870138685e-09
4.289289289289289542e+00 3.383844430329465476e-09
4.294294294294294545e+00 3.161448178822800636e-09
4.299299299299299548e+00 2.953471872430126766e-09
4.304304304304304551e+00 2.758994095168945793e-09
4.309309309309309555e+00 2.577151382732753160e-09
4.314314314314314558e+00 2.407134640190374925e-09
4.319319319319319561e+00 2.248185776948878227e-09
4.324324324324324564e+00 2.099594546081941970e-09
4.329329329329329568e+00 1.960695575867831884e-09
4.334334334334334571e+00 1.830865582091103142e-09
4.339339339339339574e+00 1.709520750326200678e-09
4.344344344344344577e+00 1.596114278049127635e-09
4.349349349349349581e+00 1.490134067017717179e-09
4.354354354354354584e+00 1.391100556918597222e-09
4.359359359359359587e+00 1.298564691805460154e-09
4.364364364364364590e+00 1.212106011352054706e-09
4.369369369369369593e+00 1.131330859410632951e-09
4.374374374374374597e+00 1.055870702808368146e-09
4.379379379379379600e+00 9.853805537310965177e-10
4.384384384384384603e+00 9.195374894364318161e-10
4.389389389389389606e+00 8.580392634071522677e-10
4.394394394394394610e+00 8.006030024060713583e-10
4.399399399399399613e+00 7.469639842194670406e-10
4.404404404404404616e+00 6.968744911889256553e-10
4.409409409409409619e+00 6.501027349196730511e-10
4.414414414414414622e+00 6.064318478301811907e-10
4.419419419419419626e+00 5.656589374659490700e-10
4.424424424424424629e+00 5.275941997432489590e-10
4.429429429429429632e+00 4.920600875187465820e-10
4.434434434434434635e+00 4.588905310967281042e-10
4.439439439439439639e+00 4.279302074883215372e-10
4.444444444444444642e+00 3.990338554294910181e-10
4.449449449449449645e+00 3.720656333438635757e-10
4.454454454454454648e+00 3.468985176063435538e-10
4.459459459459459651e+00 3.234137386231757436e-10
4.464464464464464655e+00 3.015002523939418289e-10
4.469469469469469658e+00 2.810542453623288536e-10
4.474474474474474661e+00 2.619786704958329755e-10
4.479479479479479664e+00 2.441828126586500833e-10
4.484484484484484668e+00 2.275818814608244625e-10
4.489489489489489671e+00 2.120966298762651827e-10
4.494494494494494674e+00 1.976529970268796495e-10
4.499499499499499677e+00 1.841817736277174720e-10
4.504504504504504681e+00 1.716182886799929133e-10
4.509509509509509684e+00 1.599021160852572393e-10
4.514514514514514687e+00 1.489767999354914151e-10
4.519519519519519690e+00 1.387895973100140972e-10
4.524524524524524693e+00 1.292912374822162442e-10
4.529529529529529697e+00 1.204356965063943067e-10
4.534534534534534700e+00 1.121799862184608803e-10
4.539539539539539703e+00 1.044839567440728393e-10
4.544544544544544706e+00 9.731011166342058154e-11
4.549549549549549710e+00 9.062343503471119185e-11
4.554554554554554713e+00 8.439122952785183784e-11
4.559559559559559716e+00 7.858296496610110521e-11
4.564564564564564719e+00 7.317013661713107762e-11
4.569569569569569722e+00 6.812613261590112407e-11
4.574574574574574726e+00 6.342610994017966593e-11
4.579579579579579729e+00 5.904687839559353134e-11
4.584584584584584732e+00 5.496679210106337126e-11
4.589589589589589735e+00 5.116564799725600709e-11
4.594594594594594739e+00 4.762459093052619259e-11
4.599599599599599742e+00 4.432602489289929399e-11
4.604604604604604745e+00 4.125353002494793713e-11
4.609609609609609748e+00 3.839178501305599167e-11
4.614614614614614752e+00 3.572649453581108961e-11
4.619619619619619755e+00 3.324432143592773027e-11
4.624624624624624758e+00 3.093282331456517853e-11
4.629629629629629761e+00 2.878039326395690111e-11
4.634634634634634764e+00 2.677620447231545389e-11
4.639639639639639768e+00 2.491015845170179533e-11
4.644644644644644771e+00 2.317283665543106770e-11
4.649649649649649774e+00 2.155545526630839852e-11
4.654654654654654777e+00 2.004982295094773650e-11
4.659659659659659781e+00 1.864830138836926222e-11
4.664664664664664784e+00 1.734376839333660054e-11
4.669669669669669787e+00 1.612958346629880596e-11
4.674674674674674790e+00 1.499955561252881223e-11
4.679679679679679793e+00 1.394791328312394513e-11
4.684684684684684797e+00 1.296927629992489189e-11
4.689689689689689800e+00 1.205862963526304763e-11
4.694694694694694803e+00 1.121129892570007458e-11
4.699699699699699806e+00 1.042292760668695526e-11
4.704704704704704810e+00 9.689455562331807339e-12
4.709709709709709813e+00 9.007099191257351001e-12
4.714714714714714816e+00 8.372332795922222664e-12
4.719719719719719819e+00 7.781871208728925727e-12
4.724724724724724823e+00 7.232653573850585614e-12
4.729729729729729826e+00 6.721828208933735617e-12
4.734734734734734829e+00 6.246738475742231047e-12
4.739739739739739832e+00 5.804909593401753043e-12
4.744744744744744835e+00 5.394036332193714132e-12
4.749749749749749839e+00 5.011971529888105661e-12
4.754754754754754842e+00 4.656715376356118720e-12
4.759759759759759845e+00 4.326405415744084543e-12
4.764764764764764848e+00 4.019307218781202214e-12
4.769769769769769852e+00 3.733805680891625566e-12
4.774774774774774855e+00 3.468396904667102732e-12
4.779779779779779858e+00 3.221680627965441706e-12
4.784784784784784861e+00 2.992353161431863528e-12
4.789789789789789864e+00 2.779200801607084066e-12
4.794794794794794868e+00 2.581093688003187506e-12
4.799799799799799871e+00 2.396980074605049726e-12
4.804804804804804874e+00 2.225880988186709721e-12
4.809809809809809877e+00 2.066885247655087937e-12
4.814814814814814881e+00 1.919144820322249003e-12
4.819819819819819884e+00 1.781870492598581189e-12
4.824824824824824887e+00 1.654327834081134335e-12
4.829829829829829890e+00 1.535833435399217411e-12
4.834834834834834894e+00 1.425751401475129462e-12
4.839839839839839897e+00 1.323490083072722665e-12
4.844844844844844900e+00 1.228499030637177419e-12
4.849849849849849903e+00 1.140266155492480829e-12
4.854854854854854906e+00 1.058315084449633227e-12
4.859859859859859910e+00 9.822026948078484235e-13
4.864864864864864913e+00 9.115168175934208797e-13
4.869869869869869916e+00 8.458740976910237229e-13
4.874874874874874919e+00 7.849180002766672856e-13
4.879879879879879923e+00 7.283169536676414160e-13
4.884884884884884926e+00 6.757626193642262733e-13
4.889889889889889929e+00 6.269682806741064174e-13
4.894894894894894932e+00 5.816673418848840861e-13
4.899899899899899935e+00 5.396119304890830613e-13
4.904904904904904939e+00 5.005715954671401823e-13
4.909909909909909942e+00 4.643320951023930441e-13
4.914914914914914945e+00 4.306942682409924067e-13
4.919919919919919948e+00 3.994729833176113671e-13
4.924924924924924952e+00 3.704961598499449952e-13
4.929929929929929955e+00 3.436038574613652889e-13
4.934934934934934958e+00 3.186474278239578447e-13
4.939939939939939961e+00 2.954887252245520785e-13
4.944944944944944965e+00 2.739993717465234469e-13
4.949949949949949968e+00 2.540600733310022853e-13
4.954954954954954971e+00 2.355599832329724027e-13
4.959959959959959974e+00 2.183961096246363679e-13
4.964964964964964977e+00 2.024727643172508025e-13
4.969969969969969981e+00 1.877010497788956655e-13
4.974974974974974984e+00 1.739983818163781135e-13
4.979979979979979987e+00 1.612880454689954329e-13
4.984984984984984990e+00 1.494987818277749772e-13
4.989989989989989994e+00 1.385644036500273570e-13
4.994994994994994997e+00 1.284234377837429302e-13
5.000000000000000000e+00 1.190187925518067109e-13


==> tikz_data/gamma_pdf_1_2.csv <==
0.000000000000000000e+00 0.000000000000000000e+00
5.005005005005004962e-03 5.172606309145850335e-20
1.001001001001000992e-02 2.582921194140785697e-17
1.501501501501501488e-02 9.684211308117817125e-16
2.002002002002001985e-02 1.257895768887279824e-14
2.502502502502502307e-02 9.140428233306614248e-14
3.003003003003002977e-02 4.599700212402178624e-13
3.503503503503503647e-02 1.796314616171740319e-12
4.004004004004003969e-02 5.826955429537131933e-12
4.504504504504504292e-02 1.640386429894597883e-11
5.005005005005004615e-02 4.129479863333072388e-11
5.505505505505505631e-02 9.496450062822739083e-11
6.006006006006005954e-02 2.026702982328707429e-10
6.506506506506506970e-02 4.062382686616777917e-10
7.007007007007007293e-02 7.719243711891179204e-10
7.507507507507507616e-02 1.400798063858831682e-09
8.008008008008007939e-02 2.442113334250312175e-09
8.508508508508508261e-02 4.110153420319686956e-09
9.009009009009008584e-02 6.705050550239969946e-09
9.509509509509508907e-02 1.063809069974306264e-08
1.001001001001000923e-01 1.646201567530220553e-08
1.051051051051051094e-01 2.490683090198411510e-08
1.101101101101101126e-01 3.692161732767208011e-08
1.151151151151151159e-01 5.372283011976306981e-08
1.201201201201201191e-01 7.684954565047723841e-08
1.251251251251251362e-01 1.082260920104783753e-07
1.301301301301301394e-01 1.502324673593562341e-07
1.351351351351351426e-01 2.057829152424243432e-07
1.401401401401401459e-01 2.784129870202844262e-07
1.451451451451451491e-01 3.723753792250175012e-07
1.501501501501501523e-01 4.927447884333770039e-07
1.551551551551551555e-01 6.455319785907991934e-07
1.601601601601601588e-01 8.378072060825630926e-07
1.651651651651651620e-01 1.077833096673306137e-06
1.701701701701701652e-01 1.375207016153292230e-06
1.751751751751751685e-01 1.741012923554556824e-06
1.801801801801801717e-01 2.187982642529378635e-06
1.851851851851851749e-01 2.730666433295113119e-06
1.901901901901901781e-01 3.385612694799776898e-06
1.951951951951951814e-01 4.171556574786321252e-06
2.002002002002001846e-01 5.109617214541761574e-06
2.052052052052052156e-01 6.223503305597841175e-06
2.102102102102102188e-01 7.539726587766697786e-06
2.152152152152152220e-01 9.087822871888779922e-06
2.202202202202202252e-01 1.090058012675591125e-05
2.252252252252252285e-01 1.301427312804442518e-05
2.302302302302302317e-01 1.546890412791966567e-05
2.352352352352352349e-01 1.830844896740200457e-05
2.402402402402402382e-01 2.158110801974072386e-05
2.452452452452452414e-01 2.533956132202876748e-05
2.502502502502502724e-01 2.964122722419426333e-05
2.552552552552552756e-01 3.454852385938431315e-05
2.602602602602602788e-01 4.012913271766292445e-05
2.652652652652652820e-01 4.645626358590159685e-05
2.702702702702702853e-01 5.360892010076162556e-05
2.752752752752752885e-01 6.167216514874857372e-05
2.802802802802802917e-01 7.073738533743693707e-05
2.852852852852852950e-01 8.090255375509329929e-05
2.902902902902902982e-01 9.227249023201107298e-05
2.952952952952953014e-01 1.049591183158720016e-04
3.003003003003003046e-01 1.190817181752705490e-04
3.053053053053053079e-01 1.347671746501420513e-04
3.103103103103103111e-01 1.521502196750928527e-04
3.153153153153153143e-01 1.713736683114817851e-04
3.203203203203203175e-01 1.925886476364304799e-04
3.253253253253253208e-01 2.159548177516376990e-04
3.303303303303303240e-01 2.416405841918340108e-04
3.353353353353353272e-01 2.698233010318204375e-04
3.403403403403403304e-01 3.006894640121647718e-04
3.453453453453453337e-01 3.344348930266439969e-04
3.503503503503503369e-01 3.712649033393567149e-04
3.553553553553553401e-01 4.113944649258468298e-04
3.603603603603603434e-01 4.550483493605672202e-04
3.653653653653653466e-01 5.024612637023810570e-04
3.703703703703703498e-01 5.538779708604004651e-04
3.753753753753753530e-01 6.095533959542250111e-04
3.803803803803803563e-01 6.697527182154191247e-04
3.853853853853853595e-01 7.347514480106731149e-04
3.903903903903903627e-01 8.048354886015081583e-04
3.953953953953953659e-01 8.803011822904253762e-04
4.004004004004003692e-01 9.614553406388993062e-04
4.054054054054054279e-01 1.048615258478593701e-03
4.104104104104104311e-01 1.142108711473376927e-03
4.154154154154154344e-01 1.242273937026124346e-03
4.204204204204204376e-01 1.349459598360705720e-03
4.254254254254254408e-01 1.464024731646093504e-03
4.304304304304304440e-01 1.586338676065641041e-03
4.354354354354354473e-01 1.716780986770825856e-03
4.404404404404404505e-01 1.855741330694338177e-03
4.454454454454454537e-01 2.003619365232803089e-03
4.504504504504504570e-01 2.160824599844246314e-03
4.554554554554554602e-01 2.327776240639632937e-03
4.604604604604604634e-01 2.504903018081526024e-03
4.654654654654654666e-01 2.692642997935732179e-03
4.704704704704704699e-01 2.891443375653980196e-03
4.754754754754754731e-01 3.101760254396989866e-03
4.804804804804804763e-01 3.324058406937673623e-03
4.854854854854854795e-01 3.558811021713678864e-03
4.904904904904904828e-01 3.806499433326986787e-03
4.954954954954954860e-01 4.067612837815657960e-03
5.005005005005005447e-01 4.342647993049226877e-03
5.055055055055055480e-01 4.632108904624584675e-03
5.105105105105105512e-01 4.936506497663089785e-03
5.155155155155155544e-01 5.256358274932801389e-03
5.205205205205205576e-01 5.592187961741552048e-03
5.255255255255255609e-01 5.944525138066853072e-03
5.305305305305305641e-01 6.313904858408260663e-03
5.355355355355355673e-01 6.700867259865798259e-03
5.405405405405405705e-01 7.105957158964940588e-03
5.455455455455455738e-01 7.529723637764291350e-03
5.505505505505505770e-01 7.972719619796300727e-03
5.555555555555555802e-01 8.435501436404898093e-03
5.605605605605605835e-01 8.918628384055228217e-03
5.655655655655655867e-01 9.422662273201713040e-03
5.705705705705705899e-01 9.948166969310090132e-03
5.755755755755755931e-01 1.049570792663679329e-02
5.805805805805805964e-01 1.106585171537684958e-02
5.855855855855855996e-01 1.165916554279622722e-02
5.905905905905906028e-01 1.227621676897005902e-02
5.955955955955956060e-01 1.291757241775123681e-02
6.006006006006006093e-01 1.358379868359629351e-02
6.056056056056056125e-01 1.427546043487649789e-02
6.106106106106106157e-01 1.499312071430277185e-02
6.156156156156156189e-01 1.573734023709144961e-02
6.206206206206206222e-01 1.650867688749665593e-02
6.256256256256256254e-01 1.730768521433151755e-02
6.306306306306306286e-01 1.813491592609686731e-02
6.356356356356356319e-01 1.899091538633170331e-02
6.406406406406406351e-01 1.987622510979220394e-02
6.456456456456456383e-01 2.079138126006245535e-02
6.506506506506506415e-01 2.173691414918924383e-02
6.556556556556556448e-01 2.271334773992753769e-02
6.606606606606606480e-01 2.372119915117292671e-02
6.656656656656656512e-01 2.476097816714848895e-02
6.706706706706706544e-01 2.583318675090147398e-02
6.756756756756756577e-01 2.693831856265636523e-02
6.806806806806806609e-01 2.807685848355674987e-02
6.856856856856856641e-01 2.924928214531780785e-02
6.906906906906906674e-01 3.045605546629796129e-02
6.956956956956956706e-01 3.169763419448324432e-02
7.007007007007006738e-01 3.297446345786676780e-02
7.057057057057056770e-01 3.428697732268878862e-02
7.107107107107106803e-01 3.563559835998979936e-02
7.157157157157156835e-01 3.702073722091168972e-02
7.207207207207206867e-01 3.844279222117025913e-02
7.257257257257256899e-01 3.990214893510205668e-02
7.307307307307306932e-01 4.139917979967518841e-02
7.357357357357356964e-01 4.293424372883701545e-02
7.407407407407406996e-01 4.450768573855443111e-02
7.457457457457457028e-01 4.611983658288477256e-02
7.507507507507507061e-01 4.777101240140179533e-02
7.557557557557557093e-01 4.946151437827860098e-02
7.607607607607607125e-01 5.119162841331884040e-02
7.657657657657657158e-01 5.296162480520275051e-02
7.707707707707707190e-01 5.477175794720562374e-02
7.757757757757757222e-01 5.662226603562002525e-02
7.807807807807807254e-01 5.851337079110385114e-02
7.857857857857857287e-01 6.044527719315370695e-02
7.907907907907907319e-01 6.241817322788766054e-02
7.957957957957957351e-01 6.443222964930442331e-02
8.008008008008007383e-01 6.648759975416963786e-02
8.058058058058058526e-01 6.858441917065914717e-02
8.108108108108108558e-01 7.072280566087947584e-02
8.158158158158158590e-01 7.290285893736019041e-02
8.208208208208208623e-01 7.512466049360624898e-02
8.258258258258258655e-01 7.738827344877154124e-02
8.308308308308308687e-01 7.969374240650993479e-02
8.358358358358358720e-01 8.204109332803281862e-02
8.408408408408408752e-01 8.443033341939835956e-02
8.458458458458458784e-01 8.686145103303168080e-02
8.508508508508508816e-01 8.933441558346974509e-02
8.558558558558558849e-01 9.184917747729945403e-02
8.608608608608608881e-01 9.440566805725716937e-02
8.658658658658658913e-01 9.700379956042630425e-02
8.708708708708708945e-01 9.964346509047415645e-02
8.758758758758758978e-01 1.023245386038395682e-01
8.808808808808809010e-01 1.050468749097847321e-01
8.858858858858859042e-01 1.078103096841953046e-01
8.908908908908909074e-01 1.106146594970194297e-01
8.958958958958959107e-01 1.134597218532063384e-01
9.009009009009009139e-01 1.163452752470082036e-01
9.059059059059059171e-01 1.192710792294866123e-01
9.109109109109109204e-01 1.222368744890639236e-01
9.159159159159159236e-01 1.252423829449376969e-01
9.209209209209209268e-01 1.282873078531824029e-01
9.259259259259259300e-01 1.313713339253339552e-01
9.309309309309309333e-01 1.344941274592608427e-01
9.359359359359359365e-01 1.376553364821055947e-01
9.409409409409409397e-01 1.408545909050750167e-01
9.459459459459459429e-01 1.440915026898527129e-01
9.509509509509509462e-01 1.473656660263951701e-01
9.559559559559559494e-01 1.506766575218663473e-01
9.609609609609609526e-01 1.540240364004637208e-01
9.659659659659659559e-01 1.574073447138751858e-01
9.709709709709709591e-01 1.608261075621058578e-01
9.759759759759759623e-01 1.642798333244021580e-01
9.809809809809809655e-01 1.677680139000030934e-01
9.859859859859859688e-01 1.712901249584415642e-01
9.909909909909909720e-01 1.748456261991030158e-01
9.959959959959959752e-01 1.784339616197643252e-01
1.001001001001001089e+00 1.820545597938147964e-01
1.006006006006006093e+00 1.857068341558693325e-01
1.011011011011011096e+00 1.893901832954686948e-01
1.016016016016016099e+00 1.931039912585791607e-01
1.021021021021021102e+00 1.968476278565743642e-01
1.026026026026026106e+00 2.006204489824041926e-01
1.031031031031031109e+00 2.044217969336441509e-01
1.036036036036036112e+00 2.082510007421115028e-01
1.041041041041041115e+00 2.121073765097477026e-01
1.046046046046046119e+00 2.159902277504517909e-01
1.051051051051051122e+00 2.198988457375588013e-01
1.056056056056056125e+00 2.238325098566546489e-01
1.061061061061061128e+00 2.277904879634104485e-01
1.066066066066066131e+00 2.317720367461422182e-01
1.071071071071071135e+00 2.357764020927730630e-01
1.076076076076076138e+00 2.398028194619007680e-01
1.081081081081081141e+00 2.438505142576630758e-01
1.086086086086086144e+00 2.479187022080955871e-01
1.091091091091091148e+00 2.520065897466807203e-01
1.096096096096096151e+00 2.561133743967931586e-01
1.101101101101101154e+00 2.602382451587356704e-01
1.106106106106106157e+00 2.643803828990774485e-01
1.111111111111111160e+00 2.685389607420038405e-01
1.116116116116116164e+00 2.727131444623797085e-01
1.121121121121121167e+00 2.769020928802539139e-01
1.126126126126126170e+00 2.811049582565092186e-01
1.131131131131131173e+00 2.853208866893923723e-01
1.136136136136136177e+00 2.895490185116360582e-01
1.141141141141141180e+00 2.937884886879125190e-01
1.146146146146146183e+00 2.980384272123460798e-01
1.151151151151151186e+00 3.022979595058240543e-01
1.156156156156156189e+00 3.065662068128462425e-01
1.161161161161161193e+00 3.108422865976621097e-01
1.166166166166166196e+00 3.151253129394429586e-01
1.171171171171171199e+00 3.194143969262476790e-01
1.176176176176176202e+00 3.237086470475405986e-01
1.181181181181181206e+00 3.280071695850240721e-01
1.186186186186186209e+00 3.323090690015725879e-01
1.191191191191191212e+00 3.366134483280117107e-01
1.196196196196196215e+00 3.409194095475649999e-01
1.201201201201201219e+00 3.452260539777091686e-01
1.206206206206206222e+00 3.495324826492766657e-01
1.211211211211211225e+00 3.538377966825612675e-01
1.216216216216216228e+00 3.581410976602534268e-01
1.221221221221221231e+00 3.624414879970103698e-01
1.226226226226226235e+00 3.667380713054703145e-01
1.231231231231231238e+00 3.710299527585245727e-01
1.236236236236236241e+00 3.753162394476891595e-01
1.241241241241241244e+00 3.795960407373986101e-01
1.246246246246246248e+00 3.838684686150455327e-01
1.251251251251251251e+00 3.881326380366366124e-01
1.256256256256256254e+00 3.923876672678783817e-01
1.261261261261261257e+00 3.966326782205855106e-01
1.266266266266266260e+00 4.008667967842335922e-01
1.271271271271271264e+00 4.050891531525457889e-01
1.276276276276276267e+00 4.092988821449792258e-01
1.281281281281281270e+00 4.134951235229821220e-01
1.286286286286286273e+00 4.176770223009108607e-01
1.291291291291291277e+00 4.218437290514910343e-01
1.296296296296296280e+00 4.259944002057087786e-01
1.301301301301301283e+00 4.301281983470628401e-01
1.306306306306306286e+00 4.342442925000284948e-01
1.311311311311311290e+00 4.383418584127049544e-01
1.316316316316316293e+00 4.424200788335055923e-01
1.321321321321321296e+00 4.464781437818564069e-01
1.326326326326326299e+00 4.505152508127976962e-01
1.331331331331331302e+00 4.545306052754472526e-01
1.336336336336336306e+00 4.585234205652408690e-01
1.341341341341341309e+00 4.624929183698959778e-01
1.346346346346346312e+00 4.664383289090588414e-01
1.351351351351351315e+00 4.703588911675849471e-01
1.356356356356356319e+00 4.742538531223765563e-01
1.361361361361361322e+00 4.781224719628027198e-01
1.366366366366366325e+00 4.819640143046078351e-01
1.371371371371371328e+00 4.857777563973179613e-01
1.376376376376376331e+00 4.895629843251042557e-01
1.381381381381381335e+00 4.933189942010919316e-01
1.386386386386386338e+00 4.970450923551034683e-01
1.391391391391391341e+00 5.007405955148018784e-01
1.396396396396396344e+00 5.044048309802804386e-01
1.401401401401401348e+00 5.080371367920269998e-01
1.406406406406406351e+00 5.116368618923298195e-01
1.411411411411411354e+00 5.152033662800969971e-01
1.416416416416416357e+00 5.187360211591016679e-01
1.421421421421421361e+00 5.222342090796814329e-01
1.426426426426426364e+00 5.256973240739059028e-01
1.431431431431431367e+00 5.291247717842143539e-01
1.436436436436436370e+00 5.325159695855962161e-01
1.441441441441441373e+00 5.358703467012826405e-01
1.446446446446446377e+00 5.391873443120329679e-01
1.451451451451451380e+00 5.424664156590264241e-01
1.456456456456456383e+00 5.457070261404025624e-01
1.461461461461461386e+00 5.489086534014977481e-01
1.466466466466466390e+00 5.520707874188187647e-01
1.471471471471471393e+00 5.551929305777950630e-01
1.476476476476476396e+00 5.582745977443817065e-01
1.481481481481481399e+00 5.613153163305439897e-01
1.486486486486486402e+00 5.643146263536857887e-01
1.491491491491491406e+00 5.672720804901048020e-01
1.496496496496496409e+00 5.701872441224843380e-01
1.501501501501501412e+00 5.730596953815528805e-01
1.506506506506506415e+00 5.758890251819106521e-01
1.511511511511511419e+00 5.786748372521407502e-01
1.516516516516516422e+00 5.814167481592525943e-01
1.521521521521521425e+00 5.841143873275310705e-01
1.526526526526526428e+00 5.867673970518824111e-01
1.531531531531531432e+00 5.893754325057179999e-01
1.536536536536536435e+00 5.919381617435002241e-01
1.541541541541541438e+00 5.944552656979825711e-01
1.546546546546546441e+00 5.969264381722664270e-01
1.551551551551551444e+00 5.993513858267354166e-01
1.556556556556556448e+00 6.017298281609356758e-01
1.561561561561561451e+00 6.040614974905386125e-01
1.566566566566566454e+00 6.063461389194050311e-01
1.571571571571571457e+00 6.085835103069010543e-01
1.576576576576576461e+00 6.107733822305186910e-01
1.581581581581581464e+00 6.129155379438819828e-01
1.586586586586586467e+00 6.150097733302728464e-01
1.591591591591591470e+00 6.170558968517133591e-01
1.596596596596596473e+00 6.190537294937505930e-01
1.601601601601601477e+00 6.210031047059915155e-01
1.606606606606606702e+00 6.229038683384925390e-01
1.611611611611611705e+00 6.247558785741407217e-01
1.616616616616616708e+00 6.265590058570406073e-01
1.621621621621621712e+00 6.283131328170705743e-01
1.626626626626626715e+00 6.300181541906886284e-01
1.631631631631631718e+00 6.316739767380336046e-01
1.636636636636636721e+00 6.332805191565000769e-01
1.641641641641641725e+00 6.348377119908156230e-01
1.646646646646646728e+00 6.363454975397366820e-01
1.651651651651651731e+00 6.378038297594814665e-01
1.656656656656656734e+00 6.392126741639559961e-01
1.661661661661661737e+00 6.405720077218910458e-01
1.666666666666666741e+00 6.418818187510033635e-01
1.671671671671671744e+00 6.431421068092174620e-01
1.676676676676676747e+00 6.443528825831125184e-01
1.681681681681681750e+00 6.455141677736576655e-01
1.686686686686686754e+00 6.466259949792944051e-01
1.691691691691691757e+00 6.476884075765438897e-01
1.696696696696696760e+00 6.487014595981467346e-01
1.701701701701701763e+00 6.496652156088758012e-01
1.706706706706706766e+00 6.505797505791044433e-01
1.711711711711711770e+00 6.514451497562241400e-01
1.716716716716716773e+00 6.522615085339984464e-01
1.721721721721721776e+00 6.530289323199308660e-01
1.726726726726726779e+00 6.537475364007627743e-01
1.731731731731731783e+00 6.544174458061753352e-01
1.736736736736736786e+00 6.550387951707845602e-01
1.741741741741741789e+00 6.556117285945103346e-01
1.746746746746746792e+00 6.561363995014249939e-01
1.751751751751751796e+00 6.566129704971375158e-01
1.756756756756756799e+00 6.570416132248443342e-01
1.761761761761761802e+00 6.574225082200642056e-01
1.766766766766766805e+00 6.577558447642040118e-01
1.771771771771771808e+00 6.580418207370040129e-01
1.776776776776776812e+00 6.582806424679463753e-01
1.781781781781781815e+00 6.584725245867091292e-01
1.786786786786786818e+00 6.586176898727524875e-01
1.791791791791791821e+00 6.587163691040915925e-01
1.796796796796796825e+00 6.587688009053739302e-01
1.801801801801801828e+00 6.587752315952810633e-01
1.806806806806806831e+00 6.587359150333813584e-01
1.811811811811811834e+00 6.586511124664776728e-01
1.816816816816816837e+00 6.585210923745222766e-01
1.821821821821821841e+00 6.583461303161832756e-01
1.826826826826826844e+00 6.581265087741167141e-01
1.831831831831831847e+00 6.578625170000330646e-01
1.836836836836836850e+00 6.575544508596057325e-01
1.841841841841841854e+00 6.572026126772764210e-01
1.846846846846846857e+00 6.568073110810840332e-01
1.851851851851851860e+00 6.563688608474889108e-01
1.856856856856856863e+00 6.558875827463381825e-01
1.861861861861861867e+00 6.553638033859610079e-01
1.866866866866866870e+00 6.547978550585349389e-01
1.871871871871871873e+00 6.541900755856900895e-01
1.876876876876876876e+00 6.535408081644886735e-01
1.881881881881881879e+00 6.528504012137825718e-01
1.886886886886886883e+00 6.521192082210286456e-01
1.891891891891891886e+00 6.513475875896058698e-01
1.896896896896896889e+00 6.505359024866900208e-01
1.901901901901901892e+00 6.496845206917443161e-01
1.906906906906906896e+00 6.487938144456540934e-01
1.911911911911911899e+00 6.478641603005621530e-01
1.916916916916916902e+00 6.468959389704814766e-01
1.921921921921921905e+00 6.458895351826821063e-01
1.926926926926926908e+00 6.448453375299240120e-01
1.931931931931931912e+00 6.437637383235872424e-01
1.936936936936936915e+00 6.426451334477081279e-01
1.941941941941941918e+00 6.414899222140127977e-01
1.946946946946946921e+00 6.402985072179206982e-01
1.951951951951951925e+00 6.390712941956341320e-01
1.956956956956956928e+00 6.378086918822747364e-01
1.961961961961961931e+00 6.365111118711583860e-01
1.966966966966966934e+00 6.351789684742193964e-01
1.971971971971971938e+00 6.338126785836184496e-01
1.976976976976976941e+00 6.324126615345707636e-01
1.981981981981981944e+00 6.309793389694127175e-01
1.986986986986986947e+00 6.295131347029810920e-01
1.991991991991991950e+00 6.280144745892460856e-01
1.996996996996996954e+00 6.264837863893387704e-01
2.002002002002002179e+00 6.249214996408951617e-01
2.007007007007007182e+00 6.233280455288112698e-01
2.012012012012012185e+00 6.217038567573996977e-01
2.017017017017017189e+00 6.200493674239934139e-01
2.022022022022022192e+00 6.183650128939858215e-01
2.027027027027027195e+00 6.166512296773676294e-01
2.032032032032032198e+00 6.149084553067497572e-01
2.037037037037037202e+00 6.131371282169040260e-01
2.042042042042042205e+00 6.113376876258560522e-01
2.047047047047047208e+00 6.095105734174902645e-01
2.052052052052052211e+00 6.076562260257684089e-01
2.057057057057057214e+00 6.057750863204904856e-01
2.062062062062062218e+00 6.038675954946729485e-01
2.067067067067067221e+00 6.019341949535310654e-01
2.072072072072072224e+00 5.999753262050951941e-01
2.077077077077077227e+00 5.979914307524101247e-01
2.082082082082082231e+00 5.959829499874544911e-01
2.087087087087087234e+00 5.939503250866365880e-01
2.092092092092092237e+00 5.918939969079913821e-01
2.097097097097097240e+00 5.898144058900426367e-01
2.102102102102102243e+00 5.877119919523146052e-01
2.107107107107107247e+00 5.855871943975543559e-01
2.112112112112112250e+00 5.834404518156223185e-01
2.117117117117117253e+00 5.812722019890617098e-01
2.122122122122122256e+00 5.790828818003869172e-01
2.127127127127127260e+00 5.768729271410478754e-01
2.132132132132132263e+00 5.746427728220920850e-01
2.137137137137137266e+00 5.723928524865329326e-01
2.142142142142142269e+00 5.701235985234074377e-01
2.147147147147147273e+00 5.678354419835482947e-01
2.152152152152152276e+00 5.655288124970416774e-01
2.157157157157157279e+00 5.632041381923674761e-01
2.162162162162162282e+00 5.608618456172724809e-01
2.167167167167167285e+00 5.585023596612914698e-01
2.172172172172172289e+00 5.561261034799868108e-01
2.177177177177177292e+00 5.537334984208522881e-01
2.182182182182182295e+00 5.513249639509146816e-01
2.187187187187187298e+00 5.489009175859875800e-01
2.192192192192192302e+00 5.464617748216029636e-01
2.197197197197197305e+00 5.440079490656135608e-01
2.202202202202202308e+00 5.415398515724286765e-01
2.207207207207207311e+00 5.390578913789192406e-01
2.212212212212212314e+00 5.365624752419458909e-01
2.217217217217217318e+00 5.340540075775181972e-01
2.222222222222222321e+00 5.315328904015919065e-01
2.227227227227227324e+00 5.289995232724611363e-01
2.232232232232232327e+00 5.264543032347553941e-01
2.237237237237237331e+00 5.238976247650376505e-01
2.242242242242242334e+00 5.213298797189835909e-01
2.247247247247247337e+00 5.187514572801178447e-01
2.252252252252252340e+00 5.161627439101250658e-01
2.257257257257257343e+00 5.135641233007057771e-01
2.262262262262262347e+00 5.109559763269553301e-01
2.267267267267267350e+00 5.083386810022857416e-01
2.272272272272272353e+00 5.057126124348381158e-01
2.277277277277277356e+00 5.030781427854114085e-01
2.282282282282282360e+00 5.004356412268450294e-01
2.287287287287287363e+00 4.977854739049210608e-01
2.292292292292292366e+00 4.951280039006581424e-01
2.297297297297297369e+00 4.924635911941053767e-01
2.302302302302302373e+00 4.897925926295247367e-01
2.307307307307307376e+00 4.871153618820032172e-01
2.312312312312312379e+00 4.844322494254594269e-01
2.317317317317317382e+00 4.817436025020266910e-01
2.322322322322322385e+00 4.790497650928095541e-01
2.327327327327327389e+00 4.763510778899890385e-01
2.332332332332332392e+00 4.736478782702527868e-01
2.337337337337337395e+00 4.709405002695636333e-01
2.342342342342342398e+00 4.682292745592137595e-01
2.347347347347347402e+00 4.655145284231783087e-01
2.352352352352352405e+00 4.627965857367164482e-01
2.357357357357357408e+00 4.600757669462647859e-01
2.362362362362362411e+00 4.573523890505275524e-01
2.367367367367367414e+00 4.546267655828048482e-01
2.372372372372372418e+00 4.518992065945279246e-01
2.377377377377377421e+00 4.491700186399687489e-01
2.382382382382382424e+00 4.464395047621259605e-01
2.387387387387387427e+00 4.437079644797635170e-01
2.392392392392392431e+00 4.409756937755748840e-01
2.397397397397397434e+00 4.382429850854658859e-01
2.402402402402402437e+00 4.355101272889493336e-01
2.407407407407407440e+00 4.327774057006079089e-01
2.412412412412412444e+00 4.300451020626286924e-01
2.417417417417417447e+00 4.273134945383748051e-01
2.422422422422422450e+00 4.245828577070034915e-01
2.427427427427427453e+00 4.218534625590820153e-01
2.432432432432432456e+00 4.191255764932051431e-01
2.437437437437437460e+00 4.163994633135869039e-01
2.442442442442442463e+00 4.136753832286128585e-01
2.447447447447447466e+00 4.109535928503358915e-01
2.452452452452452469e+00 4.082343451948923230e-01
2.457457457457457473e+00 4.055178896838313451e-01
2.462462462462462476e+00 4.028044721463250322e-01
2.467467467467467479e+00 4.000943348222694707e-01
2.472472472472472482e+00 3.973877163662146161e-01
2.477477477477477485e+00 3.946848518521588467e-01
2.482482482482482489e+00 3.919859727791406567e-01
2.487487487487487492e+00 3.892913070776546358e-01
2.492492492492492495e+00 3.866010791168389416e-01
2.497497497497497498e+00 3.839155097124453686e-01
2.502502502502502502e+00 3.812348161355449960e-01
2.507507507507507505e+00 3.785592121219938933e-01
2.512512512512512508e+00 3.758889078825946028e-01
2.517517517517517511e+00 3.732241101139764372e-01
2.522522522522522515e+00 3.705650220101598946e-01
2.527527527527527518e+00 3.679118432747772172e-01
2.532532532532532521e+00 3.652647701339734043e-01
2.537537537537537524e+00 3.626239953499119650e-01
2.542542542542542527e+00 3.599897082349367006e-01
2.547547547547547531e+00 3.573620946663103592e-01
2.552552552552552534e+00 3.547413371015586958e-01
2.557557557557557537e+00 3.521276145943864067e-01
2.562562562562562540e+00 3.495211028111476215e-01
2.567567567567567544e+00 3.469219740478658442e-01
2.572572572572572547e+00 3.443303972477768649e-01
2.577577577577577550e+00 3.417465380193865920e-01
2.582582582582582553e+00 3.391705586550218809e-01
2.587587587587587556e+00 3.366026181498825709e-01
2.592592592592592560e+00 3.340428722215331159e-01
2.597597597597597563e+00 3.314914733298739424e-01
2.602602602602602566e+00 3.289485706975354695e-01
2.607607607607607569e+00 3.264143103307129423e-01
2.612612612612612573e+00 3.238888350403909544e-01
2.617617617617617576e+00 3.213722844639900211e-01
2.622622622622622579e+00 3.188647950873758075e-01
2.627627627627627582e+00 3.163665002672503279e-01
2.632632632632632586e+00 3.138775302538968637e-01
2.637637637637637589e+00 3.113980122142666063e-01
2.642642642642642592e+00 3.089280702553960367e-01
2.647647647647647595e+00 3.064678254481417730e-01
2.652652652652652598e+00 3.040173958512193408e-01
2.657657657657657602e+00 3.015768965355354325e-01
2.662662662662662605e+00 2.991464396087982203e-01
2.667667667667667608e+00 2.967261342403909596e-01
2.672672672672672611e+00 2.943160866865086600e-01
2.677677677677677615e+00 2.919164003155349518e-01
2.682682682682682618e+00 2.895271756336401658e-01
2.687687687687687621e+00 2.871485103106219405e-01
2.692692692692692624e+00 2.847804992059205786e-01
2.697697697697697627e+00 2.824232343948714363e-01
2.702702702702702631e+00 2.800768051951094129e-01
2.707707707707707634e+00 2.777412981931660640e-01
2.712712712712712637e+00 2.754167972712260326e-01
2.717717717717717640e+00 2.731033836340389098e-01
2.722722722722722644e+00 2.708011358359753151e-01
2.727727727727727647e+00 2.685101298082138710e-01
2.732732732732732650e+00 2.662304388860496918e-01
2.737737737737737653e+00 2.639621338363243308e-01
2.742742742742742657e+00 2.617052828849500967e-01
2.747747747747747660e+00 2.594599517445340120e-01
2.752752752752752663e+00 2.572262036420876474e-01
2.757757757757757666e+00 2.550040993468049022e-01
2.762762762762762669e+00 2.527936971979191094e-01
2.767767767767767673e+00 2.505950531326038289e-01
2.772772772772772676e+00 2.484082207139358678e-01
2.777777777777777679e+00 2.462332511588892769e-01
2.782782782782782682e+00 2.440701933663692869e-01
2.787787787787787686e+00 2.419190939452631472e-01
2.792792792792792689e+00 2.397799972425108117e-01
2.797797797797797692e+00 2.376529453711892781e-01
2.802802802802802695e+00 2.355379782385872423e-01
2.807807807807807698e+00 2.334351335742805567e-01
2.812812812812812702e+00 2.313444469581920071e-01
2.817817817817817705e+00 2.292659518486270254e-01
2.822822822822822708e+00 2.271996796102861704e-01
2.827827827827827711e+00 2.251456595422392792e-01
2.832832832832832715e+00 2.231039189058553751e-01
2.837837837837837718e+00 2.210744829526883337e-01
2.842842842842842721e+00 2.190573749523082592e-01
2.847847847847847724e+00 2.170526162200696885e-01
2.852852852852852727e+00 2.150602261448084918e-01
2.857857857857857731e+00 2.130802222164738247e-01
2.862862862862862734e+00 2.111126200536789788e-01
2.867867867867867737e+00 2.091574334311614991e-01
2.872872872872872740e+00 2.072146743071599795e-01
2.877877877877877744e+00 2.052843528506957671e-01
2.882882882882882747e+00 2.033664774687458099e-01
2.887887887887887750e+00 2.014610548333231888e-01
2.892892892892892753e+00 1.995680899084322502e-01
2.897897897897897757e+00 1.976875859769206267e-01
2.902902902902902760e+00 1.958195446672036100e-01
2.907907907907907763e+00 1.939639659798668425e-01
2.912912912912912766e+00 1.921208483141393086e-01
2.917917917917917769e+00 1.902901884942353183e-01
2.922922922922922773e+00 1.884719817955546883e-01
2.927927927927927776e+00 1.866662219707436732e-01
2.932932932932932779e+00 1.848729012756157863e-01
2.937937937937937782e+00 1.830920104949120553e-01
2.942942942942942786e+00 1.813235389679204168e-01
2.947947947947947789e+00 1.795674746139327427e-01
2.952952952952952792e+00 1.778238039575424367e-01
2.957957957957957795e+00 1.760925121537819660e-01
2.962962962962962798e+00 1.743735830130936082e-01
2.967967967967967802e+00 1.726669990261310017e-01
2.972972972972972805e+00 1.709727413883851410e-01
2.977977977977977808e+00 1.692907900246446717e-01
2.982982982982982811e+00 1.676211236132701399e-01
2.987987987987987815e+00 1.659637196102925760e-01
2.992992992992992818e+00 1.643185542733297810e-01
2.997997997997997821e+00 1.626856026853177595e-01
3.003003003003002824e+00 1.610648387780513335e-01
3.008008008008007828e+00 1.594562353555440404e-01
3.013013013013012831e+00 1.578597641171867461e-01
3.018018018018017834e+00 1.562753956807205746e-01
3.023023023023022837e+00 1.547030996050153540e-01
3.028028028028027840e+00 1.531428444126421706e-01
3.033033033033032844e+00 1.515945976122589911e-01
3.038038038038037847e+00 1.500583257207889210e-01
3.043043043043042850e+00 1.485339942853992623e-01
3.048048048048047853e+00 1.470215679052803981e-01
3.053053053053052857e+00 1.455210102532127625e-01
3.058058058058057860e+00 1.440322840969388007e-01
3.063063063063062863e+00 1.425553513203198230e-01
3.068068068068067866e+00 1.410901729442904373e-01
3.073073073073072869e+00 1.396367091476003741e-01
3.078078078078077873e+00 1.381949192873525856e-01
3.083083083083082876e+00 1.367647619193251840e-01
3.088088088088087879e+00 1.353461948180854080e-01
3.093093093093092882e+00 1.339391749968930623e-01
3.098098098098097886e+00 1.325436587273872424e-01
3.103103103103102889e+00 1.311596015590669739e-01
3.108108108108107892e+00 1.297869583385528325e-01
3.113113113113112895e+00 1.284256832286362338e-01
3.118118118118117899e+00 1.270757297271205843e-01
3.123123123123122902e+00 1.257370506854379177e-01
3.128128128128127905e+00 1.244095983270600003e-01
3.133133133133132908e+00 1.230933242656932075e-01
3.138138138138137911e+00 1.217881795232566844e-01
3.143143143143142915e+00 1.204941145476473019e-01
3.148148148148147918e+00 1.192110792302898264e-01
3.153153153153152921e+00 1.179390229234744403e-01
3.158158158158157924e+00 1.166778944574801552e-01
3.163163163163162928e+00 1.154276421574810807e-01
3.168168168168167931e+00 1.141882138602449553e-01
3.173173173173172934e+00 1.129595569306123398e-01
3.178178178178177937e+00 1.117416182777675460e-01
3.183183183183182940e+00 1.105343443712970553e-01
3.188188188188187944e+00 1.093376812570313328e-01
3.193193193193192947e+00 1.081515745726839284e-01
3.198198198198197950e+00 1.069759695632707952e-01
3.203203203203202953e+00 1.058108110963259380e-01
3.208208208208208401e+00 1.046560436769062713e-01
3.213213213213213404e+00 1.035116114623842870e-01
3.218218218218218407e+00 1.023774582770399927e-01
3.223223223223223410e+00 1.012535276264372314e-01
3.228228228228228414e+00 1.001397627116019928e-01
3.233233233233233417e+00 9.903610644298906085e-02
3.238238238238238420e+00 9.794250145424726606e-02
3.243243243243243423e+00 9.685889011578251162e-02
3.248248248248248427e+00 9.578521454811302072e-02
3.253253253253253430e+00 9.472141663503069742e-02
3.258258258258258433e+00 9.366743803655371015e-02
3.263263263263263436e+00 9.262322020168781145e-02
3.268268268268268439e+00 9.158870438098383471e-02
3.273273273273273443e+00 9.056383163889843158e-02
3.278278278278278446e+00 8.954854286596392043e-02
3.283283283283283449e+00 8.854277879075442281e-02
3.288288288288288452e+00 8.754647999167038119e-02
3.293293293293293456e+00 8.655958690851697779e-02
3.298298298298298459e+00 8.558203985390516744e-02
3.303303303303303462e+00 8.461377902445119115e-02
3.308308308308308465e+00 8.365474451179627513e-02
3.313313313313313468e+00 8.270487631343453883e-02
3.318318318318318472e+00 8.176411434335729977e-02
3.323323323323323475e+00 8.083239844251051409e-02
3.328328328328328478e+00 7.990966838907269387e-02
3.333333333333333481e+00 7.899586390854856921e-02
3.338338338338338485e+00 7.809092468368417084e-02
3.343343343343343488e+00 7.719479036420037743e-02
3.348348348348348491e+00 7.630740057635508611e-02
3.353353353353353494e+00 7.542869493232169653e-02
3.358358358358358497e+00 7.455861303940009011e-02
3.363363363363363501e+00 7.369709450905034820e-02
3.368368368368368504e+00 7.284407896576004793e-02
3.373373373373373507e+00 7.199950605573370022e-02
3.378378378378378510e+00 7.116331545542310677e-02
3.383383383383383514e+00 7.033544687988467492e-02
3.388388388388388517e+00 6.951584009097462602e-02
3.393393393393393520e+00 6.870443490537869735e-02
3.398398398398398523e+00 6.790117120248125027e-02
3.403403403403403527e+00 6.710598893207332660e-02
3.408408408408408530e+00 6.631882812190202647e-02
3.413413413413413533e+00 6.553962888506188744e-02
3.418418418418418536e+00 6.476833142723173453e-02
3.423423423423423539e+00 6.400487605375636269e-02
3.428428428428428543e+00 6.324920317657627133e-02
3.433433433433433546e+00 6.250125332100617270e-02
3.438438438438438549e+00 6.176096713236493146e-02
3.443443443443443552e+00 6.102828538245645695e-02
3.448448448448448556e+00 6.030314897590580842e-02
3.453453453453453559e+00 5.958549895635042309e-02
3.458458458458458562e+00 5.887527651248840310e-02
3.463463463463463565e+00 5.817242298398517947e-02
3.468468468468468568e+00 5.747687986724177300e-02
3.473473473473473572e+00 5.678858882102336136e-02
3.478478478478478575e+00 5.610749167195323850e-02
3.483483483483483578e+00 5.543353041987037627e-02
3.488488488488488581e+00 5.476664724305597282e-02
3.493493493493493585e+00 5.410678450332516431e-02
3.498498498498498588e+00 5.345388475099259462e-02
3.503503503503503591e+00 5.280789072970697162e-02
3.508508508508508594e+00 5.216874538115918308e-02
3.513513513513513598e+00 5.153639184966689324e-02
3.518518518518518601e+00 5.091077348663455848e-02
3.523523523523523604e+00 5.029183385489008340e-02
3.528528528528528607e+00 4.967951673290466746e-02
3.533533533533533610e+00 4.907376611888926432e-02
3.538538538538538614e+00 4.847452623477905426e-02
3.543543543543543617e+00 4.788174153009767953e-02
3.548548548548548620e+00 4.729535668570898632e-02
3.553553553553553623e+00 4.671531661745847303e-02
3.558558558558558627e+00 4.614156647969985814e-02
3.563563563563563630e+00 4.557405166871517782e-02
3.568568568568568633e+00 4.501271782602624116e-02
3.573573573573573636e+00 4.445751084159876160e-02
3.578578578578578639e+00 4.390837685694291836e-02
3.583583583583583643e+00 4.336526226810957091e-02
3.588588588588588646e+00 4.282811372858642135e-02
3.593593593593593649e+00 4.229687815209078050e-02
3.598598598598598652e+00 4.177150271526675757e-02
3.603603603603603656e+00 4.125193486028305018e-02
3.608608608608608659e+00 4.073812229733570628e-02
3.613613613613613662e+00 4.023001300705557337e-02
3.618618618618618665e+00 3.972755524282466782e-02
3.623623623623623669e+00 3.923069753299809198e-02
3.628628628628628672e+00 3.873938868303933997e-02
3.633633633633633675e+00 3.825357777756350358e-02
3.638638638638638678e+00 3.777321418229570571e-02
3.643643643643643681e+00 3.729824754594270042e-02
3.648648648648648685e+00 3.682862780198001285e-02
3.653653653653653688e+00 3.636430517035554866e-02
3.658658658658658691e+00 3.590523015911322585e-02
3.663663663663663694e+00 3.545135356593367981e-02
3.668668668668668698e+00 3.500262647959809237e-02
3.673673673673673701e+00 3.455900028137332686e-02
3.678678678678678704e+00 3.412042664632135291e-02
3.683683683683683707e+00 3.368685754453192710e-02
3.688688688688688710e+00 3.325824524228524620e-02
3.693693693693693714e+00 3.283454230313675309e-02
3.698698698698698717e+00 3.241570158893693904e-02
3.703703703703703720e+00 3.200167626077561611e-02
3.708708708708708723e+00 3.159241977986140815e-02
3.713713713713713727e+00 3.118788590833246679e-02
3.718718718718718730e+00 3.078802871000079627e-02
3.723723723723723733e+00 3.039280255103219211e-02
3.728728728728728736e+00 3.000216210056249472e-02
3.733733733733733740e+00 2.961606233125050822e-02
3.738738738738738743e+00 2.923445851977123089e-02
3.743743743743743746e+00 2.885730624724677784e-02
3.748748748748748749e+00 2.848456139962069616e-02
3.753753753753753752e+00 2.811618016797199152e-02
3.758758758758758756e+00 2.775211904877476418e-02
3.763763763763763759e+00 2.739233484410081090e-02
3.768768768768768762e+00 2.703678466176822129e-02
3.773773773773773765e+00 2.668542591543685005e-02
3.778778778778778769e+00 2.633821632465101550e-02
3.783783783783783772e+00 2.599511391483135328e-02
3.788788788788788775e+00 2.565607701721694250e-02
3.793793793793793778e+00 2.532106426875760721e-02
3.798798798798798781e+00 2.499003461195885636e-02
3.803803803803803785e+00 2.466294729467926120e-02
3.808808808808808788e+00 2.433976186988262569e-02
3.813813813813813791e+00 2.402043819534450259e-02
3.818818818818818794e+00 2.370493643331502906e-02
3.823823823823823798e+00 2.339321705013922698e-02
3.828828828828828801e+00 2.308524081583437568e-02
3.833833833833833804e+00 2.278096880362723980e-02
3.838838838838838807e+00 2.248036238945035070e-02
3.843843843843843811e+00 2.218338325140009268e-02
3.848848848848848814e+00 2.188999336915601127e-02
3.853853853853853817e+00 2.160015502336249185e-02
3.858858858858858820e+00 2.131383079497478975e-02
3.863863863863863823e+00 2.103098356456842635e-02
3.868868868868868827e+00 2.075157651161565336e-02
3.873873873873873830e+00 2.047557311372611225e-02
3.878878878878878833e+00 2.020293714585583503e-02
3.883883883883883836e+00 1.993363267948415618e-02
3.888888888888888840e+00 1.966762408175823373e-02
3.893893893893893843e+00 1.940487601460875317e-02
3.898898898898898846e+00 1.914535343383430566e-02
3.903903903903903849e+00 1.888902158815843058e-02
3.908908908908908852e+00 1.863584601825735848e-02
3.913913913913913856e+00 1.838579255576138979e-02
3.918918918918918859e+00 1.813882732222899669e-02
3.923923923923923862e+00 1.789491672809567085e-02
3.928928928928928865e+00 1.765402747159764904e-02
3.933933933933933869e+00 1.741612653767098812e-02
3.938938938938938872e+00 1.718118119682750591e-02
3.943943943943943875e+00 1.694915900400747327e-02
3.948948948948948878e+00 1.672002779741039655e-02
3.953953953953953881e+00 1.649375569730395646e-02
3.958958958958958885e+00 1.627031110481270276e-02
3.963963963963963888e+00 1.604966270068589052e-02
3.968968968968968891e+00 1.583177944404630735e-02
3.973973973973973894e+00 1.561663057111999965e-02
3.978978978978978898e+00 1.540418559394804258e-02
3.983983983983983901e+00 1.519441429908019274e-02
3.988988988988988904e+00 1.498728674625243382e-02
3.993993993993993907e+00 1.478277326704683856e-02
3.998998998998998911e+00 1.458084446353714002e-02
4.004004004004004358e+00 1.438147120691799820e-02
4.009009009009009361e+00 1.418462463611996904e-02
4.014014014014014364e+00 1.399027615641063385e-02
4.019019019019019368e+00 1.379839743798200527e-02
4.024024024024024371e+00 1.360896041452486736e-02
4.029029029029029374e+00 1.342193728179100730e-02
4.034034034034034377e+00 1.323730049614330918e-02
4.039039039039039380e+00 1.305502277309454617e-02
4.044044044044044384e+00 1.287507708583542250e-02
4.049049049049049387e+00 1.269743666375194521e-02
4.054054054054054390e+00 1.252207499093336424e-02
4.059059059059059393e+00 1.234896580467013949e-02
4.064064064064064397e+00 1.217808309394365594e-02
4.069069069069069400e+00 1.200940109790703779e-02
4.074074074074074403e+00 1.184289430435808872e-02
4.079079079079079406e+00 1.167853744820462197e-02
4.084084084084084409e+00 1.151630550992289136e-02
4.089089089089089413e+00 1.135617371400893770e-02
4.094094094094094416e+00 1.119811752742448652e-02
4.099099099099099419e+00 1.104211265803582177e-02
4.104104104104104422e+00 1.088813505304829510e-02
4.109109109109109426e+00 1.073616089743529775e-02
4.114114114114114429e+00 1.058616661236275007e-02
4.119119119119119432e+00 1.043812885360909971e-02
4.124124124124124435e+00 1.029202450998172730e-02
4.129129129129129439e+00 1.014783070172987564e-02
4.134134134134134442e+00 1.000552477895404017e-02
4.139139139139139445e+00 9.865084320012902988e-03
4.144144144144144448e+00 9.726487129927805300e-03
4.149149149149149451e+00 9.589711238784881520e-03
4.154154154154154455e+00 9.454734900135782980e-03
4.159159159159159458e+00 9.321536589396432759e-03
4.164164164164164461e+00 9.190095002245208047e-03
4.169169169169169464e+00 9.060389053019833605e-03
4.174174174174174468e+00 8.932397873114084411e-03
4.179179179179179471e+00 8.806100809373992172e-03
4.184184184184184474e+00 8.681477422494478582e-03
4.189189189189189477e+00 8.558507485415789082e-03
4.194194194194194480e+00 8.437170981721253682e-03
4.199199199199199484e+00 8.317448104035226469e-03
4.204204204204204487e+00 8.199319252422797993e-03
4.209209209209209490e+00 8.082765032790635226e-03
4.214214214214214493e+00 7.967766255289453897e-03
4.219219219219219497e+00 7.854303932718496167e-03
4.224224224224224500e+00 7.742359278932371865e-03
4.229229229229229503e+00 7.631913707249918938e-03
4.234234234234234506e+00 7.522948828866049369e-03
4.239239239239239510e+00 7.415446451266145128e-03
4.244244244244244513e+00 7.309388576643763118e-03
4.249249249249249516e+00 7.204757400321577104e-03
4.254254254254254519e+00 7.101535309175669407e-03
4.259259259259259522e+00 6.999704880063749128e-03
4.264264264264264526e+00 6.899248878257074891e-03
4.269269269269269529e+00 6.800150255876443763e-03
4.274274274274274532e+00 6.702392150332778936e-03
4.279279279279279535e+00 6.605957882771630943e-03
4.284284284284284539e+00 6.510830956522805843e-03
4.289289289289289542e+00 6.416995055554439512e-03
4.294294294294294545e+00 6.324434042932348086e-03
4.299299299299299548e+00 6.233131959284200947e-03
4.304304304304304551e+00 6.143073021269161542e-03
4.309309309309309555e+00 6.054241620052898051e-03
4.314314314314314558e+00 5.966622319788286548e-03
4.319319319319319561e+00 5.880199856101620166e-03
4.324324324324324564e+00 5.794959134585002565e-03
4.329329329329329568e+00 5.710885229294380104e-03
4.334334334334334571e+00 5.627963381254014186e-03
4.339339339339339574e+00 5.546178996967042474e-03
4.344344344344344577e+00 5.465517646932504560e-03
4.349349349349349581e+00 5.385965064168827740e-03
4.354354354354354584e+00 5.307507142743903006e-03
4.359359359359359587e+00 5.230129936311921253e-03
4.364364364364364590e+00 5.153819656657165731e-03
4.369369369369369593e+00 5.078562672244402512e-03
4.374374374374374597e+00 5.004345506776734613e-03
4.379379379379379600e+00 4.931154837760155611e-03
4.384384384384384603e+00 4.858977495075796765e-03
4.389389389389389606e+00 4.787800459558929148e-03
4.394394394394394610e+00 4.717610861586009688e-03
4.399399399399399613e+00 4.648395979668486569e-03
4.404404404404404616e+00 4.580143239054807261e-03
4.409409409409409619e+00 4.512840210339695048e-03
4.414414414414414622e+00 4.446474608081174562e-03
4.419419419419419626e+00 4.381034289425479039e-03
4.424424424424424629e+00 4.316507252739708311e-03
4.429429429429429632e+00 4.252881636252335562e-03
4.434434434434434635e+00 4.190145716701876820e-03
4.439439439439439639e+00 4.128287907993358034e-03
4.444444444444444642e+00 4.067296759862972649e-03
4.449449449449449645e+00 4.007160956550796967e-03
4.454454454454454648e+00 3.947869315481797488e-03
4.459459459459459651e+00 3.889410785954870026e-03
4.464464464464464655e+00 3.831774447840323884e-03
4.469469469469469658e+00 3.774949510285493647e-03
4.474474474474474661e+00 3.718925310428898394e-03
4.479479479479479664e+00 3.663691312122529815e-03
4.484484484484484668e+00 3.609237104662785765e-03
4.489489489489489671e+00 3.555552401529596916e-03
4.494494494494494674e+00 3.502627039134300312e-03
4.499499499499499677e+00 3.450450975575807509e-03
4.504504504504504681e+00 3.399014289405273732e-03
4.509509509509509684e+00 3.348307178399415485e-03
4.514514514514514687e+00 3.298319958342424158e-03
4.519519519519519690e+00 3.249043061816257044e-03
4.524524524524524693e+00 3.200467036999700855e-03
4.529529529529529697e+00 3.152582546475942750e-03
4.534534534534534700e+00 3.105380366048844914e-03
4.539539539539539703e+00 3.058851383567732715e-03
4.544544544544544706e+00 3.012986597760921106e-03
4.549549549549549710e+00 2.967777117077812724e-03
4.554554554554554713e+00 2.923214158539679149e-03
4.559559559559559716e+00 2.879289046599036849e-03
4.564564564564564719e+00 2.835993212007729275e-03
4.569569569569569722e+00 2.793318190693649169e-03
4.574574574574574726e+00 2.751255622646053833e-03
4.579579579579579729e+00 2.709797250809554449e-03
4.584584584584584732e+00 2.668934919986747784e-03
4.589589589589589735e+00 2.628660575749455601e-03
4.594594594594594739e+00 2.588966263358576537e-03
4.599599599599599742e+00 2.549844126692543504e-03
4.604604604604604745e+00 2.511286407184449079e-03
4.609609609609609748e+00 2.473285442767625495e-03
4.614614614614614752e+00 2.435833666829903023e-03
4.619619619619619755e+00 2.398923607176308218e-03
4.624624624624624758e+00 2.362547885000484352e-03
4.629629629629629761e+00 2.326699213864419444e-03
4.634634634634634764e+00 2.291370398686789784e-03
4.639639639639639768e+00 2.256554334739784527e-03
4.644644644644644771e+00 2.222244006654341530e-03
4.649649649649649774e+00 2.188432487433836487e-03
4.654654654654654777e+00 2.155112937476200228e-03
4.659659659659659781e+00 2.122278603604395211e-03
4.664664664664664784e+00 2.089922818105282437e-03
4.669669669669669787e+00 2.058038997776743921e-03
4.674674674674674790e+00 2.026620642983275808e-03
4.679679679679679793e+00 1.995661336719643190e-03
4.684684684684684797e+00 1.965154743682975651e-03
4.689689689689689800e+00 1.935094609352959851e-03
4.694694694694694803e+00 1.905474759080259470e-03
4.699699699699699806e+00 1.876289097183106783e-03
4.704704704704704810e+00 1.847531606051988238e-03
4.709709709709709813e+00 1.819196345262387828e-03
4.714714714714714816e+00 1.791277450695720735e-03
4.719719719719719819e+00 1.763769133668075407e-03
4.724724724724724823e+00 1.736665680067155451e-03
4.729729729729729826e+00 1.709961449496980078e-03
4.734734734734734829e+00 1.683650874430643639e-03
4.739739739739739832e+00 1.657728459370859300e-03
4.744744744744744835e+00 1.632188780018388984e-03
4.749749749749749839e+00 1.607026482448193488e-03
4.754754754754754842e+00 1.582236282293447835e-03
4.759759759759759845e+00 1.557812963937168366e-03
4.764764764764764848e+00 1.533751379711620734e-03
4.769769769769769852e+00 1.510046449105227314e-03
4.774774774774774855e+00 1.486693157977232293e-03
4.779779779779779858e+00 1.463686557779772307e-03
4.784784784784784861e+00 1.441021764787569224e-03
4.789789789789789864e+00 1.418693959334996809e-03
4.794794794794794868e+00 1.396698385060659610e-03
4.799799799799799871e+00 1.375030348159292154e-03
4.804804804804804874e+00 1.353685216641014894e-03
4.809809809809809877e+00 1.332658419597896162e-03
4.814814814814814881e+00 1.311945446477769377e-03
4.819819819819819884e+00 1.291541846365195810e-03
4.824824824824824887e+00 1.271443227269671754e-03
4.829829829829829890e+00 1.251645255420902542e-03
4.834834834834834894e+00 1.232143654571150534e-03
4.839839839839839897e+00 1.212934205304607230e-03
4.844844844844844900e+00 1.194012744353759991e-03
4.849849849849849903e+00 1.175375163922669913e-03
4.854854854854854906e+00 1.157017411017157360e-03
4.859859859859859910e+00 1.138935486781779156e-03
4.864864864864864913e+00 1.121125445843686782e-03
4.869869869869869916e+00 1.103583395663130726e-03
4.874874874874874919e+00 1.086305495890719196e-03
4.879879879879879923e+00 1.069287957731339259e-03
4.884884884884884926e+00 1.052527043314633714e-03
4.889889889889889929e+00 1.036019065072072949e-03
4.894894894894894932e+00 1.019760385120541124e-03
4.899899899899899935e+00 1.003747414652335834e-03
4.904904904904904939e+00 9.879766133316578158e-04
4.909909909909909942e+00 9.724444886973823005e-04
4.914914914914914945e+00 9.571475955722356151e-04
4.919919919919919948e+00 9.420825354781712548e-04
4.924924924924924952e+00 9.272459560580139423e-04
4.929929929929929955e+00 9.126345505032486217e-04
4.934934934934934958e+00 8.982450569879977522e-04
4.939939939939939961e+00 8.840742581089824220e-04
4.944944944944944965e+00 8.701189803316054100e-04
4.949949949949949968e+00 8.563760934419859753e-04
4.954954954954954971e+00 8.428425100049156916e-04
4.959959959959959974e+00 8.295151848277269781e-04
4.964964964964964977e+00 8.163911144300030950e-04
4.969969969969969981e+00 8.034673365190785370e-04
4.974974974974974984e+00 7.907409294712707372e-04
4.979979979979979987e+00 7.782090118188481759e-04
4.984984984984984990e+00 7.658687417426251727e-04
4.989989989989989994e+00 7.537173165701592948e-04
4.994994994994994997e+00 7.417519722795267671e-04
5.000000000000000000e+00 7.299699830085925115e-04


==> tikz_data/gamma_pdf_1_3.csv <==
0.000000000000000000e+00 0.000000000000000000e+00
5.005005005005004962e-03 4.980017513326858228e-03
1.001001001001000992e-02 9.910309543443674568e-03
1.501501501501501488e-02 1.479124847212529535e-02
2.002002002002001985e-02 1.962320420232478713e-02
2.502502502502502307e-02 2.440654417364287315e-02
3.003003003003002977e-02 2.914163337770462811e-02
3.503503503503503647e-02 3.382883437344405553e-02
4.004004004004003969e-02 3.846850730229710996e-02
4.504504504504504292e-02 4.306100990330357509e-02
5.005005005005004615e-02 4.760669752811847594e-02
5.505505505505505631e-02 5.210592315593341739e-02
6.006006006006005954e-02 5.655903740830850457e-02
6.506506506506506970e-02 6.096638856391528583e-02
7.007007007007007293e-02 6.532832257319109992e-02
7.507507507507507616e-02 6.964518307290586130e-02
8.008008008008007939e-02 7.391731140064097816e-02
8.508508508508508261e-02 7.814504660918168699e-02
9.009009009009008584e-02 8.232872548082295627e-02
9.509509509509508907e-02 8.646868254158923683e-02
1.001001001001000923e-01 9.056525007536914140e-02
1.051051051051051094e-01 9.461875813796508106e-02
1.101101101101101126e-01 9.862953457105842758e-02
1.151151151151151159e-01 1.025979050160910483e-01
1.201201201201201191e-01 1.065241929280629218e-01
1.251251251251251362e-01 1.104087195892474588e-01
1.301301301301301394e-01 1.142518041228238052e-01
1.351351351351351426e-01 1.180537635064274754e-01
1.401401401401401459e-01 1.218149125856195086e-01
1.451451451451451491e-01 1.255355640872745371e-01
1.501501501501501523e-01 1.292160286328883079e-01
1.551551551551551555e-01 1.328566147518051022e-01
1.601601601601601588e-01 1.364576288943656901e-01
1.651651651651651620e-01 1.400193754449759465e-01
1.701701701701701652e-01 1.435421567350971539e-01
1.751751751751751685e-01 1.470262730561576192e-01
1.801801801801801717e-01 1.504720226723869070e-01
1.851851851851851749e-01 1.538797018335725797e-01
1.901901901901901781e-01 1.572496047877401937e-01
1.951951951951951814e-01 1.605820237937568284e-01
2.002002002002001846e-01 1.638772491338587045e-01
2.052052052052052156e-01 1.671355691261031950e-01
2.102102102102102188e-01 1.703572701367459252e-01
2.152152152152152220e-01 1.735426365925432091e-01
2.202202202202202252e-01 1.766919509929801568e-01
2.252252252252252285e-01 1.798054939224252302e-01
2.302302302302302317e-01 1.828835440622112729e-01
2.352352352352352349e-01 1.859263782026437661e-01
2.402402402402402382e-01 1.889342712549366143e-01
2.452452452452452414e-01 1.919074962630758774e-01
2.502502502502502724e-01 1.948463244156118102e-01
2.552552552552552756e-01 1.977510250573797923e-01
2.602602602602602788e-01 2.006218657011503148e-01
2.652652652652652820e-01 2.034591120392090224e-01
2.702702702702702853e-01 2.062630279548661738e-01
2.752752752752752885e-01 2.090338755338969623e-01
2.802802802802802917e-01 2.117719150759125868e-01
2.852852852852852950e-01 2.144774051056625719e-01
2.902902902902902982e-01 2.171506023842690869e-01
2.952952952952953014e-01 2.197917619203924589e-01
3.003003003003003046e-01 2.224011369813301831e-01
3.053053053053053079e-01 2.249789791040480991e-01
3.103103103103103111e-01 2.275255381061452031e-01
3.153153153153153143e-01 2.300410620967518194e-01
3.203203203203203175e-01 2.325257974873618794e-01
3.253253253253253208e-01 2.349799890026000315e-01
3.303303303303303240e-01 2.374038796909228033e-01
3.353353353353353272e-01 2.397977109352556480e-01
3.403403403403403304e-01 2.421617224635651267e-01
3.453453453453453337e-01 2.444961523593671970e-01
3.503503503503503369e-01 2.468012370721718030e-01
3.553553553553553401e-01 2.490772114278645422e-01
3.603603603603603434e-01 2.513243086390244407e-01
3.653653653653653466e-01 2.535427603151801379e-01
3.703703703703703498e-01 2.557327964730033432e-01
3.753753753753753530e-01 2.578946455464410370e-01
3.803803803803803563e-01 2.600285343967851381e-01
3.853853853853853595e-01 2.621346883226822744e-01
3.903903903903903627e-01 2.642133310700819360e-01
3.953953953953953659e-01 2.662646848421249546e-01
4.004004004004003692e-01 2.682889703089710864e-01
4.054054054054054279e-01 2.702864066175678093e-01
4.104104104104104311e-01 2.722572114013590561e-01
4.154154154154154344e-01 2.742016007899356067e-01
4.204204204204204376e-01 2.761197894186263602e-01
4.254254254254254408e-01 2.780119904380315421e-01
4.304304304304304440e-01 2.798784155234977922e-01
4.354354354354354473e-01 2.817192748845360750e-01
4.404404404404404505e-01 2.835347772741817485e-01
4.454454454454454537e-01 2.853251299982980105e-01
4.504504504504504570e-01 2.870905389248231687e-01
4.554554554554554602e-01 2.888312084929604007e-01
4.604604604604604634e-01 2.905473417223131127e-01
4.654654654654654666e-01 2.922391402219637890e-01
4.704704704704704699e-01 2.939068041994976066e-01
4.754754754754754731e-01 2.955505324699713721e-01
4.804804804804804763e-01 2.971705224648277244e-01
4.854854854854854795e-01 2.987669702407552141e-01
4.904904904904904828e-01 3.003400704884939820e-01
4.954954954954954860e-01 3.018900165415880910e-01
5.005005005005005447e-01 3.034170003850844566e-01
5.055055055055055480e-01 3.049212126641790421e-01
5.105105105105105512e-01 3.064028426928092630e-01
5.155155155155155544e-01 3.078620784621958761e-01
5.205205205205205576e-01 3.092991066493306906e-01
5.255255255255255609e-01 3.107141126254136521e-01
5.305305305305305641e-01 3.121072804642388010e-01
5.355355355355355673e-01 3.134787929505276627e-01
5.405405405405405705e-01 3.148288315882133981e-01
5.455455455455455738e-01 3.161575766086727191e-01
5.505505505505505770e-01 3.174652069789090647e-01
5.555555555555555802e-01 3.187519004096849295e-01
5.605605605605605835e-01 3.200178333636042316e-01
5.655655655655655867e-01 3.212631810631464413e-01
5.705705705705705899e-01 3.224881174986501953e-01
5.755755755755755931e-01 3.236928154362491705e-01
5.805805805805805964e-01 3.248774464257591643e-01
5.855855855855855996e-01 3.260421808085164908e-01
5.905905905905906028e-01 3.271871877251688598e-01
5.955955955955956060e-01 3.283126351234186835e-01
6.006006006006006093e-01 3.294186897657186419e-01
6.056056056056056125e-01 3.305055172369201766e-01
6.106106106106106157e-01 3.315732819518755758e-01
6.156156156156156189e-01 3.326221471629927096e-01
6.206206206206206222e-01 3.336522749677447996e-01
6.256256256256256254e-01 3.346638263161324511e-01
6.306306306306306286e-01 3.356569610181016072e-01
6.356356356356356319e-01 3.366318377509148196e-01
6.406406406406406351e-01 3.375886140664781654e-01
6.456456456456456383e-01 3.385274463986224225e-01
6.506506506506506415e-01 3.394484900703407249e-01
6.556556556556556448e-01 3.403518993009807536e-01
6.606606606606606480e-01 3.412378272133930746e-01
6.656656656656656512e-01 3.421064258410360104e-01
6.706706706706706544e-01 3.429578461350366592e-01
6.756756756756756577e-01 3.437922379712082255e-01
6.806806806806806609e-01 3.446097501570247190e-01
6.856856856856856641e-01 3.454105304385529651e-01
6.906906906906906674e-01 3.461947255073410945e-01
6.956956956956956706e-01 3.469624810072658994e-01
7.007007007007006738e-01 3.477139415413372237e-01
7.057057057057056770e-01 3.484492506784609978e-01
7.107107107107106803e-01 3.491685509601604176e-01
7.157157157157156835e-01 3.498719839072559346e-01
7.207207207207206867e-01 3.505596900265041116e-01
7.257257257257256899e-01 3.512318088171957342e-01
7.307307307307306932e-01 3.518884787777130096e-01
7.357357357357356964e-01 3.525298374120469647e-01
7.407407407407406996e-01 3.531560212362739870e-01
7.457457457457457028e-01 3.537671657849927875e-01
7.507507507507507061e-01 3.543634056177223934e-01
7.557557557557557093e-01 3.549448743252595073e-01
7.607607607607607125e-01 3.555117045359976191e-01
7.657657657657657158e-01 3.560640279222065940e-01
7.707707707707707190e-01 3.566019752062740134e-01
7.757757757757757222e-01 3.571256761669078239e-01
7.807807807807807254e-01 3.576352596453005184e-01
7.857857857857857287e-01 3.581308535512556790e-01
7.907907907907907319e-01 3.586125848692763296e-01
7.957957957957957351e-01 3.590805796646160397e-01
8.008008008008007383e-01 3.595349630892926140e-01
8.058058058058058526e-01 3.599758593880644786e-01
8.108108108108108558e-01 3.604033919043701517e-01
8.158158158158158590e-01 3.608176830862310780e-01
8.208208208208208623e-01 3.612188544921183242e-01
8.258258258258258655e-01 3.616070267967825269e-01
8.308308308308308687e-01 3.619823197970479800e-01
8.358358358358358720e-01 3.623448524175707508e-01
8.408408408408408752e-01 3.626947427165618798e-01
8.458458458458458784e-01 3.630321078914737765e-01
8.508508508508508816e-01 3.633570642846531973e-01
8.558558558558558849e-01 3.636697273889578086e-01
8.608608608608608881e-01 3.639702118533383324e-01
8.658658658658658913e-01 3.642586314883868304e-01
8.708708708708708945e-01 3.645350992718497940e-01
8.758758758758758978e-01 3.647997273541070395e-01
8.808808808808809010e-01 3.650526270636177961e-01
8.858858858858859042e-01 3.652939089123313776e-01
8.908908908908909074e-01 3.655236826010657691e-01
8.958958958958959107e-01 3.657420570248519631e-01
9.009009009009009139e-01 3.659491402782455993e-01
9.059059059059059171e-01 3.661450396606050761e-01
9.109109109109109204e-01 3.663298616813382425e-01
9.159159159159159236e-01 3.665037120651145064e-01
9.209209209209209268e-01 3.666666957570465235e-01
9.259259259259259300e-01 3.668189169278385231e-01
9.309309309309309333e-01 3.669604789789029931e-01
9.359359359359359365e-01 3.670914845474458343e-01
9.409409409409409397e-01 3.672120355115193746e-01
9.459459459459459429e-01 3.673222329950445175e-01
9.509509509509509462e-01 3.674221773728013063e-01
9.559559559559559494e-01 3.675119682753885675e-01
9.609609609609609526e-01 3.675917045941528016e-01
9.659659659659659559e-01 3.676614844860863207e-01
9.709709709709709591e-01 3.677214053786947989e-01
9.759759759759759623e-01 3.677715639748347365e-01
9.809809809809809655e-01 3.678120562575204477e-01
9.859859859859859688e-01 3.678429774947018505e-01
9.909909909909909720e-01 3.678644222440115019e-01
9.959959959959959752e-01 3.678764843574828247e-01
1.001001001001001089e+00 3.678792569862386341e-01
1.006006006006006093e+00 3.678728325851505221e-01
1.011011011011011096e+00 3.678573029174687647e-01
1.016016016016016099e+00 3.678327590594242524e-01
1.021021021021021102e+00 3.677992914048007767e-01
1.026026026026026106e+00 3.677569896694793949e-01
1.031031031031031109e+00 3.677059428959542076e-01
1.036036036036036112e+00 3.676462394578196013e-01
1.041041041041041115e+00 3.675779670642305152e-01
1.046046046046046119e+00 3.675012127643334514e-01
1.051051051051051122e+00 3.674160629516709520e-01
1.056056056056056125e+00 3.673226033685580427e-01
1.061061061061061128e+00 3.672209191104309767e-01
1.066066066066066131e+00 3.671110946301697764e-01
1.071071071071071135e+00 3.669932137423927987e-01
1.076076076076076138e+00 3.668673596277248206e-01
1.081081081081081141e+00 3.667336148370384796e-01
1.086086086086086144e+00 3.665920612956689584e-01
1.091091091091091148e+00 3.664427803076023560e-01
1.096096096096096151e+00 3.662858525596382475e-01
1.101101101101101154e+00 3.661213581255251537e-01
1.106106106106106157e+00 3.659493764700711971e-01
1.111111111111111160e+00 3.657699864532284462e-01
1.116116116116116164e+00 3.655832663341516131e-01
1.121121121121121167e+00 3.653892937752315495e-01
1.126126126126126170e+00 3.651881458461032626e-01
1.131131131131131173e+00 3.649798990276289512e-01
1.136136136136136177e+00 3.647646292158556180e-01
1.141141141141141180e+00 3.645424117259485897e-01
1.146146146146146183e+00 3.643133212960996126e-01
1.151151151151151186e+00 3.640774320914108020e-01
1.156156156156156189e+00 3.638348177077541656e-01
1.161161161161161193e+00 3.635855511756065361e-01
1.166166166166166196e+00 3.633297049638608556e-01
1.171171171171171199e+00 3.630673509836135349e-01
1.176176176176176202e+00 3.627985605919271661e-01
1.181181181181181206e+00 3.625234045955707529e-01
1.186186186186186209e+00 3.622419532547354604e-01
1.191191191191191212e+00 3.619542762867273833e-01
1.196196196196196215e+00 3.616604428696371665e-01
1.201201201201201219e+00 3.613605216459861436e-01
1.206206206206206222e+00 3.610545807263499385e-01
1.211211211211211225e+00 3.607426876929590298e-01
1.216216216216216228e+00 3.604249096032763333e-01
1.221221221221221231e+00 3.601013129935528023e-01
1.226226226226226235e+00 3.597719638823601573e-01
1.231231231231231238e+00 3.594369277741017443e-01
1.236236236236236241e+00 3.590962696625004669e-01
1.241241241241241244e+00 3.587500540340659017e-01
1.246246246246246248e+00 3.583983448715383213e-01
1.251251251251251251e+00 3.580412056573118451e-01
1.256256256256256254e+00 3.576786993768352185e-01
1.261261261261261257e+00 3.573108885219920539e-01
1.266266266266266260e+00 3.569378350944587552e-01
1.271271271271271264e+00 3.565596006090415715e-01
1.276276276276276267e+00 3.561762460969931654e-01
1.281281281281281270e+00 3.557878321093068119e-01
1.286286286286286273e+00 3.553944187199913340e-01
1.291291291291291277e+00 3.549960655293240563e-01
1.296296296296296280e+00 3.545928316670838853e-01
1.301301301301301283e+00 3.541847757957636844e-01
1.306306306306306286e+00 3.537719561137622759e-01
1.311311311311311290e+00 3.533544303585561819e-01
1.316316316316316293e+00 3.529322558098516027e-01
1.321321321321321296e+00 3.525054892927157457e-01
1.326326326326326299e+00 3.520741871806890022e-01
1.331331331331331302e+00 3.516384053988769187e-01
1.336336336336336306e+00 3.511981994270228502e-01
1.341341341341341309e+00 3.507536243025609624e-01
1.346346346346346312e+00 3.503047346236494164e-01
1.351351351351351315e+00 3.498515845521855128e-01
1.356356356356356319e+00 3.493942278168001847e-01
1.361361361361361322e+00 3.489327177158345616e-01
1.366366366366366325e+00 3.484671071202971038e-01
1.371371371371371328e+00 3.479974484768020293e-01
1.376376376376376331e+00 3.475237938104891455e-01
1.381381381381381335e+00 3.470461947279250836e-01
1.386386386386386338e+00 3.465647024199858262e-01
1.391391391391391341e+00 3.460793676647213046e-01
1.396396396396396344e+00 3.455902408302012341e-01
1.401401401401401348e+00 3.450973718773436283e-01
1.406406406406406351e+00 3.446008103627243302e-01
1.411411411411411354e+00 3.441006054413690007e-01
1.416416416416416357e+00 3.435968058695280658e-01
1.421421421421421361e+00 3.430894600074324008e-01
1.426426426426426364e+00 3.425786158220332500e-01
1.431431431431431367e+00 3.420643208897228837e-01
1.436436436436436370e+00 3.415466223990394345e-01
1.441441441441441373e+00 3.410255671533531929e-01
1.446446446446446377e+00 3.405012015735369713e-01
1.451451451451451380e+00 3.399735717006183155e-01
1.456456456456456383e+00 3.394427231984151194e-01
1.461461461461461386e+00 3.389087013561548622e-01
1.466466466466466390e+00 3.383715510910766389e-01
1.471471471471471393e+00 3.378313169510164249e-01
1.476476476476476396e+00 3.372880431169760773e-01
1.481481481481481399e+00 3.367417734056760148e-01
1.486486486486486402e+00 3.361925512720910780e-01
1.491491491491491406e+00 3.356404198119705140e-01
1.496496496496496409e+00 3.350854217643419175e-01
1.501501501501501412e+00 3.345275995139985747e-01
1.506506506506506415e+00 3.339669950939714860e-01
1.511511511511511419e+00 3.334036501879854564e-01
1.516516516516516422e+00 3.328376061328984781e-01
1.521521521521521425e+00 3.322689039211272344e-01
1.526526526526526428e+00 3.316975842030552846e-01
1.531531531531531432e+00 3.311236872894266492e-01
1.536536536536536435e+00 3.305472531537243519e-01
1.541541541541541438e+00 3.299683214345326410e-01
1.546546546546546441e+00 3.293869314378848334e-01
1.551551551551551444e+00 3.288031221395960046e-01
1.556556556556556448e+00 3.282169321875803569e-01
1.561561561561561451e+00 3.276283999041537109e-01
1.566566566566566454e+00 3.270375632883217309e-01
1.571571571571571457e+00 3.264444600180523848e-01
1.576576576576576461e+00 3.258491274525349701e-01
1.581581581581581464e+00 3.252516026344234312e-01
1.586586586586586467e+00 3.246519222920664083e-01
1.591591591591591470e+00 3.240501228417216883e-01
1.596596596596596473e+00 3.234462403897575000e-01
1.601601601601601477e+00 3.228403107348385426e-01
1.606606606606606702e+00 3.222323693700989700e-01
1.611611611611611705e+00 3.216224514853004424e-01
1.616616616616616708e+00 3.210105919689768550e-01
1.621621621621621712e+00 3.203968254105650226e-01
1.626626626626626715e+00 3.197811861025212643e-01
1.631631631631631718e+00 3.191637080424249429e-01
1.636636636636636721e+00 3.185444249350679047e-01
1.641641641641641725e+00 3.179233701945305968e-01
1.646646646646646728e+00 3.173005769462448611e-01
1.651651651651651731e+00 3.166760780290429622e-01
1.656656656656656734e+00 3.160499059971936808e-01
1.661661661661661737e+00 3.154220931224256397e-01
1.666666666666666741e+00 3.147926713959363632e-01
1.671671671671671744e+00 3.141616725303895130e-01
1.676676676676676747e+00 3.135291279618984683e-01
1.681681681681681750e+00 3.128950688519969159e-01
1.686686686686686754e+00 3.122595260895980607e-01
1.691691691691691757e+00 3.116225302929385155e-01
1.696696696696696760e+00 3.109841118115123648e-01
1.701701701701701763e+00 3.103443007279906851e-01
1.706706706706706766e+00 3.097031268601297960e-01
1.711711711711711770e+00 3.090606197626659668e-01
1.716716716716716773e+00 3.084168087291992988e-01
1.721721721721721776e+00 3.077717227940638400e-01
1.726726726726726779e+00 3.071253907341863210e-01
1.731731731731731783e+00 3.064778410709332324e-01
1.736736736736736786e+00 3.058291020719445807e-01
1.741741741741741789e+00 3.051792017529568191e-01
1.746746746746746792e+00 3.045281678796136204e-01
1.751751751751751796e+00 3.038760279692644950e-01
1.756756756756756799e+00 3.032228092927521934e-01
1.761761761761761802e+00 3.025685388761881200e-01
1.766766766766766805e+00 3.019132435027160888e-01
1.771771771771771808e+00 3.012569497142649211e-01
1.776776776776776812e+00 3.005996838132894422e-01
1.781781781781781815e+00 2.999414718644998201e-01
1.786786786786786818e+00 2.992823396965803018e-01
1.791791791791791821e+00 2.986223129038956259e-01
1.796796796796796825e+00 2.979614168481876102e-01
1.801801801801801828e+00 2.972996766602592489e-01
1.806806806806806831e+00 2.966371172416490953e-01
1.811811811811811834e+00 2.959737632662939322e-01
1.816816816816816837e+00 2.953096391821805056e-01
1.821821821821821841e+00 2.946447692129866014e-01
1.826826826826826844e+00 2.939791773597117963e-01
1.831831831831831847e+00 2.933128874022968846e-01
1.836836836836836850e+00 2.926459229012326468e-01
1.841841841841841854e+00 2.919783071991589041e-01
1.846846846846846857e+00 2.913100634224520813e-01
1.851851851851851860e+00 2.906412144828029454e-01
1.856856856856856863e+00 2.899717830787837403e-01
1.861861861861861867e+00 2.893017916974053305e-01
1.866866866866866870e+00 2.886312626156634087e-01
1.871871871871871873e+00 2.879602179020757102e-01
1.876876876876876876e+00 2.872886794182075709e-01
1.881881881881881879e+00 2.866166688201890467e-01
1.886886886886886883e+00 2.859442075602207090e-01
1.891891891891891886e+00 2.852713168880704475e-01
1.896896896896896889e+00 2.845980178525600035e-01
1.901901901901901892e+00 2.839243313030418436e-01
1.906906906906906896e+00 2.832502778908656538e-01
1.911911911911911899e+00 2.825758780708367279e-01
1.916916916916916902e+00 2.819011521026627554e-01
1.921921921921921905e+00 2.812261200523926141e-01
1.926926926926926908e+00 2.805508017938449505e-01
1.931931931931931912e+00 2.798752170100273773e-01
1.936936936936936915e+00 2.791993851945462901e-01
1.941941941941941918e+00 2.785233256530076917e-01
1.946946946946946921e+00 2.778470575044083013e-01
1.951951951951951925e+00 2.771705996825178375e-01
1.956956956956956928e+00 2.764939709372515320e-01
1.961961961961961931e+00 2.758171898360347041e-01
1.966966966966966934e+00 2.751402747651567338e-01
1.971971971971971938e+00 2.744632439311178729e-01
1.976976976976976941e+00 2.737861153619651211e-01
1.981981981981981944e+00 2.731089069086211074e-01
1.986986986986986947e+00 2.724316362462029240e-01
1.991991991991991950e+00 2.717543208753327999e-01
1.996996996996996954e+00 2.710769781234397269e-01
2.002002002002002179e+00 2.703996251460525913e-01
2.007007007007007182e+00 2.697222789280848132e-01
2.012012012012012185e+00 2.690449562851103815e-01
2.017017017017017189e+00 2.683676738646311177e-01
2.022022022022022192e+00 2.676904481473359465e-01
2.027027027027027195e+00 2.670132954483517285e-01
2.032032032032032198e+00 2.663362319184851001e-01
2.037037037037037202e+00 2.656592735454571530e-01
2.042042042042042205e+00 2.649824361551287866e-01
2.047047047047047208e+00 2.643057354127189007e-01
2.052052052052052211e+00 2.636291868240133174e-01
2.057057057057057214e+00 2.629528057365669302e-01
2.062062062062062218e+00 2.622766073408964727e-01
2.067067067067067221e+00 2.616006066716667910e-01
2.072072072072072224e+00 2.609248186088675148e-01
2.077077077077077227e+00 2.602492578789836752e-01
2.082082082082082231e+00 2.595739390561566662e-01
2.087087087087087234e+00 2.588988765633390421e-01
2.092092092092092237e+00 2.582240846734404904e-01
2.097097097097097240e+00 2.575495775104666429e-01
2.102102102102102243e+00 2.568753690506501708e-01
2.107107107107107247e+00 2.562014731235742193e-01
2.112112112112112250e+00 2.555279034132881821e-01
2.117117117117117253e+00 2.548546734594164809e-01
2.122122122122122256e+00 2.541817966582591848e-01
2.127127127127127260e+00 2.535092862638860245e-01
2.132132132132132263e+00 2.528371553892223567e-01
2.137137137137137266e+00 2.521654170071282453e-01
2.142142142142142269e+00 2.514940839514703264e-01
2.147147147147147273e+00 2.508231689181859569e-01
2.152152152152152276e+00 2.501526844663407023e-01
2.157157157157157279e+00 2.494826430191789679e-01
2.162162162162162282e+00 2.488130568651663876e-01
2.167167167167167285e+00 2.481439381590264115e-01
2.172172172172172289e+00 2.474752989227695099e-01
2.177177177177177292e+00 2.468071510467150786e-01
2.182182182182182295e+00 2.461395062905067654e-01
2.187187187187187298e+00 2.454723762841210521e-01
2.192192192192192302e+00 2.448057725288688424e-01
2.197197197197197305e+00 2.441397063983901383e-01
2.202202202202202308e+00 2.434741891396424440e-01
2.207207207207207311e+00 2.428092318738818700e-01
2.212212212212212314e+00 2.421448455976380754e-01
2.217217217217217318e+00 2.414810411836828263e-01
2.222222222222222321e+00 2.408178293819908389e-01
2.227227227227227324e+00 2.401552208206956807e-01
2.232232232232232327e+00 2.394932260070379293e-01
2.237237237237237331e+00 2.388318553283077517e-01
2.242242242242242334e+00 2.381711190527801558e-01
2.247247247247247337e+00 2.375110273306451358e-01
2.252252252252252340e+00 2.368515901949302949e-01
2.257257257257257343e+00 2.361928175624179449e-01
2.262262262262262347e+00 2.355347192345557672e-01
2.267267267267267350e+00 2.348773048983610057e-01
2.272272272272272353e+00 2.342205841273191924e-01
2.277277277277277356e+00 2.335645663822758511e-01
2.282282282282282360e+00 2.329092610123228990e-01
2.287287287287287363e+00 2.322546772556784989e-01
2.292292292292292366e+00 2.316008242405612483e-01
2.297297297297297369e+00 2.309477109860581800e-01
2.302302302302302373e+00 2.302953464029870723e-01
2.307307307307307376e+00 2.296437392947524303e-01
2.312312312312312379e+00 2.289928983581960842e-01
2.317317317317317382e+00 2.283428321844419018e-01
2.322322322322322385e+00 2.276935492597342847e-01
2.327327327327327389e+00 2.270450579662716684e-01
2.332332332332332392e+00 2.263973665830335824e-01
2.337337337337337395e+00 2.257504832866024380e-01
2.342342342342342398e+00 2.251044161519797637e-01
2.347347347347347402e+00 2.244591731533964185e-01
2.352352352352352405e+00 2.238147621651177810e-01
2.357357357357357408e+00 2.231711909622430268e-01
2.362362362362362411e+00 2.225284672214989101e-01
2.367367367367367414e+00 2.218865985220285220e-01
2.372372372372372418e+00 2.212455923461741081e-01
2.377377377377377421e+00 2.206054560802546138e-01
2.382382382382382424e+00 2.199661970153383717e-01
2.387387387387387427e+00 2.193278223480095712e-01
2.392392392392392431e+00 2.186903391811303998e-01
2.397397397397397434e+00 2.180537545245970488e-01
2.402402402402402437e+00 2.174180752960915841e-01
2.407407407407407440e+00 2.167833083218271006e-01
2.412412412412412444e+00 2.161494603372894341e-01
2.417417417417417447e+00 2.155165379879724619e-01
2.422422422422422450e+00 2.148845478301088519e-01
2.427427427427427453e+00 2.142534963313958152e-01
2.432432432432432456e+00 2.136233898717158630e-01
2.437437437437437460e+00 2.129942347438518735e-01
2.442442442442442463e+00 2.123660371541983560e-01
2.447447447447447466e+00 2.117388032234668593e-01
2.452452452452452469e+00 2.111125389873869662e-01
2.457457457457457473e+00 2.104872503974021536e-01
2.462462462462462476e+00 2.098629433213611561e-01
2.467467467467467479e+00 2.092396235442040564e-01
2.472472472472472482e+00 2.086172967686441004e-01
2.477477477477477485e+00 2.079959686158443788e-01
2.482482482482482489e+00 2.073756446260899555e-01
2.487487487487487492e+00 2.067563302594555563e-01
2.492492492492492495e+00 2.061380308964682606e-01
2.497497497497497498e+00 2.055207518387653642e-01
2.502502502502502502e+00 2.049044983097486339e-01
2.507507507507507505e+00 2.042892754552327605e-01
2.512512512512512508e+00 2.036750883440901216e-01
2.517517517517517511e+00 2.030619419688908522e-01
2.522522522522522515e+00 2.024498412465381703e-01
2.527527527527527518e+00 2.018387910188997880e-01
2.532532532532532521e+00 2.012287960534341058e-01
2.537537537537537524e+00 2.006198610438131302e-01
2.542542542542542527e+00 2.000119906105397860e-01
2.547547547547547531e+00 1.994051893015620081e-01
2.552552552552552534e+00 1.987994615928816711e-01
2.557557557557557537e+00 1.981948118891599109e-01
2.562562562562562540e+00 1.975912445243175886e-01
2.567567567567567544e+00 1.969887637621321741e-01
2.572572572572572547e+00 1.963873737968298838e-01
2.577577577577577550e+00 1.957870787536739043e-01
2.582582582582582553e+00 1.951878826895485364e-01
2.587587587587587556e+00 1.945897895935391197e-01
2.592592592592592560e+00 1.939928033875076008e-01
2.597597597597597563e+00 1.933969279266649632e-01
2.602602602602602566e+00 1.928021670001383026e-01
2.607607607607607569e+00 1.922085243315349301e-01
2.612612612612612573e+00 1.916160035795022032e-01
2.617617617617617576e+00 1.910246083382831084e-01
2.622622622622622579e+00 1.904343421382682922e-01
2.627627627627627582e+00 1.898452084465441225e-01
2.632632632632632586e+00 1.892572106674365040e-01
2.637637637637637589e+00 1.886703521430514452e-01
2.642642642642642592e+00 1.880846361538112965e-01
2.647647647647647595e+00 1.875000659189872687e-01
2.652652652652652598e+00 1.869166445972285096e-01
2.657657657657657602e+00 1.863343752870870174e-01
2.662662662662662605e+00 1.857532610275390017e-01
2.667667667667667608e+00 1.851733047985025804e-01
2.672672672672672611e+00 1.845945095213515630e-01
2.677677677677677615e+00 1.840168780594259035e-01
2.682682682682682618e+00 1.834404132185383784e-01
2.687687687687687621e+00 1.828651177474773515e-01
2.692692692692692624e+00 1.822909943385066511e-01
2.697697697697697627e+00 1.817180456278610912e-01
2.702702702702702631e+00 1.811462741962390488e-01
2.707707707707707634e+00 1.805756825692910461e-01
2.712712712712712637e+00 1.800062732181053615e-01
2.717717717717717640e+00 1.794380485596896724e-01
2.722722722722722644e+00 1.788710109574496165e-01
2.727727727727727647e+00 1.783051627216635515e-01
2.732732732732732650e+00 1.777405061099543437e-01
2.737737737737737653e+00 1.771770433277573553e-01
2.742742742742742657e+00 1.766147765287855997e-01
2.747747747747747660e+00 1.760537078154906510e-01
2.752752752752752663e+00 1.754938392395213875e-01
2.757757757757757666e+00 1.749351728021785179e-01
2.762762762762762669e+00 1.743777104548663581e-01
2.767767767767767673e+00 1.738214540995408341e-01
2.772772772772772676e+00 1.732664055891550980e-01
2.777777777777777679e+00 1.727125667281008692e-01
2.782782782782782682e+00 1.721599392726476385e-01
2.787787787787787686e+00 1.716085249313778205e-01
2.792792792792792689e+00 1.710583253656192682e-01
2.797797797797797692e+00 1.705093421898745687e-01
2.802802802802802695e+00 1.699615769722471192e-01
2.807807807807807698e+00 1.694150312348642051e-01
2.812812812812812702e+00 1.688697064542969695e-01
2.817817817817817705e+00 1.683256040619774130e-01
2.822822822822822708e+00 1.677827254446122296e-01
2.827827827827827711e+00 1.672410719445936444e-01
2.832832832832832715e+00 1.667006448604076152e-01
2.837837837837837718e+00 1.661614454470384528e-01
2.842842842842842721e+00 1.656234749163709719e-01
2.847847847847847724e+00 1.650867344375895607e-01
2.852852852852852727e+00 1.645512251375743362e-01
2.857857857857857731e+00 1.640169481012943298e-01
2.862862862862862734e+00 1.634839043721980079e-01
2.867867867867867737e+00 1.629520949526007123e-01
2.872872872872872740e+00 1.624215208040694081e-01
2.877877877877877744e+00 1.618921828478046276e-01
2.882882882882882747e+00 1.613640819650193903e-01
2.887887887887887750e+00 1.608372189973157340e-01
2.892892892892892753e+00 1.603115947470580838e-01
2.897897897897897757e+00 1.597872099777442045e-01
2.902902902902902760e+00 1.592640654143732126e-01
2.907907907907907763e+00 1.587421617438108945e-01
2.912912912912912766e+00 1.582214996151525555e-01
2.917917917917917769e+00 1.577020796400829261e-01
2.922922922922922773e+00 1.571839023932335155e-01
2.927927927927927776e+00 1.566669684125374107e-01
2.932932932932932779e+00 1.561512781995813282e-01
2.937937937937937782e+00 1.556368322199552234e-01
2.942942942942942786e+00 1.551236309035989858e-01
2.947947947947947789e+00 1.546116746451471902e-01
2.952952952952952792e+00 1.541009638042704633e-01
2.957957957957957795e+00 1.535914987060151005e-01
2.962962962962962798e+00 1.530832796411395746e-01
2.967967967967967802e+00 1.525763068664490185e-01
2.972972972972972805e+00 1.520705806051269593e-01
2.977977977977977808e+00 1.515661010470643610e-01
2.982982982982982811e+00 1.510628683491869462e-01
2.987987987987987815e+00 1.505608826357791585e-01
2.992992992992992818e+00 1.500601439988065722e-01
2.997997997997997821e+00 1.495606524982351637e-01
3.003003003003002824e+00 1.490624081623488084e-01
3.008008008008007828e+00 1.485654109880639451e-01
3.013013013013012831e+00 1.480696609412421594e-01
3.018018018018017834e+00 1.475751579570003247e-01
3.023023023023022837e+00 1.470819019400183836e-01
3.028028028028027840e+00 1.465898927648451033e-01
3.033033033033032844e+00 1.460991302762009447e-01
3.038038038038037847e+00 1.456096142892793488e-01
3.043043043043042850e+00 1.451213445900452204e-01
3.048048048048047853e+00 1.446343209355315518e-01
3.053053053053052857e+00 1.441485430541334933e-01
3.058058058058057860e+00 1.436640106459005362e-01
3.063063063063062863e+00 1.431807233828260306e-01
3.068068068068067866e+00 1.426986809091350672e-01
3.073073073073072869e+00 1.422178828415698870e-01
3.078078078078077873e+00 1.417383287696729888e-01
3.083083083083082876e+00 1.412600182560684592e-01
3.088088088088087879e+00 1.407829508367409166e-01
3.093093093093092882e+00 1.403071260213123450e-01
3.098098098098097886e+00 1.398325432933169576e-01
3.103103103103102889e+00 1.393592021104739787e-01
3.108108108108107892e+00 1.388871019049581490e-01
3.113113113113112895e+00 1.384162420836682617e-01
3.118118118118117899e+00 1.379466220284939759e-01
3.123123123123122902e+00 1.374782410965799395e-01
3.128128128128127905e+00 1.370110986205885784e-01
3.133133133133132908e+00 1.365451939089603883e-01
3.138138138138137911e+00 1.360805262461725340e-01
3.143143143143142915e+00 1.356170948929953379e-01
3.148148148148147918e+00 1.351548990867467992e-01
3.153153153153152921e+00 1.346939380415451137e-01
3.158158158158157924e+00 1.342342109485596124e-01
3.163163163163162928e+00 1.337757169762590348e-01
3.168168168168167931e+00 1.333184552706589143e-01
3.173173173173172934e+00 1.328624249555659387e-01
3.178178178178177937e+00 1.324076251328214493e-01
3.183183183183182940e+00 1.319540548825424153e-01
3.188188188188187944e+00 1.315017132633606034e-01
3.193193193193192947e+00 1.310505993126601931e-01
3.198198198198197950e+00 1.306007120468135885e-01
3.203203203203202953e+00 1.301520504614147034e-01
3.208208208208208401e+00 1.297046135315113591e-01
3.213213213213213404e+00 1.292584002118355446e-01
3.218218218218218407e+00 1.288134094370312899e-01
3.223223223223223410e+00 1.283696401218819838e-01
3.228228228228228414e+00 1.279270911615346673e-01
3.233233233233233417e+00 1.274857614317234655e-01
3.238238238238238420e+00 1.270456497889908276e-01
3.243243243243243423e+00 1.266067550709072675e-01
3.248248248248248427e+00 1.261690760962893565e-01
3.253253253253253430e+00 1.257326116654156334e-01
3.258258258258258433e+00 1.252973605602415164e-01
3.263263263263263436e+00 1.248633215446121464e-01
3.268268268268268439e+00 1.244304933644731076e-01
3.273273273273273443e+00 1.239988747480806480e-01
3.278278278278278446e+00 1.235684644062089721e-01
3.283283283283283449e+00 1.231392610323569503e-01
3.288288288288288452e+00 1.227112633029524696e-01
3.293293293293293456e+00 1.222844698775555905e-01
3.298298298298298459e+00 1.218588793990596497e-01
3.303303303303303462e+00 1.214344904938916558e-01
3.308308308308308465e+00 1.210113017722100476e-01
3.313313313313313468e+00 1.205893118281017029e-01
3.318318318318318472e+00 1.201685192397766028e-01
3.323323323323323475e+00 1.197489225697619258e-01
3.328328328328328478e+00 1.193305203650938950e-01
3.333333333333333481e+00 1.189133111575080143e-01
3.338338338338338485e+00 1.184972934636283753e-01
3.343343343343343488e+00 1.180824657851551884e-01
3.348348348348348491e+00 1.176688266090505502e-01
3.353353353353353494e+00 1.172563744077228798e-01
3.358358358358358497e+00 1.168451076392102994e-01
3.363363363363363501e+00 1.164350247473619621e-01
3.368368368368368504e+00 1.160261241620181294e-01
3.373373373373373507e+00 1.156184042991889177e-01
3.378378378378378510e+00 1.152118635612316006e-01
3.383383383383383514e+00 1.148065003370263154e-01
3.388388388388388517e+00 1.144023130021503409e-01
3.393393393393393520e+00 1.139992999190513334e-01
3.398398398398398523e+00 1.135974594372188839e-01
3.403403403403403527e+00 1.131967898933543132e-01
3.408408408408408530e+00 1.127972896115402163e-01
3.413413413413413533e+00 1.123989569034072461e-01
3.418418418418418536e+00 1.120017900683006051e-01
3.423423423423423539e+00 1.116057873934445666e-01
3.428428428428428543e+00 1.112109471541062322e-01
3.433433433433433546e+00 1.108172676137571810e-01
3.438438438438438549e+00 1.104247470242345902e-01
3.443443443443443552e+00 1.100333836259004827e-01
3.448448448448448556e+00 1.096431756477999619e-01
3.453453453453453559e+00 1.092541213078179613e-01
3.458458458458458562e+00 1.088662188128351610e-01
3.463463463463463565e+00 1.084794663588817265e-01
3.468468468468468568e+00 1.080938621312909492e-01
3.473473473473473572e+00 1.077094043048504729e-01
3.478478478478478575e+00 1.073260910439531590e-01
3.483483483483483578e+00 1.069439205027463702e-01
3.488488488488488581e+00 1.065628908252798657e-01
3.493493493493493585e+00 1.061830001456527395e-01
3.498498498498498588e+00 1.058042465881589428e-01
3.503503503503503591e+00 1.054266282674317934e-01
3.508508508508508594e+00 1.050501432885872499e-01
3.513513513513513598e+00 1.046747897473656597e-01
3.518518518518518601e+00 1.043005657302729927e-01
3.523523523523523604e+00 1.039274693147200640e-01
3.528528528528528607e+00 1.035554985691615332e-01
3.533533533533533610e+00 1.031846515532328229e-01
3.538538538538538614e+00 1.028149263178865930e-01
3.543543543543543617e+00 1.024463209055276464e-01
3.548548548548548620e+00 1.020788333501470024e-01
3.553553553553553623e+00 1.017124616774545409e-01
3.558558558558558627e+00 1.013472039050108409e-01
3.563563563563563630e+00 1.009830580423576873e-01
3.568568568568568633e+00 1.006200220911474680e-01
3.573573573573573636e+00 1.002580940452717367e-01
3.578578578578578639e+00 9.989727189098847326e-02
3.583583583583583643e+00 9.953755360704817645e-02
3.588588588588588646e+00 9.917893716481906985e-02
3.593593593593593649e+00 9.882142052841137725e-02
3.598598598598598652e+00 9.846500165480007172e-02
3.603603603603603656e+00 9.810967849394708340e-02
3.608608608608608659e+00 9.775544898892211954e-02
3.613613613613613662e+00 9.740231107602263794e-02
3.618618618618618665e+00 9.705026268489280739e-02
3.623623623623623669e+00 9.669930173864108025e-02
3.628628628628628672e+00 9.634942615395759857e-02
3.633633633633633675e+00 9.600063384122942134e-02
3.638638638638638678e+00 9.565292270465589053e-02
3.643643643643643681e+00 9.530629064236217918e-02
3.648648648648648685e+00 9.496073554651235371e-02
3.653653653653653688e+00 9.461625530342120116e-02
3.658658658658658691e+00 9.427284779366518208e-02
3.663663663663663694e+00 9.393051089219257854e-02
3.668668668668668698e+00 9.358924246843218497e-02
3.673673673673673701e+00 9.324904038640162429e-02
3.678678678678678704e+00 9.290990250481451218e-02
3.683683683683683707e+00 9.257182667718642788e-02
3.688688688688688710e+00 9.223481075194052414e-02
3.693693693693693714e+00 9.189885257251151351e-02
3.698698698698698717e+00 9.156394997744934927e-02
3.703703703703703720e+00 9.123010080052174064e-02
3.708708708708708723e+00 9.089730287081562721e-02
3.713713713713713727e+00 9.056555401283809814e-02
3.718718718718718730e+00 9.023485204661604864e-02
3.723723723723723733e+00 8.990519478779522566e-02
3.728728728728728736e+00 8.957658004773842719e-02
3.733733733733733740e+00 8.924900563362248018e-02
3.738738738738738743e+00 8.892246934853481610e-02
3.743743743743743746e+00 8.859696899156865868e-02
3.748748748748748749e+00 8.827250235791811450e-02
3.753753753753753752e+00 8.794906723897152889e-02
3.758758758758758756e+00 8.762666142240460587e-02
3.763763763763763759e+00 8.730528269227268157e-02
3.768768768768768762e+00 8.698492882910176249e-02
3.773773773773773765e+00 8.666559760997910589e-02
3.778778778778778769e+00 8.634728680864298123e-02
3.783783783783783772e+00 8.602999419557127991e-02
3.788788788788788775e+00 8.571371753806977800e-02
3.793793793793793778e+00 8.539845460035937197e-02
3.798798798798798781e+00 8.508420314366221815e-02
3.803803803803803785e+00 8.477096092628795543e-02
3.808808808808808788e+00 8.445872570371802668e-02
3.813813813813813791e+00 8.414749522869016674e-02
3.818818818818818794e+00 8.383726725128155810e-02
3.823823823823823798e+00 8.352803951899148704e-02
3.828828828828828801e+00 8.321980977682319480e-02
3.833833833833833804e+00 8.291257576736478507e-02
3.838838838838838807e+00 8.260633523086978458e-02
3.843843843843843811e+00 8.230108590533651014e-02
3.848848848848848814e+00 8.199682552658692225e-02
3.853853853853853817e+00 8.169355182834503459e-02
3.858858858858858820e+00 8.139126254231383861e-02
3.863863863863863823e+00 8.108995539825231136e-02
3.868868868868868827e+00 8.078962812405118821e-02
3.873873873873873830e+00 8.049027844580837476e-02
3.878878878878878833e+00 8.019190408790323465e-02
3.883883883883883836e+00 7.989450277307066917e-02
3.888888888888888840e+00 7.959807222247411440e-02
3.893893893893893843e+00 7.930261015577801109e-02
3.898898898898898846e+00 7.900811429121967766e-02
3.903903903903903849e+00 7.871458234568017021e-02
3.908908908908908852e+00 7.842201203475497595e-02
3.913913913913913856e+00 7.813040107282358260e-02
3.918918918918918859e+00 7.783974717311854807e-02
3.923923923923923862e+00 7.755004804779401517e-02
3.928928928928928865e+00 7.726130140799343515e-02
3.933933933933933869e+00 7.697350496391668073e-02
3.938938938938938872e+00 7.668665642488646517e-02
3.943943943943943875e+00 7.640075349941431726e-02
3.948948948948948878e+00 7.611579389526562656e-02
3.953953953953953881e+00 7.583177531952431383e-02
3.958958958958958885e+00 7.554869547865665502e-02
3.963963963963963888e+00 7.526655207857481378e-02
3.968968968968968891e+00 7.498534282469913881e-02
3.973973973973973894e+00 7.470506542202079436e-02
3.978978978978978898e+00 7.442571757516285025e-02
3.983983983983983901e+00 7.414729698844117756e-02
3.988988988988988904e+00 7.386980136592488644e-02
3.993993993993993907e+00 7.359322841149604222e-02
3.998998998998998911e+00 7.331757582890849334e-02
4.004004004004004358e+00 7.304284132184660217e-02
4.009009009009009361e+00 7.276902259398322637e-02
4.014014014014014364e+00 7.249611734903681215e-02
4.019019019019019368e+00 7.222412329082841809e-02
4.024024024024024371e+00 7.195303812333776750e-02
4.029029029029029374e+00 7.168285955075903715e-02
4.034034034034034377e+00 7.141358527755581331e-02
4.039039039039039380e+00 7.114521300851564534e-02
4.044044044044044384e+00 7.087774044880419677e-02
4.049049049049049387e+00 7.061116530401839730e-02
4.054054054054054390e+00 7.034548528023958081e-02
4.059059059059059393e+00 7.008069808408563806e-02
4.064064064064064397e+00 6.981680142276308620e-02
4.069069069069069400e+00 6.955379300411806964e-02
4.074074074074074403e+00 6.929167053668729148e-02
4.079079079079079406e+00 6.903043172974820951e-02
4.084084084084084409e+00 6.877007429336882971e-02
4.089089089089089413e+00 6.851059593845672258e-02
4.094094094094094416e+00 6.825199437680792847e-02
4.099099099099099419e+00 6.799426732115496086e-02
4.104104104104104422e+00 6.773741248521467084e-02
4.109109109109109426e+00 6.748142758373525119e-02
4.114114114114114429e+00 6.722631033254303223e-02
4.119119119119119432e+00 6.697205844858865331e-02
4.124124124124124435e+00 6.671866964999276228e-02
4.129129129129129439e+00 6.646614165609125713e-02
4.134134134134134442e+00 6.621447218748001406e-02
4.139139139139139445e+00 6.596365896605908830e-02
4.144144144144144448e+00 6.571369971507666496e-02
4.149149149149149451e+00 6.546459215917220520e-02
4.154154154154154455e+00 6.521633402441943950e-02
4.159159159159159458e+00 6.496892303836862559e-02
4.164164164164164461e+00 6.472235693008861201e-02
4.169169169169169464e+00 6.447663343020831883e-02
4.174174174174174468e+00 6.423175027095756606e-02
4.179179179179179471e+00 6.398770518620792991e-02
4.184184184184184474e+00 6.374449591151261363e-02
4.189189189189189477e+00 6.350212018414638782e-02
4.194194194194194480e+00 6.326057574314468412e-02
4.199199199199199484e+00 6.301986032934234205e-02
4.204204204204204487e+00 6.277997168541221695e-02
4.209209209209209490e+00 6.254090755590299699e-02
4.214214214214214493e+00 6.230266568727679116e-02
4.219219219219219497e+00 6.206524382794615519e-02
4.224224224224224500e+00 6.182863972831084687e-02
4.229229229229229503e+00 6.159285114079413731e-02
4.234234234234234506e+00 6.135787581987867112e-02
4.239239239239239510e+00 6.112371152214177150e-02
4.244244244244244513e+00 6.089035600629072453e-02
4.249249249249249516e+00 6.065780703319735567e-02
4.254254254254254519e+00 6.042606236593212055e-02
4.259259259259259522e+00 6.019511976979816797e-02
4.264264264264264526e+00 5.996497701236475075e-02
4.269269269269269529e+00 5.973563186350017151e-02
4.274274274274274532e+00 5.950708209540470084e-02
4.279279279279279535e+00 5.927932548264264884e-02
4.284284284284284539e+00 5.905235980217440200e-02
4.289289289289289542e+00 5.882618283338799520e-02
4.294294294294294545e+00 5.860079235813021176e-02
4.299299299299299548e+00 5.837618616073743383e-02
4.304304304304304551e+00 5.815236202806596533e-02
4.309309309309309555e+00 5.792931774952230634e-02
4.314314314314314558e+00 5.770705111709259483e-02
4.319319319319319561e+00 5.748555992537213166e-02
4.324324324324324564e+00 5.726484197159437822e-02
4.329329329329329568e+00 5.704489505565938506e-02
4.334334334334334571e+00 5.682571698016227607e-02
4.339339339339339574e+00 5.660730555042109424e-02
4.344344344344344577e+00 5.638965857450434910e-02
4.349349349349349581e+00 5.617277386325833510e-02
4.354354354354354584e+00 5.595664923033399213e-02
4.359359359359359587e+00 5.574128249221343284e-02
4.364364364364364590e+00 5.552667146823619948e-02
4.369369369369369593e+00 5.531281398062522225e-02
4.374374374374374597e+00 5.509970785451217407e-02
4.379379379379379600e+00 5.488735091796300564e-02
4.384384384384384603e+00 5.467574100200257858e-02
4.389389389389389606e+00 5.446487594063947196e-02
4.394394394394394610e+00 5.425475357089007411e-02
4.399399399399399613e+00 5.404537173280268836e-02
4.404404404404404616e+00 5.383672826948108364e-02
4.409409409409409619e+00 5.362882102710776755e-02
4.414414414414414622e+00 5.342164785496717611e-02
4.419419419419419626e+00 5.321520660546830150e-02
4.424424424424424629e+00 5.300949513416695208e-02
4.429429429429429632e+00 5.280451129978815800e-02
4.434434434434434635e+00 5.260025296424770264e-02
4.439439439439439639e+00 5.239671799267383440e-02
4.444444444444444642e+00 5.219390425342825685e-02
4.449449449449449645e+00 5.199180961812736868e-02
4.454454454454454648e+00 5.179043196166260160e-02
4.459459459459459651e+00 5.158976916222093867e-02
4.464464464464464655e+00 5.138981910130484970e-02
4.469469469469469658e+00 5.119057966375226143e-02
4.474474474474474661e+00 5.099204873775584762e-02
4.479479479479479664e+00 5.079422421488238859e-02
4.484484484484484668e+00 5.059710399009172827e-02
4.489489489489489671e+00 5.040068596175528715e-02
4.494494494494494674e+00 5.020496803167465855e-02
4.499499499499499677e+00 5.000994810509964278e-02
4.504504504504504681e+00 4.981562409074606623e-02
4.509509509509509684e+00 4.962199390081356576e-02
4.514514514514514687e+00 4.942905545100272774e-02
4.519519519519519690e+00 4.923680666053224797e-02
4.524524524524524693e+00 4.904524545215584869e-02
4.529529529529529697e+00 4.885436975217861966e-02
4.534534534534534700e+00 4.866417749047357438e-02
4.539539539539539703e+00 4.847466660049758874e-02
4.544544544544544706e+00 4.828583501930719390e-02
4.549549549549549710e+00 4.809768068757422355e-02
4.554554554554554713e+00 4.791020154960105859e-02
4.559559559559559716e+00 4.772339555333576094e-02
4.564564564564564719e+00 4.753726065038688109e-02
4.569569569569569722e+00 4.735179479603804364e-02
4.574574574574574726e+00 4.716699594926235251e-02
4.579579579579579729e+00 4.698286207273646986e-02
4.584584584584584732e+00 4.679939113285452867e-02
4.589589589589589735e+00 4.661658109974179537e-02
4.594594594594594739e+00 4.643442994726811740e-02
4.599599599599599742e+00 4.625293565306110022e-02
4.604604604604604745e+00 4.607209619851908300e-02
4.609609609609609748e+00 4.589190956882391315e-02
4.614614614614614752e+00 4.571237375295351957e-02
4.619619619619619755e+00 4.553348674369415983e-02
4.624624624624624758e+00 4.535524653765250075e-02
4.629629629629629761e+00 4.517765113526765047e-02
4.634634634634634764e+00 4.500069854082260068e-02
4.639639639639639768e+00 4.482438676245594639e-02
4.644644644644644771e+00 4.464871381217287716e-02
4.649649649649649774e+00 4.447367770585641811e-02
4.654654654654654777e+00 4.429927646327808111e-02
4.659659659659659781e+00 4.412550810810864088e-02
4.664664664664664784e+00 4.395237066792854336e-02
4.669669669669669787e+00 4.377986217423800869e-02
4.674674674674674790e+00 4.360798066246718285e-02
4.679679679679679793e+00 4.343672417198589375e-02
4.684684684684684797e+00 4.326609074611330319e-02
4.689689689689689800e+00 4.309607843212733685e-02
4.694694694694694803e+00 4.292668528127394079e-02
4.699699699699699806e+00 4.275790934877608113e-02
4.704704704704704810e+00 4.258974869384272305e-02
4.709709709709709813e+00 4.242220137967736560e-02
4.714714714714714816e+00 4.225526547348654877e-02
4.719719719719719819e+00 4.208893904648831202e-02
4.724724724724724823e+00 4.192322017392014627e-02
4.729729729729729826e+00 4.175810693504693888e-02
4.734734734734734829e+00 4.159359741316888404e-02
4.739739739739739832e+00 4.142968969562887266e-02
4.744744744744744835e+00 4.126638187382011824e-02
4.749749749749749839e+00 4.110367204319311657e-02
4.754754754754754842e+00 4.094155830326295931e-02
4.759759759759759845e+00 4.078003875761607860e-02
4.764764764764764848e+00 4.061911151391703334e-02
4.769769769769769852e+00 4.045877468391493453e-02
4.774774774774774855e+00 4.029902638345000260e-02
4.779779779779779858e+00 4.013986473245966663e-02
4.784784784784784861e+00 3.998128785498467758e-02
4.789789789789789864e+00 3.982329387917489527e-02
4.794794794794794868e+00 3.966588093729517261e-02
4.799799799799799871e+00 3.950904716573078179e-02
4.804804804804804874e+00 3.935279070499288906e-02
4.809809809809809877e+00 3.919710969972384218e-02
4.814814814814814881e+00 3.904200229870218725e-02
4.819819819819819884e+00 3.888746665484767856e-02
4.824824824824824887e+00 3.873350092522600402e-02
4.829829829829829890e+00 3.858010327105354520e-02
4.834834834834834894e+00 3.842727185770173498e-02
4.839839839839839897e+00 3.827500485470144292e-02
4.844844844844844900e+00 3.812330043574725658e-02
4.849849849849849903e+00 3.797215677870138806e-02
4.854854854854854906e+00 3.782157206559771251e-02
4.859859859859859910e+00 3.767154448264544570e-02
4.864864864864864913e+00 3.752207222023277305e-02
4.869869869869869916e+00 3.737315347293041629e-02
4.874874874874874919e+00 3.722478643949481830e-02
4.879879879879879923e+00 3.707696932287154329e-02
4.884884884884884926e+00 3.692970033019818410e-02
4.889889889889889929e+00 3.678297767280733210e-02
4.894894894894894932e+00 3.663679956622945683e-02
4.899899899899899935e+00 3.649116423019550109e-02
4.904904904904904939e+00 3.634606988863942068e-02
4.909909909909909942e+00 3.620151476970058513e-02
4.914914914914914945e+00 3.605749710572613009e-02
4.919919919919919948e+00 3.591401513327299733e-02
4.924924924924924952e+00 3.577106709311003718e-02
4.929929929929929955e+00 3.562865123021986130e-02
4.934934934934934958e+00 3.548676579380066753e-02
4.939939939939939961e+00 3.534540903726782202e-02
4.944944944944944965e+00 3.520457921825544123e-02
4.949949949949949968e+00 3.506427459861780060e-02
4.954954954954954971e+00 3.492449344443058351e-02
4.959959959959959974e+00 3.478523402599213721e-02
4.964964964964964977e+00 3.464649461782440959e-02
4.969969969969969981e+00 3.450827349867396920e-02
4.974974974974974984e+00 3.437056895151284486e-02
4.979979979979979987e+00 3.423337926353917093e-02
4.984984984984984990e+00 3.409670272617783965e-02
4.989989989989989994e+00 3.396053763508097983e-02
4.994994994994994997e+00 3.382488229012827613e-02
5.000000000000000000e+00 3.368973499542733674e-02


==> tikz_data/gamma_pdf_2_0.csv <==
0.000000000000000000e+00 0.000000000000000000e+00
5.005005005005004962e-03 5.581911430707677141e-21
1.001001001001000992e-02 2.801291593119331210e-18
1.501501501501501488e-02 1.055565203139643909e-16
2.002002002002001985e-02 1.377967930875763364e-15
2.502502502502502307e-02 1.006316615109823922e-14
3.003003003003002977e-02 5.089454938408343076e-14
3.503503503503503647e-02 1.997550630893316546e-13
4.004004004004003969e-02 6.512245053567590414e-13
4.504504504504504292e-02 1.842505752073516383e-12
5.005005005005004615e-02 4.661564343629705870e-12
5.505505505505505631e-02 1.077385845020739111e-11
6.006006006006005954e-02 2.310860499959196485e-11
6.506506506506506970e-02 4.655197396138384120e-11
7.007007007007007293e-02 8.890079964603664084e-11
7.507507507507507616e-02 1.621362385862966047e-10
8.008008008008007939e-02 2.840821994464346490e-10
8.508508508508508261e-02 4.805182491941337346e-10
9.009009009009008584e-02 7.878210040397061794e-10
9.509509509509508907e-02 1.256211699312913045e-09
1.001001001001000923e-01 1.953690667400249905e-09
1.051051051051051094e-01 2.970741815702436751e-09
1.101101101101101126e-01 4.425891875421241813e-09
1.151151151151151159e-01 6.472210183421564261e-09
1.201201201201201191e-01 9.304835067457647624e-09
1.251251251251251362e-01 1.316961254024176475e-08
1.301301301301301394e-01 1.837293198638476922e-08
1.351351351351351426e-01 2.529284186925377716e-08
1.401401401401401459e-01 3.439152621756041478e-08
1.451451451451451491e-01 4.622921980281357593e-08
1.501501501501501523e-01 6.147963652038179337e-08
1.551551551551551555e-01 8.094698157290991195e-08
1.601601601601601588e-01 1.055846136612287011e-07
1.651651651651651620e-01 1.365154185520824524e-07
1.701701701701701652e-01 1.750539501524755698e-07
1.751751751751751685e-01 2.227303896162275516e-07
1.801801801801801717e-01 2.813163670789833710e-07
1.851851851851851749e-01 3.528526844027555720e-07
1.901901901901901781e-01 4.396789708495050655e-07
1.951951951951951814e-01 5.444652969338541821e-07
2.002002002002001846e-01 6.702457648660504741e-07
2.052052052052052156e-01 8.204540870248824602e-07
2.102102102102102188e-01 9.989611568326662139e-07
2.152152152152152220e-01 1.210114609275724701e-06
2.202202202202202252e-01 1.458780361157857854e-06
2.252252252252252285e-01 1.750386114023503078e-06
2.302302302302302317e-01 2.090966795572714455e-06
2.352352352352352349e-01 2.487211908341198935e-06
2.402402402402402382e-01 2.946514747463458206e-06
2.452452452452452414e-01 3.477023442501779388e-06
2.502502502502502724e-01 4.087693771633417391e-06
2.552552552552552756e-01 4.788343689965587857e-06
2.602602602602602788e-01 5.589709507414448035e-06
2.652652652652652820e-01 6.503503645459977069e-06
2.702702702702702853e-01 7.542473896191406111e-06
2.752752752752752885e-01 8.720464101404730014e-06
2.802802802802802917e-01 1.005247616411890673e-05
2.852852852852852950e-01 1.155473329975525976e-05
2.902902902902902982e-01 1.324474442938562840e-05
2.952952952952953014e-01 1.514136961291119303e-05
3.003003003003003046e-01 1.726488641579257977e-05
3.053053053053053079e-01 1.963705709902227264e-05
3.103103103103103111e-01 2.228119651841648492e-05
3.153153153153153143e-01 2.522224061601325231e-05
3.203203203203203175e-01 2.848681538339685034e-05
3.253253253253253208e-01 3.210330617413034092e-05
3.303303303303303240e-01 3.610192724017009482e-05
3.353353353353353272e-01 4.051479136515345985e-05
3.403403403403403304e-01 4.537597946580229955e-05
3.453453453453453337e-01 5.072161003135621074e-05
3.503503503503503369e-01 5.658990826994955643e-05
3.553553553553553401e-01 6.302127483016355569e-05
3.603603603603603434e-01 7.005835396561635171e-05
3.653653653653653466e-01 7.774610101039965398e-05
3.703703703703703498e-01 8.613184903341630522e-05
3.753753753753753530e-01 9.526537454021644460e-05
3.803803803803803563e-01 1.051989620917662718e-04
3.853853853853853595e-01 1.159874677107023745e-04
3.903903903903903627e-01 1.276883809470083281e-04
3.953953953953953659e-01 1.403618854767168861e-04
4.004004004004003692e-01 1.540709181091443948e-04
4.054054054054054279e-01 1.688812260803259670e-04
4.104104104104104311e-01 1.848614225127190704e-04
4.154154154154154344e-01 2.020830399238582559e-04
4.204204204204204376e-01 2.206205816694865147e-04
4.254254254254254408e-01 2.405515712097318392e-04
4.304304304304304440e-01 2.619565990901288888e-04
4.354354354354354473e-01 2.849193675327191711e-04
4.404404404404404505e-01 3.095267325360519630e-04
4.454454454454454537e-01 3.358687433866518949e-04
4.504504504504504570e-01 3.640386794884537978e-04
4.554554554554554602e-01 3.941330844207253090e-04
4.604604604604604634e-01 4.262517971391866856e-04
4.654654654654654666e-01 4.604979802393238805e-04
4.704704704704704699e-01 4.969781452052975720e-04
4.754754754754754731e-01 5.358021745723363406e-04
4.804804804804804763e-01 5.770833409350771982e-04
4.854854854854854795e-01 6.209383227390070925e-04
4.904904904904904828e-01 6.674872167968072057e-04
4.954954954954954860e-01 7.168535474762600078e-04
5.005005005005005447e-01 7.691642725111208978e-04
5.055055055055055480e-01 8.245497853912397241e-04
5.105105105105105512e-01 8.831439142931172062e-04
5.155155155155155544e-01 9.450839175168949165e-04
5.205205205205205576e-01 1.010510475400757009e-03
5.255255255255255609e-01 1.079567678688564576e-03
5.305305305305305641e-01 1.152403013331427736e-03
5.355355355355355673e-01 1.229167341708814866e-03
5.405405405405405705e-01 1.310014880259560309e-03
5.455455455455455738e-01 1.395103173518051675e-03
5.505505505505505770e-01 1.484593064555470542e-03
5.555555555555555802e-01 1.578648661830818001e-03
5.605605605605605835e-01 1.677437302461010603e-03
5.655655655655655867e-01 1.781129511923927513e-03
5.705705705705705899e-01 1.889898960212870252e-03
5.755755755755755931e-01 2.003922414465220819e-03
5.805805805805805964e-01 2.123379688092546808e-03
5.855855855855855996e-01 2.248453586443623781e-03
5.905905905905906028e-01 2.379329849036005903e-03
5.955955955955956060e-01 2.516197088395913384e-03
6.006006006006006093e-01 2.659246725550139159e-03
6.056056056056056125e-01 2.808672922217564805e-03
6.106106106106106157e-01 2.964672509751649539e-03
6.156156156156156189e-01 3.127444914888933333e-03
6.206206206206206222e-01 3.297192082362067692e-03
6.256256256256256254e-01 3.474118394439381762e-03
6.306306306306306286e-01 3.658430587456264899e-03
6.356356356356356319e-01 3.850337665406798789e-03
6.406406406406406351e-01 4.050050810667137936e-03
6.456456456456456383e-01 4.257783291925127528e-03
6.506506506506506415e-01 4.473750369393241985e-03
6.556556556556556448e-01 4.698169197384911670e-03
6.606606606606606480e-01 4.931258724336477078e-03
6.656656656656656512e-01 5.173239590359660946e-03
6.706706706706706544e-01 5.424334022411650066e-03
6.756756756756756577e-01 5.684765727171952471e-03
6.806806806806806609e-01 5.954759781717189684e-03
6.856856856856856641e-01 6.234542522087009944e-03
6.906906906906906674e-01 6.524341429835715973e-03
6.956956956956956706e-01 6.824385016666267845e-03
7.007007007007006738e-01 7.134902707244183614e-03
7.057057057057056770e-01 7.456124720290710495e-03
7.107107107107106803e-01 7.788281948055563939e-03
7.157157157157156835e-01 8.131605834270808769e-03
7.207207207207206867e-01 8.486328250687909247e-03
7.257257257257256899e-01 8.852681372301480708e-03
7.307307307307306932e-01 9.230897551363527812e-03
7.357357357357356964e-01 9.621209190292252800e-03
7.407407407407406996e-01 1.002384861358092405e-02
7.457457457457457028e-01 1.043904793881122312e-02
7.507507507507507061e-01 1.086703894687703585e-02
7.557557557557557093e-01 1.130805295152391247e-02
7.607607607607607125e-01 1.176232066830940406e-02
7.657657657657657158e-01 1.223007208308970507e-02
7.707707707707707190e-01 1.271153632013781454e-02
7.757757757757757222e-01 1.320694150999732544e-02
7.807807807807807254e-01 1.371651465717638532e-02
7.857857857857857287e-01 1.424048150778529226e-02
7.907907907907907319e-01 1.477906641722056234e-02
7.957957957957957351e-01 1.533249221799764216e-02
8.008008008008007383e-01 1.590098008783376315e-02
8.058058058058058526e-01 1.648474941808056662e-02
8.108108108108108558e-01 1.708401768260670028e-02
8.158158158158158590e-01 1.769900030722770454e-02
8.208208208208208623e-01 1.832991053978049595e-02
8.258258258258258655e-01 1.897695932093836080e-02
8.308308308308308687e-01 1.964035515585965674e-02
8.358358358358358720e-01 2.032030398676445276e-02
8.408408408408408752e-01 2.101700906652950729e-02
8.458458458458458784e-01 2.173067083339127667e-02
8.508508508508508816e-01 2.246148678684538325e-02
8.558558558558558849e-01 2.320965136482932081e-02
8.608608608608608881e-01 2.397535582227153586e-02
8.658658658658658913e-01 2.475878811109163274e-02
8.708708708708708945e-01 2.556013276173092416e-02
8.758758758758758978e-01 2.637957076629343992e-02
8.808808808808809010e-01 2.721727946337376344e-02
8.858858858858859042e-01 2.807343242464749311e-02
8.908908908908909074e-01 2.894819934329604522e-02
8.958958958958959107e-01 2.984174592433827891e-02
9.009009009009009139e-01 3.075423377693618093e-02
9.059059059059059171e-01 3.168582030874254191e-02
9.109109109109109204e-01 3.263665862235394510e-02
9.159159159159159236e-01 3.360689741393225322e-02
9.209209209209209268e-01 3.459668087405347314e-02
9.259259259259259300e-01 3.560614859084354489e-02
9.309309309309309333e-01 3.663543545545405039e-02
9.359359359359359365e-01 3.768467156993302730e-02
9.409409409409409397e-01 3.875398215754168041e-02
9.459459459459459429e-01 3.984348747556362008e-02
9.509509509509509462e-01 4.095330273065500570e-02
9.559559559559559494e-01 4.208353799677933688e-02
9.609609609609609526e-01 4.323429813576694369e-02
9.659659659659659559e-01 4.440568272053954657e-02
9.709709709709709591e-01 4.559778596103761933e-02
9.759759759759759623e-01 4.681069663288308508e-02
9.809809809809809655e-01 4.804449800881187976e-02
9.859859859859859688e-01 4.929926779290446509e-02
9.909909909909909720e-01 5.057507805764373948e-02
9.959959959959959752e-01 5.187199518382389768e-02
1.001001001001001089e+00 5.319007980333571861e-02
1.006006006006006093e+00 5.452938674484611448e-02
1.011011011011011096e+00 5.588996498239341693e-02
1.016016016016016099e+00 5.727185758691372836e-02
1.021021021021021102e+00 5.867510168071064097e-02
1.026026026026026106e+00 6.009972839488499780e-02
1.031031031031031109e+00 6.154576282972857443e-02
1.036036036036036112e+00 6.301322401809481000e-02
1.041041041041041115e+00 6.450212489174809993e-02
1.046046046046046119e+00 6.601247225069818703e-02
1.051051051051051122e+00 6.754426673551869320e-02
1.056056056056056125e+00 6.909750280265060385e-02
1.061061061061061128e+00 7.067216870268898388e-02
1.066066066066066131e+00 7.226824646164482779e-02
1.071071071071071135e+00 7.388571186518037848e-02
1.076076076076076138e+00 7.552453444580574382e-02
1.081081081081081141e+00 7.718467747302869275e-02
1.086086086086086144e+00 7.886609794644454385e-02
1.091091091091091148e+00 8.056874659175293496e-02
1.096096096096096151e+00 8.229256785968570853e-02
1.101101101101101154e+00 8.403749992782778844e-02
1.106106106106106157e+00 8.580347470531476950e-02
1.111111111111111160e+00 8.759041784038248957e-02
1.116116116116116164e+00 8.939824873075001566e-02
1.121121121121121167e+00 9.122688053681091147e-02
1.126126126126126170e+00 9.307622019760657117e-02
1.131131131131131173e+00 9.494616844955687529e-02
1.136136136136136177e+00 9.683661984791908095e-02
1.141141141141141180e+00 9.874746279094465118e-02
1.146146146146146183e+00 1.006785795467036448e-01
1.151151151151151186e+00 1.026298462825459279e-01
1.156156156156156189e+00 1.046011330971631098e-01
1.161161161161161193e+00 1.065923040552193141e-01
1.166166166166166196e+00 1.086032172245117444e-01
1.171171171171171199e+00 1.106337247156284481e-01
1.176176176176176202e+00 1.126836727240600189e-01
1.181181181181181206e+00 1.147529015747302816e-01
1.186186186186186209e+00 1.168412457689046724e-01
1.191191191191191212e+00 1.189485340334338476e-01
1.196196196196196215e+00 1.210745893722930400e-01
1.201201201201201219e+00 1.232192291203709905e-01
1.206206206206206222e+00 1.253822649994688621e-01
1.211211211211211225e+00 1.275635031764624505e-01
1.216216216216216228e+00 1.297627443235795097e-01
1.221221221221221231e+00 1.319797836807538594e-01
1.226226226226226235e+00 1.342144111200024859e-01
1.231231231231231238e+00 1.364664112117805750e-01
1.236236236236236241e+00 1.387355632932695815e-01
1.241241241241241244e+00 1.410216415385470157e-01
1.246246246246246248e+00 1.433244150305875431e-01
1.251251251251251251e+00 1.456436478350518482e-01
1.256256256256256254e+00 1.479790990758075853e-01
1.261261261261261257e+00 1.503305230121361469e-01
1.266266266266266260e+00 1.526976691175732648e-01
1.271271271271271264e+00 1.550802821603317616e-01
1.276276276276276267e+00 1.574781022852594914e-01
1.281281281281281270e+00 1.598908650972750700e-01
1.286286286286286273e+00 1.623183017462348776e-01
1.291291291291291277e+00 1.647601390131796240e-01
1.296296296296296280e+00 1.672160993979023014e-01
1.301301301301301283e+00 1.696859012077981677e-01
1.306306306306306286e+00 1.721692586479286469e-01
1.311311311311311290e+00 1.746658819122641204e-01
1.316316316316316293e+00 1.771754772760386620e-01
1.321321321321321296e+00 1.796977471891754163e-01
1.326326326326326299e+00 1.822323903707283588e-01
1.331331331331331302e+00 1.847791019042820393e-01
1.336336336336336306e+00 1.873375733342684257e-01
1.341341341341341309e+00 1.899074927631405063e-01
1.346346346346346312e+00 1.924885449493581313e-01
1.351351351351351315e+00 1.950804114061304717e-01
1.356356356356356319e+00 1.976827705008631086e-01
1.361361361361361322e+00 2.002952975552658998e-01
1.366366366366366325e+00 2.029176649460678883e-01
1.371371371371371328e+00 2.055495422062823541e-01
1.376376376376376331e+00 2.081905961269885641e-01
1.381381381381381335e+00 2.108404908595606919e-01
1.386386386386386338e+00 2.134988880183168458e-01
1.391391391391391341e+00 2.161654467835192606e-01
1.396396396396396344e+00 2.188398240046917631e-01
1.401401401401401348e+00 2.215216743042031367e-01
1.406406406406406351e+00 2.242106501810648689e-01
1.411411411411411354e+00 2.269064021149042043e-01
1.416416416416416357e+00 2.296085786700599873e-01
1.421421421421421361e+00 2.323168265997591353e-01
1.426426426426426364e+00 2.350307909503300263e-01
1.431431431431431367e+00 2.377501151654010658e-01
1.436436436436436370e+00 2.404744411900530121e-01
1.441441441441441373e+00 2.432034095748681901e-01
1.446446446446446377e+00 2.459366595798455346e-01
1.451451451451451380e+00 2.486738292781296988e-01
1.456456456456456383e+00 2.514145556595206443e-01
1.461461461461461386e+00 2.541584747337198857e-01
1.466466466466466390e+00 2.569052216332706751e-01
1.471471471471471393e+00 2.596544307161565146e-01
1.476476476476476396e+00 2.624057356680192798e-01
1.481481481481481399e+00 2.651587696039546804e-01
1.486486486486486402e+00 2.679131651698530292e-01
1.491491491491491406e+00 2.706685546432460732e-01
1.496496496496496409e+00 2.734245700336193075e-01
1.501501501501501412e+00 2.761808431821673460e-01
1.506506506506506415e+00 2.789370058609445535e-01
1.511511511511511419e+00 2.816926898713822958e-01
1.516516516516516422e+00 2.844475271421408324e-01
1.521521521521521425e+00 2.872011498262654339e-01
1.526526526526526428e+00 2.899531903976083069e-01
1.531531531531531432e+00 2.927032817464906289e-01
1.536536536536536435e+00 2.954510572745746577e-01
1.541541541541541438e+00 2.981961509889160533e-01
1.546546546546546441e+00 3.009381975951715416e-01
1.551551551551551444e+00 3.036768325899188992e-01
1.556556556556556448e+00 3.064116923520842084e-01
1.561561561561561451e+00 3.091424142334394665e-01
1.566566566566566454e+00 3.118686366481394079e-01
1.571571571571571457e+00 3.145899991612823299e-01
1.576576576576576461e+00 3.173061425764684418e-01
1.581581581581581464e+00 3.200167090223355326e-01
1.586586586586586467e+00 3.227213420380322106e-01
1.591591591591591470e+00 3.254196866576418157e-01
1.596596596596596473e+00 3.281113894934941655e-01
1.601601601601601477e+00 3.307960988183857309e-01
1.606606606606606702e+00 3.334734646466533947e-01
1.611611611611611705e+00 3.361431388141097321e-01
1.616616616616616708e+00 3.388047750568078387e-01
1.621621621621621712e+00 3.414580290886263247e-01
1.626626626626626715e+00 3.441025586776496614e-01
1.631631631631631718e+00 3.467380237213336103e-01
1.636636636636636721e+00 3.493640863204477420e-01
1.641641641641641725e+00 3.519804108517659014e-01
1.646646646646646728e+00 3.545866640395036740e-01
1.651651651651651731e+00 3.571825150254845371e-01
1.656656656656656734e+00 3.597676354380250352e-01
1.661661661661661737e+00 3.623416994595250462e-01
1.666666666666666741e+00 3.649043838927594208e-01
1.671671671671671744e+00 3.674553682258481779e-01
1.676676676676676747e+00 3.699943346959161383e-01
1.681681681681681750e+00 3.725209683514083547e-01
1.686686686686686754e+00 3.750349571130794923e-01
1.691691691691691757e+00 3.775359918336268494e-01
1.696696696696696760e+00 3.800237663559839496e-01
1.701701701701701763e+00 3.824979775702414542e-01
1.706706706706706766e+00 3.849583254692194867e-01
1.711711711711711770e+00 3.874045132026624483e-01
1.716716716716716773e+00 3.898362471300682586e-01
1.721721721721721776e+00 3.922532368721431961e-01
1.726726726726726779e+00 3.946551953608742891e-01
1.731731731731731783e+00 3.970418388882294702e-01
1.736736736736736786e+00 3.994128871534748937e-01
1.741741741741741789e+00 4.017680633091069153e-01
1.746746746746746792e+00 4.041070940054083405e-01
1.751751751751751796e+00 4.064297094336209448e-01
1.756756756756756799e+00 4.087356433677341583e-01
1.761761761761761802e+00 4.110246332048979601e-01
1.766766766766766805e+00 4.132964200044634828e-01
1.771771771771771808e+00 4.155507485256299538e-01
1.776776776776776812e+00 4.177873672637458791e-01
1.781781781781781815e+00 4.200060284852213943e-01
1.786786786786786818e+00 4.222064882610786496e-01
1.791791791791791821e+00 4.243885064991543832e-01
1.796796796796796825e+00 4.265518469749318142e-01
1.801801801801801828e+00 4.286962773610268895e-01
1.806806806806806831e+00 4.308215692553347687e-01
1.811811811811811834e+00 4.329274982078354927e-01
1.816816816816816837e+00 4.350138437460640550e-01
1.821821821821821841e+00 4.370803893992607492e-01
1.826826826826826844e+00 4.391269227211989645e-01
1.831831831831831847e+00 4.411532353117119665e-01
1.836836836836836850e+00 4.431591228369124447e-01
1.841841841841841854e+00 4.451443850481157649e-01
1.846846846846846857e+00 4.471088257994926263e-01
1.851851851851851860e+00 4.490522530644344701e-01
1.856856856856856863e+00 4.509744789506597851e-01
1.861861861861861867e+00 4.528753197140682474e-01
1.866866866866866870e+00 4.547545957713498010e-01
1.871871871871871873e+00 4.566121317113538969e-01
1.876876876876876876e+00 4.584477563052431481e-01
1.881881881881881879e+00 4.602613025154396742e-01
1.886886886886886883e+00 4.620526075033604130e-01
1.891891891891891886e+00 4.638215126359782059e-01
1.896896896896896889e+00 4.655678634911825098e-01
1.901901901901901892e+00 4.672915098620240570e-01
1.906906906906906896e+00 4.689923057597517042e-01
1.911911911911911899e+00 4.706701094157491050e-01
1.916916916916916902e+00 4.723247832823482262e-01
1.921921921921921905e+00 4.739561940325008882e-01
1.926926926926926908e+00 4.755642125583852131e-01
1.931931931931931912e+00 4.771487139689122858e-01
1.936936936936936915e+00 4.787095775861656688e-01
1.941941941941941918e+00 4.802466869407803207e-01
1.946946946946946921e+00 4.817599297662863433e-01
1.951951951951951925e+00 4.832491979924299907e-01
1.956956956956956928e+00 4.847143877374648913e-01
1.961961961961961931e+00 4.861553992994600559e-01
1.966966966966966934e+00 4.875721371466210097e-01
1.971971971971971938e+00 4.889645099066421419e-01
1.976976976976976941e+00 4.903324303551047647e-01
1.981981981981981944e+00 4.916758154029396977e-01
1.986986986986986947e+00 4.929945860829665905e-01
1.991991991991991950e+00 4.942886675355276371e-01
1.996996996996996954e+00 4.955579889932250071e-01
2.002002002002002179e+00 4.968024837647923575e-01
2.007007007007007182e+00 4.980220892180963199e-01
2.012012012012012185e+00 4.992167467622965482e-01
2.017017017017017189e+00 5.003864018291861449e-01
2.022022022022022192e+00 5.015310038537028614e-01
2.027027027027027195e+00 5.026505062536564816e-01
2.032032032032032198e+00 5.037448664086775496e-01
2.037037037037037202e+00 5.048140456383830577e-01
2.042042042042042205e+00 5.058580091798199341e-01
2.047047047047047208e+00 5.068767261641519140e-01
2.052052052052052211e+00 5.078701695926525206e-01
2.057057057057057214e+00 5.088383163119639674e-01
2.062062062062062218e+00 5.097811469887213454e-01
2.067067067067067221e+00 5.106986460834527231e-01
2.072072072072072224e+00 5.115908018238739530e-01
2.077077077077077227e+00 5.124576061775129032e-01
2.082082082082082231e+00 5.132990548237388317e-01
2.087087087087087234e+00 5.141151471251685923e-01
2.092092092092092237e+00 5.149058860984924157e-01
2.097097097097097240e+00 5.156712783847307024e-01
2.102102102102102243e+00 5.164113342189261546e-01
2.107107107107107247e+00 5.171260673992920109e-01
2.112112112112112250e+00 5.178154952558569057e-01
2.117117117117117253e+00 5.184796386185646089e-01
2.122122122122122256e+00 5.191185217849135780e-01
2.127127127127127260e+00 5.197321724871006854e-01
2.132132132132132263e+00 5.203206218586909904e-01
2.137137137137137266e+00 5.208839044008732877e-01
2.142142142142142269e+00 5.214220579482450324e-01
2.147147147147147273e+00 5.219351236342081313e-01
2.152152152152152276e+00 5.224231458559447372e-01
2.157157157157157279e+00 5.228861722390162337e-01
2.162162162162162282e+00 5.233242536015803026e-01
2.167167167167167285e+00 5.237374439182667096e-01
2.172172172172172289e+00 5.241258002836803875e-01
2.177177177177177292e+00 5.244893828756083121e-01
2.182182182182182295e+00 5.248282549178984180e-01
2.187187187187187298e+00 5.251424826430307613e-01
2.192192192192192302e+00 5.254321352544095713e-01
2.197197197197197305e+00 5.256972848883925131e-01
2.202202202202202308e+00 5.259380065760513867e-01
2.207207207207207311e+00 5.261543782046840256e-01
2.212212212212212314e+00 5.263464804791150309e-01
2.217217217217217318e+00 5.265143968827612486e-01
2.222222222222222321e+00 5.266582136385056234e-01
2.227227227227227324e+00 5.267780196693673256e-01
2.232232232232232327e+00 5.268739065590201109e-01
2.237237237237237331e+00 5.269459685121057335e-01
2.242242242242242334e+00 5.269943023144556538e-01
2.247247247247247337e+00 5.270190072931018044e-01
2.252252252252252340e+00 5.270201852762248507e-01
2.257257257257257343e+00 5.269979405529566785e-01
2.262262262262262347e+00 5.269523798330775222e-01
2.267267267267267350e+00 5.268836122066553607e-01
2.272272272272272353e+00 5.267917491035579713e-01
2.277277277277277356e+00 5.266769042529466649e-01
2.282282282282282360e+00 5.265391936426950803e-01
2.287287287287287363e+00 5.263787354787599071e-01
2.292292292292292366e+00 5.261956501445297363e-01
2.297297297297297369e+00 5.259900601601451564e-01
2.302302302302302373e+00 5.257620901418211812e-01
2.307307307307307376e+00 5.255118667611566874e-01
2.312312312312312379e+00 5.252395187044746061e-01
2.317317317317317382e+00 5.249451766321481250e-01
2.322322322322322385e+00 5.246289731380135990e-01
2.327327327327327389e+00 5.242910427087688063e-01
2.332332332332332392e+00 5.239315216834609101e-01
2.337337337337337395e+00 5.235505482130268229e-01
2.342342342342342398e+00 5.231482622198991850e-01
2.347347347347347402e+00 5.227248053577024933e-01
2.352352352352352405e+00 5.222803209710260575e-01
2.357357357357357408e+00 5.218149540553121968e-01
2.362362362362362411e+00 5.213288512168445799e-01
2.367367367367367414e+00 5.208221606328459208e-01
2.372372372372372418e+00 5.202950320117157856e-01
2.377377377377377421e+00 5.197476165533955195e-01
2.382382382382382424e+00 5.191800669098678433e-01
2.387387387387387427e+00 5.185925371458187660e-01
2.392392392392392431e+00 5.179851826994433805e-01
2.397397397397397434e+00 5.173581603434416198e-01
2.402402402402402437e+00 5.167116281461456850e-01
2.407407407407407440e+00 5.160457454328747362e-01
2.412412412412412444e+00 5.153606727474475679e-01
2.417417417417417447e+00 5.146565718138811363e-01
2.422422422422422450e+00 5.139336054983332236e-01
2.427427427427427453e+00 5.131919377712103048e-01
2.432432432432432456e+00 5.124317336694993452e-01
2.437437437437437460e+00 5.116531592593430711e-01
2.442442442442442463e+00 5.108563815988081958e-01
2.447447447447447466e+00 5.100415687009275389e-01
2.452452452452452469e+00 5.092088894969267754e-01
2.457457457457457473e+00 5.083585137997564951e-01
2.462462462462462476e+00 5.074906122678257692e-01
2.467467467467467479e+00 5.066053563690162687e-01
2.472472472472472482e+00 5.057029183449504028e-01
2.477477477477477485e+00 5.047834711755302406e-01
2.482482482482482489e+00 5.038471885437391107e-01
2.487487487487487492e+00 5.028942448007169830e-01
2.492492492492492495e+00 5.019248149311322793e-01
2.497497497497497498e+00 5.009390745188190275e-01
2.502502502502502502e+00 4.999371997127161626e-01
2.507507507507507505e+00 4.989193671930949314e-01
2.512512512512512508e+00 4.978857541380775631e-01
2.517517517517517511e+00 4.968365381904679134e-01
2.522522522522522515e+00 4.957718974248855881e-01
2.527527527527527518e+00 4.946920103151887238e-01
2.532532532532532521e+00 4.935970557022450467e-01
2.537537537537537524e+00 4.924872127619712159e-01
2.542542542542542527e+00 4.913626609737469231e-01
2.547547547547547531e+00 4.902235800890856754e-01
2.552552552552552534e+00 4.890701501006848306e-01
2.557557557557557537e+00 4.879025512117726171e-01
2.562562562562562540e+00 4.867209638057901078e-01
2.567567567567567544e+00 4.855255684164124785e-01
2.572572572572572547e+00 4.843165456978874017e-01
2.577577577577577550e+00 4.830940763957384254e-01
2.582582582582582553e+00 4.818583413177654484e-01
2.587587587587587556e+00 4.806095213054357718e-01
2.592592592592592560e+00 4.793477972055683045e-01
2.597597597597597563e+00 4.780733498423981320e-01
2.602602602602602566e+00 4.767863599899636595e-01
2.607607607607607569e+00 4.754870083448631268e-01
2.612612612612612573e+00 4.741754754993275922e-01
2.617617617617617576e+00 4.728519419146803293e-01
2.622622622622622579e+00 4.715165878951164680e-01
2.627627627627627582e+00 4.701695935618516731e-01
2.632632632632632586e+00 4.688111388276196556e-01
2.637637637637637589e+00 4.674414033715211247e-01
2.642642642642642592e+00 4.660605666142263459e-01
2.647647647647647595e+00 4.646688076935409084e-01
2.652652652652652598e+00 4.632663054403095559e-01
2.657657657657657602e+00 4.618532383546965492e-01
2.662662662662662605e+00 4.604297845828027036e-01
2.667667667667667608e+00 4.589961218936572940e-01
2.672672672672672611e+00 4.575524276565493542e-01
2.677677677677677615e+00 4.560988788187259613e-01
2.682682682682682618e+00 4.546356518834384075e-01
2.687687687687687621e+00 4.531629228883630178e-01
2.692692692692692624e+00 4.516808673843430433e-01
2.697697697697697627e+00 4.501896604145232961e-01
2.702702702702702631e+00 4.486894764938180180e-01
2.707707707707707634e+00 4.471804895887352416e-01
2.712712712712712637e+00 4.456628730975658037e-01
2.717717717717717640e+00 4.441367998309031506e-01
2.722722722722722644e+00 4.426024419925472242e-01
2.727727727727727647e+00 4.410599711607317563e-01
2.732732732732732650e+00 4.395095582697170489e-01
2.737737737737737653e+00 4.379513735917212602e-01
2.742742742742742657e+00 4.363855867192150684e-01
2.747747747747747660e+00 4.348123665475499555e-01
2.752752752752752663e+00 4.332318812579429856e-01
2.757757757757757666e+00 4.316442983007921508e-01
2.762762762762762669e+00 4.300497843793556485e-01
2.767767767767767673e+00 4.284485054337502374e-01
2.772772772772772676e+00 4.268406266253107484e-01
2.777777777777777679e+00 4.252263123212735585e-01
2.782782782782782682e+00 4.236057260798085644e-01
2.787787787787787686e+00 4.219790306353756182e-01
2.792792792792792689e+00 4.203463878844185819e-01
2.797797797797797692e+00 4.187079588714102685e-01
2.802802802802802695e+00 4.170639037751869282e-01
2.807807807807807698e+00 4.154143818956539391e-01
2.812812812812812702e+00 4.137595516407934770e-01
2.817817817817817705e+00 4.120995705140000354e-01
2.822822822822822708e+00 4.104345951017464023e-01
2.827827827827827711e+00 4.087647810615642752e-01
2.832832832832832715e+00 4.070902831103391240e-01
2.837837837837837718e+00 4.054112550129281844e-01
2.842842842842842721e+00 4.037278495710936443e-01
2.847847847847847724e+00 4.020402186127443045e-01
2.852852852852852727e+00 4.003485129814760568e-01
2.857857857857857731e+00 3.986528825264447629e-01
2.862862862862862734e+00 3.969534760925170214e-01
2.867867867867867737e+00 3.952504415107410130e-01
2.872872872872872740e+00 3.935439255891077792e-01
2.877877877877877744e+00 3.918340741036198116e-01
2.882882882882882747e+00 3.901210317896380286e-01
2.887887887887887750e+00 3.884049423335390050e-01
2.892892892892892753e+00 3.866859483646538642e-01
2.897897897897897757e+00 3.849641914474909998e-01
2.902902902902902760e+00 3.832398120742476766e-01
2.907907907907907763e+00 3.815129496576077361e-01
2.912912912912912766e+00 3.797837425238068665e-01
2.917917917917917769e+00 3.780523279059850861e-01
2.922922922922922773e+00 3.763188419378099003e-01
2.927927927927927776e+00 3.745834196473710187e-01
2.932932932932932779e+00 3.728461949513401374e-01
2.937937937937937782e+00 3.711073006493982862e-01
2.942942942942942786e+00 3.693668684189302387e-01
2.947947947947947789e+00 3.676250288099719432e-01
2.952952952952952792e+00 3.658819112404220752e-01
2.957957957957957795e+00 3.641376439914984497e-01
2.962962962962962798e+00 3.623923542034612200e-01
2.967967967967967802e+00 3.606461678715611741e-01
2.972972972972972805e+00 3.588992098422668642e-01
2.977977977977977808e+00 3.571516038097007906e-01
2.982982982982982811e+00 3.554034723123375428e-01
2.987987987987987815e+00 3.536549367299263724e-01
2.992992992992992818e+00 3.519061172806627891e-01
2.997997997997997821e+00 3.501571330185775377e-01
3.003003003003002824e+00 3.484081018311595002e-01
3.008008008008007828e+00 3.466591404372014185e-01
3.013013013013012831e+00 3.449103643848726031e-01
3.018018018018017834e+00 3.431618880500068580e-01
3.023023023023022837e+00 3.414138246346174466e-01
3.028028028028027840e+00 3.396662861656027932e-01
3.033033033033032844e+00 3.379193834936893293e-01
3.038038038038037847e+00 3.361732262925641868e-01
3.043043043043042850e+00 3.344279230582260509e-01
3.048048048048047853e+00 3.326835811085182559e-01
3.053053053053052857e+00 3.309403065828903090e-01
3.058058058058057860e+00 3.291982044423261700e-01
3.063063063063062863e+00 3.274573784694834178e-01
3.068068068068067866e+00 3.257179312690154371e-01
3.073073073073072869e+00 3.239799642680842862e-01
3.078078078078077873e+00 3.222435777170600257e-01
3.083083083083082876e+00 3.205088706903945761e-01
3.088088088088087879e+00 3.187759410876789823e-01
3.093093093093092882e+00 3.170448856348747069e-01
3.098098098098097886e+00 3.153157998857220035e-01
3.103103103103102889e+00 3.135887782233125476e-01
3.108108108108107892e+00 3.118639138618309881e-01
3.113113113113112895e+00 3.101412988484630318e-01
3.118118118118117899e+00 3.084210240654636226e-01
3.123123123123122902e+00 3.067031792323791084e-01
3.128128128128127905e+00 3.049878529084359968e-01
3.133133133133132908e+00 3.032751324950736516e-01
3.138138138138137911e+00 3.015651042386287006e-01
3.143143143143142915e+00 2.998578532331657720e-01
3.148148148148147918e+00 2.981534634234648262e-01
3.153153153153152921e+00 2.964520176081279490e-01
3.158158158158157924e+00 2.947535974428443506e-01
3.163163163163162928e+00 2.930582834437884254e-01
3.168168168168167931e+00 2.913661549911422677e-01
3.173173173173172934e+00 2.896772903327589632e-01
3.178178178178177937e+00 2.879917665879493938e-01
3.183183183183182940e+00 2.863096597514001029e-01
3.188188188188187944e+00 2.846310446972009633e-01
3.193193193193192947e+00 2.829559951830140641e-01
3.198198198198197950e+00 2.812845838543428512e-01
3.203203203203202953e+00 2.796168822489181194e-01
3.208208208208208401e+00 2.779529608012125119e-01
3.213213213213213404e+00 2.762928888470415068e-01
3.218218218218218407e+00 2.746367346282939104e-01
3.223223223223223410e+00 2.729845652977509474e-01
3.228228228228228414e+00 2.713364469240170940e-01
3.233233233233233417e+00 2.696924444965528855e-01
3.238238238238238420e+00 2.680526219307910463e-01
3.243243243243243423e+00 2.664170420733654732e-01
3.248248248248248427e+00 2.647857667074223764e-01
3.253253253253253430e+00 2.631588565580297856e-01
3.258258258258258433e+00 2.615363712976569999e-01
3.263263263263263436e+00 2.599183695517693349e-01
3.268268268268268439e+00 2.583049089044762159e-01
3.273273273273273443e+00 2.566960459042821885e-01
3.278278278278278446e+00 2.550918360699002130e-01
3.283283283283283449e+00 2.534923338961557748e-01
3.288288288288288452e+00 2.518975928599554437e-01
3.293293293293293456e+00 2.503076654263320378e-01
3.298298298298298459e+00 2.487226030545549027e-01
3.303303303303303462e+00 2.471424562043172679e-01
3.308308308308308465e+00 2.455672743419721193e-01
3.313313313313313468e+00 2.439971059468548920e-01
3.318318318318318472e+00 2.424319985176441872e-01
3.323323323323323475e+00 2.408719985787987350e-01
3.328328328328328478e+00 2.393171516870381543e-01
3.333333333333333481e+00 2.377675024378894941e-01
3.338338338338338485e+00 2.362230944722811254e-01
3.343343343343343488e+00 2.346839704831897855e-01
3.348348348348348491e+00 2.331501722223329465e-01
3.353353353353353494e+00 2.316217405069133650e-01
3.358358358358358497e+00 2.300987152264027669e-01
3.363363363363363501e+00 2.285811353493786835e-01
3.368368368368368504e+00 2.270690389303899326e-01
3.373373373373373507e+00 2.255624631168707261e-01
3.378378378378378510e+00 2.240614441560879466e-01
3.383383383383383514e+00 2.225660174021266979e-01
3.388388388388388517e+00 2.210762173229094407e-01
3.393393393393393520e+00 2.195920775072472964e-01
3.398398398398398523e+00 2.181136306719176632e-01
3.403403403403403527e+00 2.166409086687798580e-01
3.408408408408408530e+00 2.151739424919103250e-01
3.413413413413413533e+00 2.137127622847624642e-01
3.418418418418418536e+00 2.122573973473566578e-01
3.423423423423423539e+00 2.108078761434892257e-01
3.428428428428428543e+00 2.093642263079604493e-01
3.433433433433433546e+00 2.079264746538202480e-01
3.438438438438438549e+00 2.064946471796407501e-01
3.443443443443443552e+00 2.050687690767898641e-01
3.448448448448448556e+00 2.036488647367311888e-01
3.453453453453453559e+00 2.022349577583349434e-01
3.458458458458458562e+00 2.008270709551938094e-01
3.463463463463463565e+00 1.994252263629537059e-01
3.468468468468468568e+00 1.980294452466565269e-01
3.473473473473473572e+00 1.966397481080805754e-01
3.478478478478478575e+00 1.952561546930957903e-01
3.483483483483483578e+00 1.938786839990184196e-01
3.488488488488488581e+00 1.925073542819691064e-01
3.493493493493493585e+00 1.911421830642354158e-01
3.498498498498498588e+00 1.897831871416345573e-01
3.503503503503503591e+00 1.884303825908694718e-01
3.508508508508508594e+00 1.870837847768905271e-01
3.513513513513513598e+00 1.857434083602491903e-01
3.518518518518518601e+00 1.844092673044511466e-01
3.523523523523523604e+00 1.830813748832982868e-01
3.528528528528528607e+00 1.817597436882292805e-01
3.533533533533533610e+00 1.804443856356495457e-01
3.538538538538538614e+00 1.791353119742508937e-01
3.543543543543543617e+00 1.778325332923268165e-01
3.548548548548548620e+00 1.765360595250662357e-01
3.553553553553553623e+00 1.752458999618475288e-01
3.558558558558558627e+00 1.739620632535070210e-01
3.563563563563563630e+00 1.726845574196036459e-01
3.568568568568568633e+00 1.714133898556631785e-01
3.573573573573573636e+00 1.701485673404019572e-01
3.578578578578578639e+00 1.688900960429434994e-01
3.583583583583583643e+00 1.676379815300084175e-01
3.588588588588588646e+00 1.663922287730884575e-01
3.593593593593593649e+00 1.651528421556008319e-01
3.598598598598598652e+00 1.639198254800221521e-01
3.603603603603603656e+00 1.626931819749969366e-01
3.608608608608608659e+00 1.614729143024280222e-01
3.613613613613613662e+00 1.602590245645411360e-01
3.618618618618618665e+00 1.590515143109266782e-01
3.623623623623623669e+00 1.578503845455536680e-01
3.628628628628628672e+00 1.566556357337626215e-01
3.633633633633633675e+00 1.554672678092272886e-01
3.638638638638638678e+00 1.542852801808907159e-01
3.643643643643643681e+00 1.531096717398746643e-01
3.648648648648648685e+00 1.519404408663625194e-01
3.653653653653653688e+00 1.507775854364434842e-01
3.658658658658658691e+00 1.496211028289370359e-01
3.663663663663663694e+00 1.484709899321830229e-01
3.668668668668668698e+00 1.473272431507998692e-01
3.673673673673673701e+00 1.461898584124100842e-01
3.678678678678678704e+00 1.450588311743366277e-01
3.683683683683683707e+00 1.439341564302631105e-01
3.688688688688688710e+00 1.428158287168623530e-01
3.693693693693693714e+00 1.417038421203888343e-01
3.698698698698698717e+00 1.405981902832393604e-01
3.703703703703703720e+00 1.394988664104751530e-01
3.708708708708708723e+00 1.384058632763115193e-01
3.713713713713713727e+00 1.373191732305684976e-01
3.718718718718718730e+00 1.362387882050881682e-01
3.723723723723723733e+00 1.351646997201103872e-01
3.728728728728728736e+00 1.340968988906159065e-01
3.733733733733733740e+00 1.330353764326279165e-01
3.738738738738738743e+00 1.319801226694777563e-01
3.743743743743743746e+00 1.309311275380292128e-01
3.748748748748748749e+00 1.298883805948669590e-01
3.753753753753753752e+00 1.288518710224408614e-01
3.758758758758758756e+00 1.278215876351784241e-01
3.763763763763763759e+00 1.267975188855464674e-01
3.768768768768768762e+00 1.257796528700810545e-01
3.773773773773773765e+00 1.247679773353732868e-01
3.778778778778778769e+00 1.237624796840120778e-01
3.783783783783783772e+00 1.227631469804908448e-01
3.788788788788788775e+00 1.217699659570658649e-01
3.793793793793793778e+00 1.207829230195778258e-01
3.798798798798798781e+00 1.198020042532292329e-01
3.803803803803803785e+00 1.188271954283196263e-01
3.808808808808808788e+00 1.178584820059372651e-01
3.813813813813813791e+00 1.168958491436096897e-01
3.818818818818818794e+00 1.159392817009111815e-01
3.823823823823823798e+00 1.149887642450229674e-01
3.828828828828828801e+00 1.140442810562556503e-01
3.833833833833833804e+00 1.131058161335260909e-01
3.838838838838838807e+00 1.121733531997871347e-01
3.843843843843843811e+00 1.112468757074177167e-01
3.848848848848848814e+00 1.103263668435682382e-01
3.853853853853853817e+00 1.094118095354599668e-01
3.858858858858858820e+00 1.085031864556403464e-01
3.863863863863863823e+00 1.076004800271960909e-01
3.868868868868868827e+00 1.067036724289187610e-01
3.873873873873873830e+00 1.058127456004295114e-01
3.878878878878878833e+00 1.049276812472537679e-01
3.883883883883883836e+00 1.040484608458580873e-01
3.888888888888888840e+00 1.031750656486349199e-01
3.893893893893893843e+00 1.023074766888495968e-01
3.898898898898898846e+00 1.014456747855354557e-01
3.903903903903903849e+00 1.005896405483501510e-01
3.908908908908908852e+00 9.973935438238229478e-02
3.913913913913913856e+00 9.889479649291807450e-02
3.918918918918918859e+00 9.805594689015721677e-02
3.923923923923923862e+00 9.722278539388846952e-02
3.928928928928928865e+00 9.639529163811802470e-02
3.933933933933933869e+00 9.557344507565285197e-02
3.938938938938938872e+00 9.475722498264196880e-02
3.943943943943943875e+00 9.394661046306773677e-02
3.948948948948948878e+00 9.314158045319660684e-02
3.953953953953953881e+00 9.234211372598503942e-02
3.958958958958958885e+00 9.154818889543583915e-02
3.963963963963963888e+00 9.075978442091721388e-02
3.968968968968968891e+00 8.997687861142993071e-02
3.973973973973973894e+00 8.919944962983544778e-02
3.978978978978978898e+00 8.842747549703748600e-02
3.983983983983983901e+00 8.766093409611663834e-02
3.988988988988988904e+00 8.689980317642695407e-02
3.993993993993993907e+00 8.614406035764093916e-02
3.998998998998998911e+00 8.539368313375744757e-02
4.004004004004004358e+00 8.464864887706075036e-02
4.009009009009009361e+00 8.390893484203636177e-02
4.014014014014014364e+00 8.317451816924691099e-02
4.019019019019019368e+00 8.244537588915855364e-02
4.024024024024024371e+00 8.172148492592883062e-02
4.029029029029029374e+00 8.100282210114978509e-02
4.034034034034034377e+00 8.028936413754639290e-02
4.039039039039039380e+00 7.958108766263397027e-02
4.044044044044044384e+00 7.887796921233027059e-02
4.049049049049049387e+00 7.817998523452895920e-02
4.054054054054054390e+00 7.748711209262601485e-02
4.059059059059059393e+00 7.679932606900630176e-02
4.064064064064064397e+00 7.611660336848717623e-02
4.069069069069069400e+00 7.543892012172163930e-02
4.074074074074074403e+00 7.476625238855613698e-02
4.079079079079079406e+00 7.409857616135025193e-02
4.084084084084084409e+00 7.343586736825334638e-02
4.089089089089089413e+00 7.277810187643901640e-02
4.094094094094094416e+00 7.212525549530092450e-02
4.099099099099099419e+00 7.147730397960538884e-02
4.104104104104104422e+00 7.083422303260354658e-02
4.109109109109109426e+00 7.019598830910654674e-02
4.114114114114114429e+00 6.956257541851347537e-02
4.119119119119119432e+00 6.893395992780616821e-02
4.124124124124124435e+00 6.831011736450148808e-02
4.129129129129129439e+00 6.769102321956095569e-02
4.134134134134134442e+00 6.707665295026744856e-02
4.139139139139139445e+00 6.646698198305693583e-02
4.144144144144144448e+00 6.586198571631357579e-02
4.149149149149149451e+00 6.526163952312676042e-02
4.154154154154154455e+00 6.466591875400841405e-02
4.159159159159159458e+00 6.407479873957230843e-02
4.164164164164164461e+00 6.348825479317553311e-02
4.169169169169169464e+00 6.290626221352269010e-02
4.174174174174174468e+00 6.232879628723086984e-02
4.179179179179179471e+00 6.175583229136030056e-02
4.184184184184184474e+00 6.118734549590448130e-02
4.189189189189189477e+00 6.062331116624578714e-02
4.194194194194194480e+00 6.006370456557363902e-02
4.199199199199199484e+00 5.950850095726691047e-02
4.204204204204204487e+00 5.895767560724028689e-02
4.209209209209209490e+00 5.841120378625397347e-02
4.214214214214214493e+00 5.786906077218823691e-02
4.219219219219219497e+00 5.733122185228306522e-02
4.224224224224224500e+00 5.679766232534357723e-02
4.229229229229229503e+00 5.626835750390774687e-02
4.234234234234234506e+00 5.574328271638311766e-02
4.239239239239239510e+00 5.522241330914691437e-02
4.244244244244244513e+00 5.470572464861325757e-02
4.249249249249249516e+00 5.419319212326592639e-02
4.254254254254254519e+00 5.368479114565866822e-02
4.259259259259259522e+00 5.318049715438132735e-02
4.264264264264264526e+00 5.268028561599335385e-02
4.269269269269269529e+00 5.218413202692558095e-02
4.274274274274274532e+00 5.169201191534775197e-02
4.279279279279279535e+00 5.120390084300509292e-02
4.284284284284284539e+00 5.071977440702405554e-02
4.289289289289289542e+00 5.023960824168391404e-02
4.294294294294294545e+00 4.976337802015931566e-02
4.299299299299299548e+00 4.929105945623092622e-02
4.304304304304304551e+00 4.882262830596516973e-02
4.309309309309309555e+00 4.835806036936286106e-02
4.314314314314314558e+00 4.789733149198020790e-02
4.319319319319319561e+00 4.744041756651647818e-02
4.324324324324324564e+00 4.698729453437388431e-02
4.329329329329329568e+00 4.653793838718814357e-02
4.334334334334334571e+00 4.609232516832952736e-02
4.339339339339339574e+00 4.565043097437348346e-02
4.344344344344344577e+00 4.521223195654661825e-02
4.349349349349349581e+00 4.477770432213979551e-02
4.354354354354354584e+00 4.434682433589630379e-02
4.359359359359359587e+00 4.391956832137071387e-02
4.364364364364364590e+00 4.349591266226108394e-02
4.369369369369369593e+00 4.307583380371360349e-02
4.374374374374374597e+00 4.265930825359924572e-02
4.379379379379379600e+00 4.224631258376557869e-02
4.384384384384384603e+00 4.183682343126134823e-02
4.389389389389389606e+00 4.143081749953361759e-02
4.394394394394394610e+00 4.102827155960183519e-02
4.399399399399399613e+00 4.062916245120242603e-02
4.404404404404404616e+00 4.023346708391206672e-02
4.409409409409409619e+00 3.984116243824269848e-02
4.414414414414414622e+00 3.945222556671358627e-02
4.419419419419419626e+00 3.906663359489771781e-02
4.424424424424424629e+00 3.868436372244452720e-02
4.429429429429429632e+00 3.830539322407814501e-02
4.434434434434434635e+00 3.792969945057216713e-02
4.439439439439439639e+00 3.755725982970115756e-02
4.444444444444444642e+00 3.718805186716746258e-02
4.449449449449449645e+00 3.682205314750734704e-02
4.454454454454454648e+00 3.645924133497214364e-02
4.459459459459459651e+00 3.609959417438795420e-02
4.464464464464464655e+00 3.574308949199338226e-02
4.469469469469469658e+00 3.538970519625454780e-02
4.474474474474474661e+00 3.503941927865900086e-02
4.479479479479479664e+00 3.469220981448765950e-02
4.484484484484484668e+00 3.434805496356566762e-02
4.489489489489489671e+00 3.400693297099254692e-02
4.494494494494494674e+00 3.366882216785136578e-02
4.499499499499499677e+00 3.333370097189734815e-02
4.504504504504504681e+00 3.300154788822644292e-02
4.509509509509509684e+00 3.267234150992413128e-02
4.514514514514514687e+00 3.234606051869357707e-02
4.519519519519519690e+00 3.202268368546575678e-02
4.524524524524524693e+00 3.170218987098857161e-02
4.529529529529529697e+00 3.138455802639847358e-02
4.534534534534534700e+00 3.106976719377270782e-02
4.539539539539539703e+00 3.075779650666275039e-02
4.544544544544544706e+00 3.044862519060972245e-02
4.549549549549549710e+00 3.014223256364190195e-02
4.554554554554554713e+00 2.983859803675415964e-02
4.559559559559559716e+00 2.953770111436993320e-02
4.564564564564564719e+00 2.923952139478529222e-02
4.569569569569569722e+00 2.894403857059725527e-02
4.574574574574574726e+00 2.865123242911369814e-02
4.579579579579579729e+00 2.836108285274694524e-02
4.584584584584584732e+00 2.807356981939149870e-02
4.589589589589589735e+00 2.778867340278542986e-02
4.594594594594594739e+00 2.750637377285455529e-02
4.599599599599599742e+00 2.722665119604294331e-02
4.604604604604604745e+00 2.694948603562554237e-02
4.609609609609609748e+00 2.667485875200762899e-02
4.614614614614614752e+00 2.640274990300728319e-02
4.619619619619619755e+00 2.613314014412380926e-02
4.624624624624624758e+00 2.586601022879199061e-02
4.629629629629629761e+00 2.560134100862049289e-02
4.634634634634634764e+00 2.533911343361711435e-02
4.639639639639639768e+00 2.507930855239966575e-02
4.644644644644644771e+00 2.482190751239237228e-02
4.649649649649649774e+00 2.456689156000965366e-02
4.654654654654654777e+00 2.431424204082575577e-02
4.659659659659659781e+00 2.406394039973100418e-02
4.664664664664664784e+00 2.381596818107556759e-02
4.669669669669669787e+00 2.357030702880004436e-02
4.674674674674674790e+00 2.332693868655309755e-02
4.679679679679679793e+00 2.308584499779742227e-02
4.684684684684684797e+00 2.284700790590270258e-02
4.689689689689689800e+00 2.261040945422665080e-02
4.694694694694694803e+00 2.237603178618402175e-02
4.699699699699699806e+00 2.214385714530507296e-02
4.704704704704704810e+00 2.191386787528065011e-02
4.709709709709709813e+00 2.168604641999708274e-02
4.714714714714714816e+00 2.146037532356031771e-02
4.719719719719719819e+00 2.123683723030775697e-02
4.724724724724724823e+00 2.101541488481070349e-02
4.729729729729729826e+00 2.079609113186508401e-02
4.734734734734734829e+00 2.057884891647277989e-02
4.739739739739739832e+00 2.036367128381175520e-02
4.744744744744744835e+00 2.015054137919698035e-02
4.749749749749749839e+00 1.993944244803068019e-02
4.754754754754754842e+00 1.973035783574340896e-02
4.759759759759759845e+00 1.952327098772537253e-02
4.764764764764764848e+00 1.931816544924853940e-02
4.769769769769769852e+00 1.911502486537894688e-02
4.774774774774774855e+00 1.891383298088087153e-02
4.779779779779779858e+00 1.871457364011138227e-02
4.784784784784784861e+00 1.851723078690648699e-02
4.789789789789789864e+00 1.832178846445849454e-02
4.794794794794794868e+00 1.812823081518545251e-02
4.799799799799799871e+00 1.793654208059151933e-02
4.804804804804804874e+00 1.774670660112007484e-02
4.809809809809809877e+00 1.755870881599852149e-02
4.814814814814814881e+00 1.737253326307506424e-02
4.819819819819819884e+00 1.718816457864832253e-02
4.824824824824824887e+00 1.700558749728896951e-02
4.829829829829829890e+00 1.682478685165474108e-02
4.834834834834834894e+00 1.664574757229723284e-02
4.839839839839839897e+00 1.646845468746261851e-02
4.844844844844844900e+00 1.629289332288473557e-02
4.849849849849849903e+00 1.611904870157205086e-02
4.854854854854854906e+00 1.594690614358732633e-02
4.859859859859859910e+00 1.577645106582139384e-02
4.864864864864864913e+00 1.560766898176004121e-02
4.869869869869869916e+00 1.544054550124524666e-02
4.874874874874874919e+00 1.527506633022996003e-02
4.879879879879879923e+00 1.511121727052674481e-02
4.884884884884884926e+00 1.494898421955110669e-02
4.889889889889889929e+00 1.478835317005893282e-02
4.894894894894894932e+00 1.462931020987816647e-02
4.899899899899899935e+00 1.447184152163537817e-02
4.904904904904904939e+00 1.431593338247653772e-02
4.909909909909909942e+00 1.416157216378311628e-02
4.914914914914914945e+00 1.400874433088319243e-02
4.919919919919919948e+00 1.385743644275656133e-02
4.924924924924924952e+00 1.370763515173654967e-02
4.929929929929929955e+00 1.355932720320597931e-02
4.934934934934934958e+00 1.341249943528895379e-02
4.939939939939939961e+00 1.326713877853813277e-02
4.944944944944944965e+00 1.312323225561751010e-02
4.949949949949949968e+00 1.298076698098147783e-02
4.954954954954954971e+00 1.283973016054871207e-02
4.959959959959959974e+00 1.270010909137308727e-02
4.964964964964964977e+00 1.256189116130992066e-02
4.969969969969969981e+00 1.242506384867901083e-02
4.974974974974974984e+00 1.228961472192324419e-02
4.979979979979979987e+00 1.215553143926415523e-02
4.984984984984984990e+00 1.202280174835397564e-02
4.989989989989989994e+00 1.189141348592379771e-02
4.994994994994994997e+00 1.176135457742881647e-02
5.000000000000000000e+00 1.163261303669026019e-02


==> tikz_data/gamma_pdf_2_1.csv <==
0.000000000000000000e+00 0.000000000000000000e+00
5.005005005005004962e-03 7.929390939097002447e-11
1.001001001001000992e-02 1.260789999270038696e-09
1.501501501501501488e-02 6.342941908304002274e-09
2.002002002002001985e-02 1.992180215646227933e-08
2.502502502502502307e-02 4.833387529873245772e-08
3.003003003003002977e-02 9.960004712035596060e-08
3.503503503503503647e-02 1.833705741650247535e-07
4.004004004004003969e-02 3.108711180837895673e-07
4.504504504504504292e-02 4.948498094865341990e-07
5.005005005005004615e-02 7.495253261697955376e-07
5.505505505505505631e-02 1.090535970784471745e-06
6.006006006006005954e-02 1.534889733194554190e-06
6.506506506506506970e-02 2.100915322963593541e-06
7.007007007007007293e-02 2.808214157588921748e-06
7.507507507507507616e-02 3.677613292285121552e-06
8.008008008008007939e-02 4.731119277297323653e-06
8.508508508508508261e-02 5.991872928902463861e-06
9.009009009009008584e-02 7.484105000431585714e-06
9.509509509509508907e-02 9.233092739819731147e-06
1.001001001001000923e-01 1.126511732036116562e-05
1.051051051051051094e-01 1.360742213151712491e-05
1.101101101101101126e-01 1.628817191679057095e-05
1.151151151151151159e-01 1.933641274584820696e-05
1.201201201201201191e-01 2.278203280823320104e-05
1.251251251251251362e-01 2.665572401617440101e-05
1.301301301301301394e-01 3.098894440415735714e-05
1.351351351351351426e-01 3.581388131308031877e-05
1.401401401401401459e-01 4.116341534697627325e-05
1.451451451451451491e-01 4.707108509043308938e-05
1.501501501501501523e-01 5.357105257500169732e-05
1.551551551551551555e-01 6.069806948302760175e-05
1.601601601601601588e-01 6.848744407749542172e-05
1.651651651651651620e-01 7.697500884661906254e-05
1.701701701701701652e-01 8.619708885206016466e-05
1.751751751751751685e-01 9.619047076979891572e-05
1.801801801801801717e-01 1.069923726128235253e-04
1.851851851851851749e-01 1.186404141249495722e-04
1.901901901901901781e-01 1.311725878352124563e-04
1.951951951951951814e-01 1.446272307624218761e-04
2.002002002002001846e-01 1.590429967595987412e-04
2.052052052052052156e-01 1.744588294881466834e-04
2.102102102102102188e-01 1.909139360117517422e-04
2.152152152152152220e-01 2.084477610001278004e-04
2.202202202202202252e-01 2.270999615328563493e-04
2.252252252252252285e-01 2.469103824937001574e-04
2.302302302302302317e-01 2.679190325458975439e-04
2.352352352352352349e-01 2.901660606790603682e-04
2.402402402402402382e-01 3.136917333184427014e-04
2.452452452452452414e-01 3.385364119874414621e-04
2.502502502502502724e-01 3.647405315143418245e-04
2.552552552552552756e-01 3.923445787744104336e-04
2.602602602602602788e-01 4.213890719585842602e-04
2.652652652652652820e-01 4.519145403601016993e-04
2.702702702702702853e-01 4.839615046705411801e-04
2.752752752752752885e-01 5.175704577768551256e-04
2.802802802802802917e-01 5.527818460510927016e-04
2.852852852852852950e-01 5.896360511246134849e-04
2.902902902902902982e-01 6.281733721387089452e-04
2.952952952952953014e-01 6.684340084636700629e-04
3.003003003003003046e-01 7.104580428784072798e-04
3.053053053053053079e-01 7.542854252028913893e-04
3.103103103103103111e-01 7.999559563757365063e-04
3.153153153153153143e-01 8.475092729693916443e-04
3.203203203203203175e-01 8.969848321354647854e-04
3.253253253253253208e-01 9.484218969728715936e-04
3.303303303303303240e-01 1.001859522311514695e-03
3.353353353353353272e-01 1.057336540904386035e-03
3.403403403403403304e-01 1.114891550021008572e-03
3.453453453453453337e-01 1.174562898435276351e-03
3.503503503503503369e-01 1.236388673800851426e-03
3.553553553553553401e-01 1.300406690407305155e-03
3.603603603603603434e-01 1.366654477310387311e-03
3.653653653653653466e-01 1.435169266829806759e-03
3.703703703703703498e-01 1.505987983408044748e-03
3.753753753753753530e-01 1.579147232823799665e-03
3.803803803803803563e-01 1.654683291753776628e-03
3.853853853853853595e-01 1.732632097676551968e-03
3.903903903903903627e-01 1.813029239112426546e-03
3.953953953953953659e-01 1.895909946193179022e-03
4.004004004004003692e-01 1.981309081555790875e-03
4.054054054054054279e-01 2.069261131554226470e-03
4.104104104104104311e-01 2.159800197783486985e-03
4.154154154154154344e-01 2.252959988910222498e-03
4.204204204204204376e-01 2.348773812804253770e-03
4.254254254254254408e-01 2.447274568965466038e-03
4.304304304304304440e-01 2.548494741240564260e-03
4.354354354354354473e-01 2.652466390824331256e-03
4.404404404404404505e-01 2.759221149540019326e-03
4.454454454454454537e-01 2.868790213393662084e-03
4.504504504504504570e-01 2.981204336397118813e-03
4.554554554554554602e-01 3.096493824654750378e-03
4.604604604604604634e-01 3.214688530708705548e-03
4.654654654654654666e-01 3.335817848137844713e-03
4.704704704704704699e-01 3.459910706405475850e-03
4.754754754754754731e-01 3.586995565950989139e-03
4.804804804804804763e-01 3.717100413520758526e-03
4.854854854854854795e-01 3.850252757733555343e-03
4.904904904904904828e-01 3.986479624875916006e-03
4.954954954954954860e-01 4.125807554922874577e-03
5.005005005005005447e-01 4.268262597779640122e-03
5.055055055055055480e-01 4.413870309739803544e-03
5.105105105105105512e-01 4.562655750155662077e-03
5.155155155155155544e-01 4.714643478316477704e-03
5.205205205205205576e-01 4.869857550530430276e-03
5.255255255255255609e-01 5.028321517406000515e-03
5.305305305305305641e-01 5.190058421328882371e-03
5.355355355355355673e-01 5.355090794130250124e-03
5.405405405405405705e-01 5.523440654942419863e-03
5.455455455455455738e-01 5.695129508238042093e-03
5.505505505505505770e-01 5.870178342048971813e-03
5.555555555555555802e-01 6.048607626360981426e-03
5.605605605605605835e-01 6.230437311680555625e-03
5.655655655655655867e-01 6.415686827770162616e-03
5.705705705705705899e-01 6.604375082548330153e-03
5.755755755755755931e-01 6.796520461150904260e-03
5.805805805805805964e-01 6.992140825150088002e-03
5.855855855855855996e-01 7.191253511927643387e-03
5.905905905905906028e-01 7.393875334199044580e-03
5.955955955955956060e-01 7.600022579684956835e-03
6.006006006006006093e-01 7.809711010926987176e-03
6.056056056056056125e-01 8.022955865244306775e-03
6.106106106106106157e-01 8.239771854827914951e-03
6.156156156156156189e-01 8.460173166969557623e-03
6.206206206206206222e-01 8.684173464421915747e-03
6.256256256256256254e-01 8.911785885887278658e-03
6.306306306306306286e-01 9.143023046631539030e-03
6.356356356356356319e-01 9.377897039220487591e-03
6.406406406406406351e-01 9.616419434375715267e-03
6.456456456456456383e-01 9.858601281946913555e-03
6.506506506506506415e-01 1.010445311199814969e-02
6.556556556556556448e-01 1.035398493600487094e-02
6.606606606606606480e-01 1.060720624815934994e-02
6.656656656656656512e-01 1.086412602678149368e-02
6.706706706706706544e-01 1.112475273583267074e-02
6.756756756756756577e-01 1.138909432652969109e-02
6.806806806806806609e-01 1.165715823905650803e-02
6.856856856856856641e-01 1.192895140437114955e-02
6.906906906906906674e-01 1.220448024610520585e-02
6.956956956956956706e-01 1.248375068255363519e-02
7.007007007007006738e-01 1.276676812875239021e-02
7.057057057057056770e-01 1.305353749864143070e-02
7.107107107107106803e-01 1.334406320731087656e-02
7.157157157157156835e-01 1.363834917332805603e-02
7.207207207207206867e-01 1.393639882114299476e-02
7.257257257257256899e-01 1.423821508357037136e-02
7.307307307307306932e-01 1.454380040434564807e-02
7.357357357357356964e-01 1.485315674075306583e-02
7.407407407407406996e-01 1.516628556632382101e-02
7.457457457457457028e-01 1.548318787360185127e-02
7.507507507507507061e-01 1.580386417697553225e-02
7.557557557557557093e-01 1.612831451557323117e-02
7.607607607607607125e-01 1.645653845622052636e-02
7.657657657657657158e-01 1.678853509645748462e-02
7.707707707707707190e-01 1.712430306761386981e-02
7.757757757757757222e-01 1.746384053794036023e-02
7.807807807807807254e-01 1.780714521579427820e-02
7.857857857857857287e-01 1.815421435287753113e-02
7.907907907907907319e-01 1.850504474752544953e-02
7.957957957957957351e-01 1.885963274804438108e-02
8.008008008008007383e-01 1.921797425609675716e-02
8.058058058058058526e-01 1.958006473013139057e-02
8.108108108108108558e-01 1.994589918885792540e-02
8.158158158158158590e-01 2.031547221476346504e-02
8.208208208208208623e-01 2.068877795766979610e-02
8.258258258258258655e-01 2.106581013832976856e-02
8.308308308308308687e-01 2.144656205206116328e-02
8.358358358358358720e-01 2.183102657241671810e-02
8.408408408408408752e-01 2.221919615488853958e-02
8.458458458458458784e-01 2.261106284064571398e-02
8.508508508508508816e-01 2.300661826030357682e-02
8.558558558558558849e-01 2.340585363772306957e-02
8.608608608608608881e-01 2.380875979383921190e-02
8.658658658658658913e-01 2.421532715051683687e-02
8.708708708708708945e-01 2.462554573443264533e-02
8.758758758758758978e-01 2.503940518098211540e-02
8.808808808808809010e-01 2.545689473820991408e-02
8.858858858858859042e-01 2.587800327076269363e-02
8.908908908908909074e-01 2.630271926386303430e-02
8.958958958958959107e-01 2.673103082730314550e-02
9.009009009009009139e-01 2.716292569945731594e-02
9.059059059059059171e-01 2.759839125131191909e-02
9.109109109109109204e-01 2.803741449051177712e-02
9.159159159159159236e-01 2.847998206542173491e-02
9.209209209209209268e-01 2.892608026920248654e-02
9.259259259259259300e-01 2.937569504389938094e-02
9.309309309309309333e-01 2.982881198454336025e-02
9.359359359359359365e-01 3.028541634326280957e-02
9.409409409409409397e-01 3.074549303340539524e-02
9.459459459459459429e-01 3.120902663366886820e-02
9.509509509509509462e-01 3.167600139223997191e-02
9.559559559559559494e-01 3.214640123094019558e-02
9.609609609609609526e-01 3.262020974937784867e-02
9.659659659659659559e-01 3.309741022910516611e-02
9.709709709709709591e-01 3.357798563777981277e-02
9.759759759759759623e-01 3.406191863332978104e-02
9.809809809809809655e-01 3.454919156812073788e-02
9.859859859859859688e-01 3.503978649312521759e-02
9.909909909909909720e-01 3.553368516209264721e-02
9.959959959959959752e-01 3.603086903571942751e-02
1.001001001001001089e+00 3.653131928581825755e-02
1.006006006006006093e+00 3.703501679948609931e-02
1.011011011011011096e+00 3.754194218326972060e-02
1.016016016016016099e+00 3.805207576732841379e-02
1.021021021021021102e+00 3.856539760959281499e-02
1.026026026026026106e+00 3.908188749991949040e-02
1.031031031031031109e+00 3.960152496424033247e-02
1.036036036036036112e+00 4.012428926870599544e-02
1.041041041041041115e+00 4.065015942382318309e-02
1.046046046046046119e+00 4.117911418858454659e-02
1.051051051051051122e+00 4.171113207459104660e-02
1.056056056056056125e+00 4.224619135016585009e-02
1.061061061061061128e+00 4.278427004445925497e-02
1.066066066066066131e+00 4.332534595154412943e-02
1.071071071071071135e+00 4.386939663450128285e-02
1.076076076076076138e+00 4.441639942949387326e-02
1.081081081081081141e+00 4.496633144983102487e-02
1.086086086086086144e+00 4.551916959001924695e-02
1.091091091091091148e+00 4.607489052980184158e-02
1.096096096096096151e+00 4.663347073818537719e-02
1.101101101101101154e+00 4.719488647745292281e-02
1.106106106106106157e+00 4.775911380716349464e-02
1.111111111111111160e+00 4.832612858813726403e-02
1.116116116116116164e+00 4.889590648642593712e-02
1.121121121121121167e+00 4.946842297726830595e-02
1.126126126126126170e+00 5.004365334902975693e-02
1.131131131131131173e+00 5.062157270712610430e-02
1.136136136136136177e+00 5.120215597793087436e-02
1.141141141141141180e+00 5.178537791266582535e-02
1.146146146146146183e+00 5.237121309127408531e-02
1.151151151151151186e+00 5.295963592627591504e-02
1.156156156156156189e+00 5.355062066660633974e-02
1.161161161161161193e+00 5.414414140143450349e-02
1.166166166166166196e+00 5.474017206396441376e-02
1.171171171171171199e+00 5.533868643521658304e-02
1.176176176176176202e+00 5.593965814779039425e-02
1.181181181181181206e+00 5.654306068960673198e-02
1.186186186186186209e+00 5.714886740763087253e-02
1.191191191191191212e+00 5.775705151157477929e-02
1.196196196196196215e+00 5.836758607757898398e-02
1.201201201201201219e+00 5.898044405187394257e-02
1.206206206206206222e+00 5.959559825441972797e-02
1.211211211211211225e+00 6.021302138252481589e-02
1.216216216216216228e+00 6.083268601444298540e-02
1.221221221221221231e+00 6.145456461294858397e-02
1.226226226226226235e+00 6.207862952888943547e-02
1.231231231231231238e+00 6.270485300471763390e-02
1.236236236236236241e+00 6.333320717799771626e-02
1.241241241241241244e+00 6.396366408489211064e-02
1.246246246246246248e+00 6.459619566362348464e-02
1.251251251251251251e+00 6.523077375791409838e-02
1.256256256256256254e+00 6.586737012040186356e-02
1.261261261261261257e+00 6.650595641603257446e-02
1.266266266266266260e+00 6.714650422542878250e-02
1.271271271271271264e+00 6.778898504823469007e-02
1.276276276276276267e+00 6.843337030643677210e-02
1.281281281281281270e+00 6.907963134766077762e-02
1.286286286286286273e+00 6.972773944844368188e-02
1.291291291291291277e+00 7.037766581748201855e-02
1.296296296296296280e+00 7.102938159885466285e-02
1.301301301301301283e+00 7.168285787522195307e-02
1.306306306306306286e+00 7.233806567099887452e-02
1.311311311311311290e+00 7.299497595550440143e-02
1.316316316316316293e+00 7.365355964608481798e-02
1.321321321321321296e+00 7.431378761121240628e-02
1.326326326326326299e+00 7.497563067355896005e-02
1.331331331331331302e+00 7.563905961304355496e-02
1.336336336336336306e+00 7.630404516985526964e-02
1.341341341341341309e+00 7.697055804745014940e-02
1.346346346346346312e+00 7.763856891552288475e-02
1.351351351351351315e+00 7.830804841295249674e-02
1.356356356356356319e+00 7.897896715072255658e-02
1.361361361361361322e+00 7.965129571481578685e-02
1.366366366366366325e+00 8.032500466908241987e-02
1.371371371371371328e+00 8.100006455808321515e-02
1.376376376376376331e+00 8.167644590990612297e-02
1.381381381381381335e+00 8.235411923895742670e-02
1.386386386386386338e+00 8.303305504872664222e-02
1.391391391391391341e+00 8.371322383452563243e-02
1.396396396396396344e+00 8.439459608620145104e-02
1.401401401401401348e+00 8.507714229082358193e-02
1.406406406406406351e+00 8.576083293534469965e-02
1.411411411411411354e+00 8.644563850923571435e-02
1.416416416416416357e+00 8.713152950709450451e-02
1.421421421421421361e+00 8.781847643122892011e-02
1.426426426426426364e+00 8.850644979421341818e-02
1.431431431431431367e+00 8.919542012141985776e-02
1.436436436436436370e+00 8.988535795352221858e-02
1.441441441441441373e+00 9.057623384897528496e-02
1.446446446446446377e+00 9.126801838646741993e-02
1.451451451451451380e+00 9.196068216734717971e-02
1.456456456456456383e+00 9.265419581802419868e-02
1.461461461461461386e+00 9.334852999234412307e-02
1.466466466466466390e+00 9.404365537393755137e-02
1.471471471471471393e+00 9.473954267854314826e-02
1.476476476476476396e+00 9.543616265630505691e-02
1.481481481481481399e+00 9.613348609404462342e-02
1.486486486486486402e+00 9.683148381750605882e-02
1.491491491491491406e+00 9.753012669357673248e-02
1.496496496496496409e+00 9.822938563248174992e-02
1.501501501501501412e+00 9.892923158995310662e-02
1.506506506506506415e+00 9.962963556937311227e-02
1.511511511511511419e+00 1.003305686238924188e-01
1.516516516516516422e+00 1.010320018585229851e-01
1.521521521521521425e+00 1.017339064322051040e-01
1.526526526526526428e+00 1.024362535598500046e-01
1.531531531531531432e+00 1.031390145143563503e-01
1.536536536536536435e+00 1.038421606286025478e-01
1.541541541541541438e+00 1.045456632974133271e-01
1.546546546546546441e+00 1.052494939795017848e-01
1.551551551551551444e+00 1.059536241993864480e-01
1.556556556556556448e+00 1.066580255492833584e-01
1.561561561561561451e+00 1.073626696909737999e-01
1.566566566566566454e+00 1.080675283576473383e-01
1.571571571571571457e+00 1.087725733557199648e-01
1.576576576576576461e+00 1.094777765666283542e-01
1.581581581581581464e+00 1.101831099485993115e-01
1.586586586586586467e+00 1.108885455383954999e-01
1.591591591591591470e+00 1.115940554530364809e-01
1.596596596596596473e+00 1.122996118914957875e-01
1.601601601601601477e+00 1.130051871363747795e-01
1.606606606606606702e+00 1.137107535555513804e-01
1.611611611611611705e+00 1.144162836038062764e-01
1.616616616616616708e+00 1.151217498244247600e-01
1.621621621621621712e+00 1.158271248507753148e-01
1.626626626626626715e+00 1.165323814078647741e-01
1.631631631631631718e+00 1.172374923138700953e-01
1.636636636636636721e+00 1.179424304816468760e-01
1.641641641641641725e+00 1.186471689202150265e-01
1.646646646646646728e+00 1.193516807362212107e-01
1.651651651651651731e+00 1.200559391353785976e-01
1.656656656656656734e+00 1.207599174238838113e-01
1.661661661661661737e+00 1.214635890098113014e-01
1.666666666666666741e+00 1.221669274044851206e-01
1.671671671671671744e+00 1.228699062238283873e-01
1.676676676676676747e+00 1.235724991896904879e-01
1.681681681681681750e+00 1.242746801311522958e-01
1.686686686686686754e+00 1.249764229858089243e-01
1.691691691691691757e+00 1.256777018010310498e-01
1.696696696696696760e+00 1.263784907352043518e-01
1.701701701701701763e+00 1.270787640589473300e-01
1.706706706706706766e+00 1.277784961563071808e-01
1.711711711711711770e+00 1.284776615259352328e-01
1.716716716716716773e+00 1.291762347822399681e-01
1.721721721721721776e+00 1.298741906565201720e-01
1.726726726726726779e+00 1.305715039980758219e-01
1.731731731731731783e+00 1.312681497752989646e-01
1.736736736736736786e+00 1.319641030767439716e-01
1.741741741741741789e+00 1.326593391121763110e-01
1.746746746746746792e+00 1.333538332136016691e-01
1.751751751751751796e+00 1.340475608362745041e-01
1.756756756756756799e+00 1.347404975596864507e-01
1.761761761761761802e+00 1.354326190885343228e-01
1.766766766766766805e+00 1.361239012536687443e-01
1.771771771771771808e+00 1.368143200130226278e-01
1.776776776776776812e+00 1.375038514525200872e-01
1.781781781781781815e+00 1.381924717869656150e-01
1.786786786786786818e+00 1.388801573609146633e-01
1.791791791791791821e+00 1.395668846495238535e-01
1.796796796796796825e+00 1.402526302593829766e-01
1.801801801801801828e+00 1.409373709293275378e-01
1.806806806806806831e+00 1.416210835312329275e-01
1.811811811811811834e+00 1.423037450707892448e-01
1.816816816816816837e+00 1.429853326882583875e-01
1.821821821821821841e+00 1.436658236592118498e-01
1.826826826826826844e+00 1.443451953952511191e-01
1.831831831831831847e+00 1.450234254447092808e-01
1.836836836836836850e+00 1.457004914933349438e-01
1.841841841841841854e+00 1.463763713649583742e-01
1.846846846846846857e+00 1.470510430221397269e-01
1.851851851851851860e+00 1.477244845667997075e-01
1.856856856856856863e+00 1.483966742408330264e-01
1.861861861861861867e+00 1.490675904267042828e-01
1.866866866866866870e+00 1.497372116480272242e-01
1.871871871871871873e+00 1.504055165701259078e-01
1.876876876876876876e+00 1.510724840005805703e-01
1.881881881881881879e+00 1.517380928897551218e-01
1.886886886886886883e+00 1.524023223313094866e-01
1.891891891891891886e+00 1.530651515626944015e-01
1.896896896896896889e+00 1.537265599656306159e-01
1.901901901901901892e+00 1.543865270665716882e-01
1.906906906906906896e+00 1.550450325371504068e-01
1.911911911911911899e+00 1.557020561946100556e-01
1.916916916916916902e+00 1.563575780022194717e-01
1.921921921921921905e+00 1.570115780696723085e-01
1.926926926926926908e+00 1.576640366534712845e-01
1.931931931931931912e+00 1.583149341572971658e-01
1.936936936936936915e+00 1.589642511323615393e-01
1.941941941941941918e+00 1.596119682777460969e-01
1.946946946946946921e+00 1.602580664407259325e-01
1.951951951951951925e+00 1.609025266170780177e-01
1.956956956956956928e+00 1.615453299513759100e-01
1.961961961961961931e+00 1.621864577372690852e-01
1.966966966966966934e+00 1.628258914177481698e-01
1.971971971971971938e+00 1.634636125853963229e-01
1.976976976976976941e+00 1.640996029826261027e-01
1.981981981981981944e+00 1.647338445019022879e-01
1.986986986986986947e+00 1.653663191859514325e-01
1.991991991991991950e+00 1.659970092279572929e-01
1.996996996996996954e+00 1.666258969717428762e-01
2.002002002002002179e+00 1.672529649119389450e-01
2.007007007007007182e+00 1.678781956941393372e-01
2.012012012012012185e+00 1.685015721150434076e-01
2.017017017017017189e+00 1.691230771225849250e-01
2.022022022022022192e+00 1.697426938160483401e-01
2.027027027027027195e+00 1.703604054461728412e-01
2.032032032032032198e+00 1.709761954152428376e-01
2.037037037037037202e+00 1.715900472771665075e-01
2.042042042042042205e+00 1.722019447375422452e-01
2.047047047047047208e+00 1.728118716537122845e-01
2.052052052052052211e+00 1.734198120348048877e-01
2.057057057057057214e+00 1.740257500417639880e-01
2.062062062062062218e+00 1.746296699873670644e-01
2.067067067067067221e+00 1.752315563362324413e-01
2.072072072072072224e+00 1.758313937048130438e-01
2.077077077077077227e+00 1.764291668613805764e-01
2.082082082082082231e+00 1.770248607259972407e-01
2.087087087087087234e+00 1.776184603704766829e-01
2.092092092092092237e+00 1.782099510183341728e-01
2.097097097097097240e+00 1.787993180447250419e-01
2.102102102102102243e+00 1.793865469763734899e-01
2.107107107107107247e+00 1.799716234914892077e-01
2.112112112112112250e+00 1.805545334196752838e-01
2.117117117117117253e+00 1.811352627418236771e-01
2.122122122122122256e+00 1.817137975900023350e-01
2.127127127127127260e+00 1.822901242473305983e-01
2.132132132132132263e+00 1.828642291478452253e-01
2.137137137137137266e+00 1.834360988763566180e-01
2.142142142142142269e+00 1.840057201682951671e-01
2.147147147147147273e+00 1.845730799095470220e-01
2.152152152152152276e+00 1.851381651362818681e-01
2.157157157157157279e+00 1.857009630347699614e-01
2.162162162162162282e+00 1.862614609411903377e-01
2.167167167167167285e+00 1.868196463414296959e-01
2.172172172172172289e+00 1.873755068708722882e-01
2.177177177177177292e+00 1.879290303141807894e-01
2.182182182182182295e+00 1.884802046050680080e-01
2.187187187187187298e+00 1.890290178260602971e-01
2.192192192192192302e+00 1.895754582082524176e-01
2.197197197197197305e+00 1.901195141310530468e-01
2.202202202202202308e+00 1.906611741219223222e-01
2.207207207207207311e+00 1.912004268561019182e-01
2.212212212212212314e+00 1.917372611563356588e-01
2.217217217217217318e+00 1.922716659925827465e-01
2.222222222222222321e+00 1.928036304817225544e-01
2.227227227227227324e+00 1.933331438872526731e-01
2.232232232232232327e+00 1.938601956189771325e-01
2.237237237237237331e+00 1.943847752326901268e-01
2.242242242242242334e+00 1.949068724298482214e-01
2.247247247247247337e+00 1.954264770572393672e-01
2.252252252252252340e+00 1.959435791066410637e-01
2.257257257257257343e+00 1.964581687144732192e-01
2.262262262262262347e+00 1.969702361614438513e-01
2.267267267267267350e+00 1.974797718721870710e-01
2.272272272272272353e+00 1.979867664148944884e-01
2.277277277277277356e+00 1.984912105009398742e-01
2.282282282282282360e+00 1.989930949844976038e-01
2.287287287287287363e+00 1.994924108621531911e-01
2.292292292292292366e+00 1.999891492725092978e-01
2.297297297297297369e+00 2.004833014957835835e-01
2.302302302302302373e+00 2.009748589534004481e-01
2.307307307307307376e+00 2.014638132075785848e-01
2.312312312312312379e+00 2.019501559609097052e-01
2.317317317317317382e+00 2.024338790559333801e-01
2.322322322322322385e+00 2.029149744747045514e-01
2.327327327327327389e+00 2.033934343383563548e-01
2.332332332332332392e+00 2.038692509066567515e-01
2.337337337337337395e+00 2.043424165775590273e-01
2.342342342342342398e+00 2.048129238867487656e-01
2.347347347347347402e+00 2.052807655071820503e-01
2.352352352352352405e+00 2.057459342486222253e-01
2.357357357357357408e+00 2.062084230571682164e-01
2.362362362362362411e+00 2.066682250147800770e-01
2.367367367367367414e+00 2.071253333387973461e-01
2.372372372372372418e+00 2.075797413814544634e-01
2.377377377377377421e+00 2.080314426293906060e-01
2.382382382382382424e+00 2.084804307031533910e-01
2.387387387387387427e+00 2.089266993567008568e-01
2.392392392392392431e+00 2.093702424768953407e-01
2.397397397397397434e+00 2.098110540829963011e-01
2.402402402402402437e+00 2.102491283261454791e-01
2.407407407407407440e+00 2.106844594888510613e-01
2.412412412412412444e+00 2.111170419844640156e-01
2.417417417417417447e+00 2.115468703566534270e-01
2.422422422422422450e+00 2.119739392788762278e-01
2.427427427427427453e+00 2.123982435538426805e-01
2.432432432432432456e+00 2.128197781129784749e-01
2.437437437437437460e+00 2.132385380158836052e-01
2.442442442442442463e+00 2.136545184497861127e-01
2.447447447447447466e+00 2.140677147289937188e-01
2.452452452452452469e+00 2.144781222943397125e-01
2.457457457457457473e+00 2.148857367126279783e-01
2.462462462462462476e+00 2.152905536760728600e-01
2.467467467467467479e+00 2.156925690017359731e-01
2.472472472472472482e+00 2.160917786309599353e-01
2.477477477477477485e+00 2.164881786287985999e-01
2.482482482482482489e+00 2.168817651834452909e-01
2.487487487487487492e+00 2.172725346056562090e-01
2.492492492492492495e+00 2.176604833281721441e-01
2.497497497497497498e+00 2.180456079051367735e-01
2.502502502502502502e+00 2.184279050115125465e-01
2.507507507507507505e+00 2.188073714424934590e-01
2.512512512512512508e+00 2.191840041129155259e-01
2.517517517517517511e+00 2.195578000566635046e-01
2.522522522522522515e+00 2.199287564260770655e-01
2.527527527527527518e+00 2.202968704913530196e-01
2.532532532532532521e+00 2.206621396399451596e-01
2.537537537537537524e+00 2.210245613759625194e-01
2.542542542542542527e+00 2.213841333195647743e-01
2.547547547547547531e+00 2.217408532063560034e-01
2.552552552552552534e+00 2.220947188867759825e-01
2.557557557557557537e+00 2.224457283254890338e-01
2.562562562562562540e+00 2.227938796007718214e-01
2.567567567567567544e+00 2.231391709038979543e-01
2.572572572572572547e+00 2.234816005385223958e-01
2.577577577577577550e+00 2.238211669200628751e-01
2.582582582582582553e+00 2.241578685750791888e-01
2.587587587587587556e+00 2.244917041406521985e-01
2.592592592592592560e+00 2.248226723637603564e-01
2.597597597597597563e+00 2.251507721006547891e-01
2.602602602602602566e+00 2.254760023162325488e-01
2.607607607607607569e+00 2.257983620834096428e-01
2.612612612612612573e+00 2.261178505824910090e-01
2.617617617617617576e+00 2.264344671005408538e-01
2.622622622622622579e+00 2.267482110307499632e-01
2.627627627627627582e+00 2.270590818718039305e-01
2.632632632632632586e+00 2.273670792272481644e-01
2.637637637637637589e+00 2.276722028048533963e-01
2.642642642642642592e+00 2.279744524159788011e-01
2.647647647647647595e+00 2.282738279749361998e-01
2.652652652652652598e+00 2.285703294983502942e-01
2.657657657657657602e+00 2.288639571045213705e-01
2.662662662662662605e+00 2.291547110127843123e-01
2.667667667667667608e+00 2.294425915428693341e-01
2.672672672672672611e+00 2.297275991142599394e-01
2.677677677677677615e+00 2.300097342455515170e-01
2.682682682682682618e+00 2.302889975538089384e-01
2.687687687687687621e+00 2.305653897539238217e-01
2.692692692692692624e+00 2.308389116579705469e-01
2.697697697697697627e+00 2.311095641745628815e-01
2.702702702702702631e+00 2.313773483082097460e-01
2.707707707707707634e+00 2.316422651586705350e-01
2.712712712712712637e+00 2.319043159203096338e-01
2.717717717717717640e+00 2.321635018814522389e-01
2.722722722722722644e+00 2.324198244237385969e-01
2.727727727727727647e+00 2.326732850214779935e-01
2.732732732732732650e+00 2.329238852410039085e-01
2.737737737737737653e+00 2.331716267400277542e-01
2.742742742742742657e+00 2.334165112669938646e-01
2.747747747747747660e+00 2.336585406604331783e-01
2.752752752752752663e+00 2.338977168483172275e-01
2.757757757757757666e+00 2.341340418474137652e-01
2.762762762762762669e+00 2.343675177626409478e-01
2.767767767767767673e+00 2.345981467864218240e-01
2.772772772772772676e+00 2.348259311980396002e-01
2.777777777777777679e+00 2.350508733629933789e-01
2.782782782782782682e+00 2.352729757323532844e-01
2.787787787787787686e+00 2.354922408421170343e-01
2.792792792792792689e+00 2.357086713125657595e-01
2.797797797797797692e+00 2.359222698476214353e-01
2.802802802802802695e+00 2.361330392342042839e-01
2.807807807807807698e+00 2.363409823415902611e-01
2.812812812812812702e+00 2.365461021207693748e-01
2.817817817817817705e+00 2.367484016038055861e-01
2.822822822822822708e+00 2.369478839031953776e-01
2.827827827827827711e+00 2.371445522112289872e-01
2.832832832832832715e+00 2.373384097993507802e-01
2.837837837837837718e+00 2.375294600175214543e-01
2.842842842842842721e+00 2.377177062935801055e-01
2.847847847847847724e+00 2.379031521326079313e-01
2.852852852852852727e+00 2.380858011162927668e-01
2.857857857857857731e+00 2.382656569022934823e-01
2.862862862862862734e+00 2.384427232236058236e-01
2.867867867867867737e+00 2.386170038879298627e-01
2.872872872872872740e+00 2.387885027770382806e-01
2.877877877877877744e+00 2.389572238461440679e-01
2.882882882882882747e+00 2.391231711232710277e-01
2.887887887887887750e+00 2.392863487086250573e-01
2.892892892892892753e+00 2.394467607739659554e-01
2.897897897897897757e+00 2.396044115619804238e-01
2.902902902902902760e+00 2.397593053856571232e-01
2.907907907907907763e+00 2.399114466276613122e-01
2.912912912912912766e+00 2.400608397397121230e-01
2.917917917917917769e+00 2.402074892419610308e-01
2.922922922922922773e+00 2.403513997223701570e-01
2.927927927927927776e+00 2.404925758360935140e-01
2.932932932932932779e+00 2.406310223048588326e-01
2.937937937937937782e+00 2.407667439163508061e-01
2.942942942942942786e+00 2.408997455235959151e-01
2.947947947947947789e+00 2.410300320443480304e-01
2.952952952952952792e+00 2.411576084604759584e-01
2.957957957957957795e+00 2.412824798173531793e-01
2.962962962962962798e+00 2.414046512232471964e-01
2.967967967967967802e+00 2.415241278487122167e-01
2.972972972972972805e+00 2.416409149259827194e-01
2.977977977977977808e+00 2.417550177483672735e-01
2.982982982982982811e+00 2.418664416696469366e-01
2.987987987987987815e+00 2.419751921034718478e-01
2.992992992992992818e+00 2.420812745227621798e-01
2.997997997997997821e+00 2.421846944591085626e-01
3.003003003003002824e+00 2.422854575021766155e-01
3.008008008008007828e+00 2.423835692991103130e-01
3.013013013013012831e+00 2.424790355539393483e-01
3.018018018018017834e+00 2.425718620269872450e-01
3.023023023023022837e+00 2.426620545342809410e-01
3.028028028028027840e+00 2.427496189469637022e-01
3.033033033033032844e+00 2.428345611907072044e-01
3.038038038038037847e+00 2.429168872451277772e-01
3.043043043043042850e+00 2.429966031432039264e-01
3.048048048048047853e+00 2.430737149706940214e-01
3.053053053053052857e+00 2.431482288655589241e-01
3.058058058058057860e+00 2.432201510173838399e-01
3.063063063063062863e+00 2.432894876668023065e-01
3.068068068068067866e+00 2.433562451049246789e-01
3.073073073073072869e+00 2.434204296727650596e-01
3.078078078078077873e+00 2.434820477606723932e-01
3.083083083083082876e+00 2.435411058077630309e-01
3.088088088088087879e+00 2.435976103013551552e-01
3.093093093093092882e+00 2.436515677764045928e-01
3.098098098098097886e+00 2.437029848149440125e-01
3.103103103103102889e+00 2.437518680455236508e-01
3.108108108108107892e+00 2.437982241426528696e-01
3.113113113113112895e+00 2.438420598262449612e-01
3.118118118118117899e+00 2.438833818610649240e-01
3.123123123123122902e+00 2.439221970561767372e-01
3.128128128128127905e+00 2.439585122643949666e-01
3.133133133133132908e+00 2.439923343817375356e-01
3.138138138138137911e+00 2.440236703468809665e-01
3.143143143143142915e+00 2.440525271406175645e-01
3.148148148148147918e+00 2.440789117853143508e-01
3.153153153153152921e+00 2.441028313443752429e-01
3.158158158158157924e+00 2.441242929217046775e-01
3.163163163163162928e+00 2.441433036611725949e-01
3.168168168168167931e+00 2.441598707460836126e-01
3.173173173173172934e+00 2.441740013986469504e-01
3.178178178178177937e+00 2.441857028794488516e-01
3.183183183183182940e+00 2.441949824869271146e-01
3.188188188188187944e+00 2.442018475568486502e-01
3.193193193193192947e+00 2.442063054617883977e-01
3.198198198198197950e+00 2.442083636106104905e-01
3.203203203203202953e+00 2.442080294479521407e-01
3.208208208208208401e+00 2.442053104537105501e-01
3.213213213213213404e+00 2.442002141425296813e-01
3.218218218218218407e+00 2.441927480632920811e-01
3.223223223223223410e+00 2.441829197986109812e-01
3.228228228228228414e+00 2.441707369643266179e-01
3.233233233233233417e+00 2.441562072090024960e-01
3.238238238238238420e+00 2.441393382134257606e-01
3.243243243243243423e+00 2.441201376901094011e-01
3.248248248248248427e+00 2.440986133827972304e-01
3.253253253253253430e+00 2.440747730659696135e-01
3.258258258258258433e+00 2.440486245443542201e-01
3.263263263263263436e+00 2.440201756524361665e-01
3.268268268268268439e+00 2.439894342539726813e-01
3.273273273273273443e+00 2.439564082415097424e-01
3.278278278278278446e+00 2.439211055358998792e-01
3.283283283283283449e+00 2.438835340858242773e-01
3.288288288288288452e+00 2.438437018673148826e-01
3.293293293293293456e+00 2.438016168832821684e-01
3.298298298298298459e+00 2.437572871630419580e-01
3.303303303303303462e+00 2.437107207618457450e-01
3.308308308308308465e+00 2.436619257604158706e-01
3.313313313313313468e+00 2.436109102644784807e-01
3.318318318318318472e+00 2.435576824043033106e-01
3.323323323323323475e+00 2.435022503342429701e-01
3.328328328328328478e+00 2.434446222322760034e-01
3.333333333333333481e+00 2.433848062995520867e-01
3.338338338338338485e+00 2.433228107599397227e-01
3.343343343343343488e+00 2.432586438595758793e-01
3.348348348348348491e+00 2.431923138664191797e-01
3.353353353353353494e+00 2.431238290698040372e-01
3.358358358358358497e+00 2.430531977799982590e-01
3.363363363363363501e+00 2.429804283277631760e-01
3.368368368368368504e+00 2.429055290639151321e-01
3.373373373373373507e+00 2.428285083588911097e-01
3.378378378378378510e+00 2.427493746023152432e-01
3.383383383383383514e+00 2.426681362025683297e-01
3.388388388388388517e+00 2.425848015863601992e-01
3.393393393393393520e+00 2.424993791983042213e-01
3.398398398398398523e+00 2.424118775004937276e-01
3.403403403403403527e+00 2.423223049720819311e-01
3.408408408408408530e+00 2.422306701088635661e-01
3.413413413413413533e+00 2.421369814228592765e-01
3.418418418418418536e+00 2.420412474419021687e-01
3.423423423423423539e+00 2.419434767092273064e-01
3.428428428428428543e+00 2.418436777830632600e-01
3.433433433433433546e+00 2.417418592362258756e-01
3.438438438438438549e+00 2.416380296557157081e-01
3.443443443443443552e+00 2.415321976423162043e-01
3.448448448448448556e+00 2.414243718101957148e-01
3.453453453453453559e+00 2.413145607865107012e-01
3.458458458458458562e+00 2.412027732110137990e-01
3.463463463463463565e+00 2.410890177356602715e-01
3.468468468468468568e+00 2.409733030242217910e-01
3.473473473473473572e+00 2.408556377518982772e-01
3.478478478478478575e+00 2.407360306049350085e-01
3.483483483483483578e+00 2.406144902802411778e-01
3.488488488488488581e+00 2.404910254850106677e-01
3.493493493493493585e+00 2.403656449363463232e-01
3.498498498498498588e+00 2.402383573608850853e-01
3.503503503503503591e+00 2.401091714944265099e-01
3.508508508508508594e+00 2.399780960815645070e-01
3.513513513513513598e+00 2.398451398753195796e-01
3.518518518518518601e+00 2.397103116367751141e-01
3.523523523523523604e+00 2.395736201347150596e-01
3.528528528528528607e+00 2.394350741452653530e-01
3.533533533533533610e+00 2.392946824515360393e-01
3.538538538538538614e+00 2.391524538432672486e-01
3.543543543543543617e+00 2.390083971164767840e-01
3.548548548548548620e+00 2.388625210731103454e-01
3.553553553553553623e+00 2.387148345206943911e-01
3.558558558558558627e+00 2.385653462719911910e-01
3.563563563563563630e+00 2.384140651446559900e-01
3.568568568568568633e+00 2.382609999608973628e-01
3.573573573573573636e+00 2.381061595471391790e-01
3.578578578578578639e+00 2.379495527336851768e-01
3.583583583583583643e+00 2.377911883543864235e-01
3.588588588588588646e+00 2.376310752463105525e-01
3.593593593593593649e+00 2.374692222494133309e-01
3.598598598598598652e+00 2.373056382062134484e-01
3.603603603603603656e+00 2.371403319614683036e-01
3.608608608608608659e+00 2.369733123618534276e-01
3.613613613613613662e+00 2.368045882556441828e-01
3.618618618618618665e+00 2.366341684923986000e-01
3.623623623623623669e+00 2.364620619226435461e-01
3.628628628628628672e+00 2.362882773975639172e-01
3.633633633633633675e+00 2.361128237686924147e-01
3.638638638638638678e+00 2.359357098876024850e-01
3.643643643643643681e+00 2.357569446056046736e-01
3.648648648648648685e+00 2.355765367734436178e-01
3.653653653653653688e+00 2.353944952409978975e-01
3.658658658658658691e+00 2.352108288569835226e-01
3.663663663663663694e+00 2.350255464686567264e-01
3.668668668668668698e+00 2.348386569215225872e-01
3.673673673673673701e+00 2.346501690590434563e-01
3.678678678678678704e+00 2.344600917223511050e-01
3.683683683683683707e+00 2.342684337499594815e-01
3.688688688688688710e+00 2.340752039774819937e-01
3.693693693693693714e+00 2.338804112373495947e-01
3.698698698698698717e+00 2.336840643585310073e-01
3.703703703703703720e+00 2.334861721662560285e-01
3.708708708708708723e+00 2.332867434817409436e-01
3.713713713713713727e+00 2.330857871219153277e-01
3.718718718718718730e+00 2.328833118991525120e-01
3.723723723723723733e+00 2.326793266210010203e-01
3.728728728728728736e+00 2.324738400899185875e-01
3.733733733733733740e+00 2.322668611030092312e-01
3.738738738738738743e+00 2.320583984517614884e-01
3.743743743743743746e+00 2.318484609217885961e-01
3.748748748748748749e+00 2.316370572925727511e-01
3.753753753753753752e+00 2.314241963372097588e-01
3.758758758758758756e+00 2.312098868221562631e-01
3.763763763763763759e+00 2.309941375069793634e-01
3.768768768768768762e+00 2.307769571441090906e-01
3.773773773773773765e+00 2.305583544785914374e-01
3.778778778778778769e+00 2.303383382478453034e-01
3.783783783783783772e+00 2.301169171814202163e-01
3.788788788788788775e+00 2.298941000007569679e-01
3.793793793793793778e+00 2.296698954189505537e-01
3.798798798798798781e+00 2.294443121405141950e-01
3.803803803803803785e+00 2.292173588611467194e-01
3.808808808808808788e+00 2.289890442675011073e-01
3.813813813813813791e+00 2.287593770369563406e-01
3.818818818818818794e+00 2.285283658373899462e-01
3.823823823823823798e+00 2.282960193269530647e-01
3.828828828828828801e+00 2.280623461538486552e-01
3.833833833833833804e+00 2.278273549561107003e-01
3.838838838838838807e+00 2.275910543613849368e-01
3.843843843843843811e+00 2.273534529867137222e-01
3.848848848848848814e+00 2.271145594383209010e-01
3.853853853853853817e+00 2.268743823113998082e-01
3.858858858858858820e+00 2.266329301899030479e-01
3.863863863863863823e+00 2.263902116463341607e-01
3.868868868868868827e+00 2.261462352415417043e-01
3.873873873873873830e+00 2.259010095245147509e-01
3.878878878878878833e+00 2.256545430321815759e-01
3.883883883883883836e+00 2.254068442892080693e-01
3.888888888888888840e+00 2.251579218078015310e-01
3.893893893893893843e+00 2.249077840875130796e-01
3.898898898898898846e+00 2.246564396150438625e-01
3.903903903903903849e+00 2.244038968640535425e-01
3.908908908908908852e+00 2.241501642949688677e-01
3.913913913913913856e+00 2.238952503547970152e-01
3.918918918918918859e+00 2.236391634769376302e-01
3.923923923923923862e+00 2.233819120810000558e-01
3.928928928928928865e+00 2.231235045726193134e-01
3.933933933933933869e+00 2.228639493432771623e-01
3.938938938938938872e+00 2.226032547701225495e-01
3.943943943943943875e+00 2.223414292157953887e-01
3.948948948948948878e+00 2.220784810282511457e-01
3.953953953953953881e+00 2.218144185405887814e-01
3.958958958958958885e+00 2.215492500708797496e-01
3.963963963963963888e+00 2.212829839219979666e-01
3.968968968968968891e+00 2.210156283814535549e-01
3.973973973973973894e+00 2.207471917212267543e-01
3.978978978978978898e+00 2.204776821976048296e-01
3.983983983983983901e+00 2.202071080510206169e-01
3.988988988988988904e+00 2.199354775058917910e-01
3.993993993993993907e+00 2.196627987704634632e-01
3.998998998998998911e+00 2.193890800366517235e-01
4.004004004004004358e+00 2.191143294798895413e-01
4.009009009009009361e+00 2.188385552589739158e-01
4.014014014014014364e+00 2.185617655159146355e-01
4.019019019019019368e+00 2.182839683757863136e-01
4.024024024024024371e+00 2.180051719465799787e-01
4.029029029029029374e+00 2.177253843190581073e-01
4.034034034034034377e+00 2.174446135666109059e-01
4.039039039039039380e+00 2.171628677451143685e-01
4.044044044044044384e+00 2.168801548927895007e-01
4.049049049049049387e+00 2.165964830300647070e-01
4.054054054054054390e+00 2.163118601594377355e-01
4.059059059059059393e+00 2.160262942653417562e-01
4.064064064064064397e+00 2.157397933140112189e-01
4.069069069069069400e+00 2.154523652533508471e-01
4.074074074074074403e+00 2.151640180128045754e-01
4.079079079079079406e+00 2.148747595032281243e-01
4.084084084084084409e+00 2.145845976167622682e-01
4.089089089089089413e+00 2.142935402267072409e-01
4.094094094094094416e+00 2.140015951873998901e-01
4.099099099099099419e+00 2.137087703340918854e-01
4.104104104104104422e+00 2.134150734828296203e-01
4.109109109109109426e+00 2.131205124303357790e-01
4.114114114114114429e+00 2.128250949538920689e-01
4.119119119119119432e+00 2.125288288112248680e-01
4.124124124124124435e+00 2.122317217403910661e-01
4.129129129129129439e+00 2.119337814596659875e-01
4.134134134134134442e+00 2.116350156674330074e-01
4.139139139139139445e+00 2.113354320420749721e-01
4.144144144144144448e+00 2.110350382418668680e-01
4.149149149149149451e+00 2.107338419048690459e-01
4.154154154154154455e+00 2.104318506488247476e-01
4.159159159159159458e+00 2.101290720710559945e-01
4.164164164164164461e+00 2.098255137483635013e-01
4.169169169169169464e+00 2.095211832369260618e-01
4.174174174174174468e+00 2.092160880722034322e-01
4.179179179179179471e+00 2.089102357688388811e-01
4.184184184184184474e+00 2.086036338205649043e-01
4.189189189189189477e+00 2.082962897001088554e-01
4.194194194194194480e+00 2.079882108591017131e-01
4.199199199199199484e+00 2.076794047279864053e-01
4.204204204204204487e+00 2.073698787159292678e-01
4.209209209209209490e+00 2.070596402107324208e-01
4.214214214214214493e+00 2.067486965787466158e-01
4.219219219219219497e+00 2.064370551647876917e-01
4.224224224224224500e+00 2.061247232920519756e-01
4.229229229229229503e+00 2.058117082620346816e-01
4.234234234234234506e+00 2.054980173544498079e-01
4.239239239239239510e+00 2.051836578271498679e-01
4.244244244244244513e+00 2.048686369160491461e-01
4.249249249249249516e+00 2.045529618350467316e-01
4.254254254254254519e+00 2.042366397759514118e-01
4.259259259259259522e+00 2.039196779084083422e-01
4.264264264264264526e+00 2.036020833798264928e-01
4.269269269269269529e+00 2.032838633153075392e-01
4.274274274274274532e+00 2.029650248175767502e-01
4.279279279279279535e+00 2.026455749669139328e-01
4.284284284284284539e+00 2.023255208210875122e-01
4.289289289289289542e+00 2.020048694152876689e-01
4.294294294294294545e+00 2.016836277620629725e-01
4.299299299299299548e+00 2.013618028512569325e-01
4.304304304304304551e+00 2.010394016499460201e-01
4.309309309309309555e+00 2.007164311023799108e-01
4.314314314314314558e+00 2.003928981299216427e-01
4.319319319319319561e+00 2.000688096309897468e-01
4.324324324324324564e+00 1.997441724810019581e-01
4.329329329329329568e+00 1.994189935323197882e-01
4.334334334334334571e+00 1.990932796141936800e-01
4.339339339339339574e+00 1.987670375327107442e-01
4.344344344344344577e+00 1.984402740707433832e-01
4.349349349349349581e+00 1.981129959878972224e-01
4.354354354354354584e+00 1.977852100204637864e-01
4.359359359359359587e+00 1.974569228813712052e-01
4.364364364364364590e+00 1.971281412601374183e-01
4.369369369369369593e+00 1.967988718228249057e-01
4.374374374374374597e+00 1.964691212119958341e-01
4.379379379379379600e+00 1.961388960466686204e-01
4.384384384384384603e+00 1.958082029222763532e-01
4.389389389389389606e+00 1.954770484106247430e-01
4.394394394394394610e+00 1.951454390598529876e-01
4.399399399399399613e+00 1.948133813943949411e-01
4.404404404404404616e+00 1.944808819149409229e-01
4.409409409409409619e+00 1.941479470984017186e-01
4.414414414414414622e+00 1.938145833978732191e-01
4.419419419419419626e+00 1.934807972426016154e-01
4.424424424424424629e+00 1.931465950379507857e-01
4.429429429429429632e+00 1.928119831653695160e-01
4.434434434434434635e+00 1.924769679823614410e-01
4.439439439439439639e+00 1.921415558224535969e-01
4.444444444444444642e+00 1.918057529951690265e-01
4.449449449449449645e+00 1.914695657859981359e-01
4.454454454454454648e+00 1.911330004563721041e-01
4.459459459459459651e+00 1.907960632436368209e-01
4.464464464464464655e+00 1.904587603610289059e-01
4.469469469469469658e+00 1.901210979976508952e-01
4.474474474474474661e+00 1.897830823184497862e-01
4.479479479479479664e+00 1.894447194641943888e-01
4.484484484484484668e+00 1.891060155514554530e-01
4.489489489489489671e+00 1.887669766725850184e-01
4.494494494494494674e+00 1.884276088956990947e-01
4.499499499499499677e+00 1.880879182646583991e-01
4.504504504504504681e+00 1.877479107990530360e-01
4.509509509509509684e+00 1.874075924941859816e-01
4.514514514514514687e+00 1.870669693210582074e-01
4.519519519519519690e+00 1.867260472263550797e-01
4.524524524524524693e+00 1.863848321324337032e-01
4.529529529529529697e+00 1.860433299373104588e-01
4.534534534534534700e+00 1.857015465146500677e-01
4.539539539539539703e+00 1.853594877137555164e-01
4.544544544544544706e+00 1.850171593595594244e-01
4.549549549549549710e+00 1.846745672526145521e-01
4.554554554554554713e+00 1.843317171690871947e-01
4.559559559559559716e+00 1.839886148607504934e-01
4.564564564564564719e+00 1.836452660549790783e-01
4.569569569569569722e+00 1.833016764547436284e-01
4.574574574574574726e+00 1.829578517386078740e-01
4.579579579579579729e+00 1.826137975607245445e-01
4.584584584584584732e+00 1.822695195508342303e-01
4.589589589589589735e+00 1.819250233142633288e-01
4.594594594594594739e+00 1.815803144319237117e-01
4.599599599599599742e+00 1.812353984603135570e-01
4.604604604604604745e+00 1.808902809315181270e-01
4.609609609609609748e+00 1.805449673532112664e-01
4.614614614614614752e+00 1.801994632086591774e-01
4.619619619619619755e+00 1.798537739567238336e-01
4.624624624624624758e+00 1.795079050318668934e-01
4.629629629629629761e+00 1.791618618441550570e-01
4.634634634634634764e+00 1.788156497792666166e-01
4.639639639639639768e+00 1.784692741984973130e-01
4.644644644644644771e+00 1.781227404387692725e-01
4.649649649649649774e+00 1.777760538126373635e-01
4.654654654654654777e+00 1.774292196083003814e-01
4.659659659659659781e+00 1.770822430896089594e-01
4.664664664664664784e+00 1.767351294960778363e-01
4.669669669669669787e+00 1.763878840428958206e-01
4.674674674674674790e+00 1.760405119209386693e-01
4.679679679679679793e+00 1.756930182967813281e-01
4.684684684684684797e+00 1.753454083127118646e-01
4.689689689689689800e+00 1.749976870867453460e-01
4.694694694694694803e+00 1.746498597126389662e-01
4.699699699699699806e+00 1.743019312599070614e-01
4.704704704704704810e+00 1.739539067738387623e-01
4.709709709709709813e+00 1.736057912755129828e-01
4.714714714714714816e+00 1.732575897618181815e-01
4.719719719719719819e+00 1.729093072054689595e-01
4.724724724724724823e+00 1.725609485550261279e-01
4.729729729729729826e+00 1.722125187349159980e-01
4.734734734734734829e+00 1.718640226454506426e-01
4.739739739739739832e+00 1.715154651628491289e-01
4.744744744744744835e+00 1.711668511392585301e-01
4.749749749749749839e+00 1.708181854027769064e-01
4.754754754754754842e+00 1.704694727574758706e-01
4.759759759759759845e+00 1.701207179834238470e-01
4.764764764764764848e+00 1.697719258367106077e-01
4.769769769769769852e+00 1.694231010494713086e-01
4.774774774774774855e+00 1.690742483299128296e-01
4.779779779779779858e+00 1.687253723623388935e-01
4.784784784784784861e+00 1.683764778071768220e-01
4.789789789789789864e+00 1.680275693010045146e-01
4.794794794794794868e+00 1.676786514565786756e-01
4.799799799799799871e+00 1.673297288628622648e-01
4.804804804804804874e+00 1.669808060850540565e-01
4.809809809809809877e+00 1.666318876646173119e-01
4.814814814814814881e+00 1.662829781193106704e-01
4.819819819819819884e+00 1.659340819432175984e-01
4.824824824824824887e+00 1.655852036067783639e-01
4.829829829829829890e+00 1.652363475568210116e-01
4.834834834834834894e+00 1.648875182165936149e-01
4.839839839839839897e+00 1.645387199857970550e-01
4.844844844844844900e+00 1.641899572406184671e-01
4.849849849849849903e+00 1.638412343337641852e-01
4.854854854854854906e+00 1.634925555944945486e-01
4.859859859859859910e+00 1.631439253286585123e-01
4.864864864864864913e+00 1.627953478187288416e-01
4.869869869869869916e+00 1.624468273238375560e-01
4.874874874874874919e+00 1.620983680798125104e-01
4.879879879879879923e+00 1.617499742992140055e-01
4.884884884884884926e+00 1.614016501713715634e-01
4.889889889889889929e+00 1.610533998624220364e-01
4.894894894894894932e+00 1.607052275153477705e-01
4.899899899899899935e+00 1.603571372500146308e-01
4.904904904904904939e+00 1.600091331632112757e-01
4.909909909909909942e+00 1.596612193286890691e-01
4.914914914914914945e+00 1.593133997972012994e-01
4.919919919919919948e+00 1.589656785965438968e-01
4.924924924924924952e+00 1.586180597315965668e-01
4.929929929929929955e+00 1.582705471843632306e-01
4.934934934934934958e+00 1.579231449140145460e-01
4.939939939939939961e+00 1.575758568569291529e-01
4.944944944944944965e+00 1.572286869267369991e-01
4.949949949949949968e+00 1.568816390143616957e-01
4.954954954954954971e+00 1.565347169880638989e-01
4.959959959959959974e+00 1.561879246934851084e-01
4.964964964964964977e+00 1.558412659536921319e-01
4.969969969969969981e+00 1.554947445692208274e-01
4.974974974974974984e+00 1.551483643181217897e-01
4.979979979979979987e+00 1.548021289560047864e-01
4.984984984984984990e+00 1.544560422160854707e-01
4.989989989989989994e+00 1.541101078092304288e-01
4.994994994994994997e+00 1.537643294240038927e-01
5.000000000000000000e+00 1.534187107267148964e-01


==> tikz_data/gamma_pdf_2_2.csv <==
0.000000000000000000e+00 0.000000000000000000e+00
5.005005005005004962e-03 5.114975804454814570e-23
1.001001001001000992e-02 2.586303154572925168e-20
1.501501501501501488e-02 9.818986115012641471e-19
2.002002002002001985e-02 1.291460597070392848e-17
2.502502502502502307e-02 9.502484331263225944e-17
3.003003003003002977e-02 4.842105654058908562e-16
3.503503503503503647e-02 1.914790450944360395e-15
4.004004004004003969e-02 6.289478844436399121e-15
4.504504504504504292e-02 1.792888359528333251e-14
5.005005005005004615e-02 4.570214116653307124e-14
5.505505505505505631e-02 1.064232699133012526e-13
6.006006006006005954e-02 2.299850106201089312e-13
6.506506506506506970e-02 4.667930408665176664e-13
7.007007007007007293e-02 8.981573080858701594e-13
7.507507507507507616e-02 1.650392735146384758e-12
8.008008008008007939e-02 2.913477714768565967e-12
8.508508508508508261e-02 4.965214715842478425e-12
9.009009009009008584e-02 8.201932149472989417e-12
9.509509509509508907e-02 1.317685963744162263e-11
1.001001001001000923e-01 2.064739931666536194e-11
1.051051051051051094e-01 3.163260319567380840e-11
1.101101101101101126e-01 4.748225031411369542e-11
1.151151151151151159e-01 6.995899706641546165e-11
1.201201201201201191e-01 1.013351491164353715e-10
1.251251251251251362e-01 1.445056734858457770e-10
1.301301301301301394e-01 2.031191343308388958e-10
1.351351351351351426e-01 2.817282953625876137e-10
1.401401401401401459e-01 3.859621855945589602e-10
1.451451451451451491e-01 5.227214729335690178e-10
1.501501501501501523e-01 7.003990319294158412e-10
1.551551551551551555e-01 9.291276276542488196e-10
1.601601601601601588e-01 1.221056667125156087e-09
1.651651651651651620e-01 1.590659992870474637e-09
1.701701701701701652e-01 2.055076710159843478e-09
1.751751751751751685e-01 2.634487050083834299e-09
1.801801801801801717e-01 3.352525275119984973e-09
1.851851851851851749e-01 4.236731632119141740e-09
1.901901901901901781e-01 5.319045349871531320e-09
1.951951951951951814e-01 6.636340664665318405e-09
2.002002002002001846e-01 8.231007837651102764e-09
2.052052052052052156e-01 1.015158110250515883e-08
2.102102102102102188e-01 1.245341545099205755e-08
2.152152152152152220e-01 1.519941412772005380e-08
2.202202202202202252e-01 1.846080866383604006e-08
2.252252252252252285e-01 2.231799323279777701e-08
2.302302302302302317e-01 2.686141505988153491e-08
2.352352352352352349e-01 3.219252256093211326e-08
2.402402402402402382e-01 3.842477282523861920e-08
2.452452452452452414e-01 4.568469999254029874e-08
2.502502502502502724e-01 5.411304600523918763e-08
2.552552552552552756e-01 6.386595514413947073e-08
2.602602602602602788e-01 7.511623367967811703e-08
2.652652652652652820e-01 8.805467589086072388e-08
2.702702702702702853e-01 1.028914576212121716e-07
2.752752752752752885e-01 1.198575984552134370e-07
2.802802802802802917e-01 1.392064935101422131e-07
2.852852852852852950e-01 1.612155157472012140e-07
2.902902902902902982e-01 1.861876896125087506e-07
2.952952952952953014e-01 2.144534367231967449e-07
3.003003003003003046e-01 2.463723942166885019e-07
3.053053053053053079e-01 2.823353062824566275e-07
3.103103103103103111e-01 3.227659892953995967e-07
3.153153153153153143e-01 3.681233708686514903e-07
3.203203203203203175e-01 4.189036030412815463e-07
3.253253253253253208e-01 4.756422497132942750e-07
3.303303303303303240e-01 5.389165483366530686e-07
3.353353353353353272e-01 6.093477457670157692e-07
3.403403403403403304e-01 6.876035080766461150e-07
3.453453453453453337e-01 7.744004040247339269e-07
3.503503503503503369e-01 8.705064617772784120e-07
3.553553553553553401e-01 9.767437983650232995e-07
3.603603603603603434e-01 1.093991321264689318e-06
3.653653653653653466e-01 1.223187501386277170e-06
3.703703703703703498e-01 1.365333216647556559e-06
3.753753753753753530e-01 1.521494665216113663e-06
3.803803803803803563e-01 1.692806347399888449e-06
3.853853853853853595e-01 1.880474115068787812e-06
3.903903903903903627e-01 2.085778287393160626e-06
3.953953953953953659e-01 2.310076831589592572e-06
4.004004004004003692e-01 2.554808607270880787e-06
4.054054054054054279e-01 2.821496672905119295e-06
4.104104104104104311e-01 3.111751652798920588e-06
4.154154154154154344e-01 3.427275162931874409e-06
4.204204204204204376e-01 3.769863293883348893e-06
4.254254254254254408e-01 4.141410149009170967e-06
4.304304304304304440e-01 4.543911435944389961e-06
4.354354354354354473e-01 4.979468109429093096e-06
4.404404404404404505e-01 5.450290063377955623e-06
4.454454454454454537e-01 5.958699870039775786e-06
4.504504504504504570e-01 6.507136564022212589e-06
4.554554554554554602e-01 7.098159468887576183e-06
4.604604604604604634e-01 7.734452063959832837e-06
4.654654654654654666e-01 8.418825888919305683e-06
4.704704704704704699e-01 9.154224483701002283e-06
4.754754754754754731e-01 9.943727361154746798e-06
4.804804804804804763e-01 1.079055400987036193e-05
4.854854854854854795e-01 1.169806792451927098e-05
4.904904904904904828e-01 1.266978066101438374e-05
4.954954954954954860e-01 1.370935591374471988e-05
5.005005005005005447e-01 1.482061361209713167e-05
5.055055055055055480e-01 1.600753403343830794e-05
5.105105105105105512e-01 1.727426192969215658e-05
5.155155155155155544e-01 1.862511066461393914e-05
5.205205205205205576e-01 2.006456635883146223e-05
5.255255255255255609e-01 2.159729203969467661e-05
5.305305305305305641e-01 2.322813179295079843e-05
5.355355355355355673e-01 2.496211491323916445e-05
5.405405405405405705e-01 2.680446005038081278e-05
5.455455455455455738e-01 2.876057934842158145e-05
5.505505505505505770e-01 3.083608257437428686e-05
5.555555555555555802e-01 3.303678123359468172e-05
5.605605605605605835e-01 3.536869266871846854e-05
5.655655655655655867e-01 3.783804413908192863e-05
5.705705705705705899e-01 4.045127687754664965e-05
5.755755755755755931e-01 4.321505012164976282e-05
5.805805805805805964e-01 4.613624511600553649e-05
5.855855855855855996e-01 4.922196908288788549e-05
5.905905905905906028e-01 5.247955915793600082e-05
5.955955955955956060e-01 5.591658628793477032e-05
6.006006006006006093e-01 5.954085908763527449e-05
6.056056056056056125e-01 6.336042765259933067e-05
6.106106106106106157e-01 6.738358732507102565e-05
6.156156156156156189e-01 7.161888240989681108e-05
6.206206206206206222e-01 7.607510983754642634e-05
6.256256256256256254e-01 8.076132277130440259e-05
6.306306306306306286e-01 8.568683415574089254e-05
6.356356356356356319e-01 9.086122020359104834e-05
6.406406406406406351e-01 9.629432381821523995e-05
6.456456456456456383e-01 1.019962579488395383e-04
6.506506506506506415e-01 1.079774088758188495e-04
6.556556556556556448e-01 1.142484394232013930e-04
6.606606606606606480e-01 1.208202920959170054e-04
6.656656656656656512e-01 1.277041921389497116e-04
6.706706706706706544e-01 1.349116505159102188e-04
6.756756756756756577e-01 1.424544668044584793e-04
6.806806806806806609e-01 1.503447320060823859e-04
6.856856856856856641e-01 1.585948312677904620e-04
6.906906906906906674e-01 1.672174465133219985e-04
6.956956956956956706e-01 1.762255589815331673e-04
7.007007007007006738e-01 1.856324516696783574e-04
7.057057057057056770e-01 1.954517116793525714e-04
7.107107107107106803e-01 2.056972324629234149e-04
7.157157157157156835e-01 2.163832159683434743e-04
7.207207207207206867e-01 2.275241746802836101e-04
7.257257257257256899e-01 2.391349335555978211e-04
7.307307307307306932e-01 2.512306318511905285e-04
7.357357357357356964e-01 2.638267248424145967e-04
7.407407407407406996e-01 2.769389854302002326e-04
7.457457457457457028e-01 2.905835056351770856e-04
7.507507507507507061e-01 3.047766979771125056e-04
7.557557557557557093e-01 3.195352967380651324e-04
7.607607607607607125e-01 3.348763591077095624e-04
7.657657657657657158e-01 3.508172662093678759e-04
7.707707707707707190e-01 3.673757240053365574e-04
7.757757757757757222e-01 3.845697640801851603e-04
7.807807807807807254e-01 4.024177443007540792e-04
7.857857857857857287e-01 4.209383493516653135e-04
7.907907907907907319e-01 4.401505911452126881e-04
7.957957957957957351e-01 4.600738091045865233e-04
8.008008008008007383e-01 4.807276703194496531e-04
8.058058058058058526e-01 5.021321695729424623e-04
8.108108108108108558e-01 5.243076292392968504e-04
8.158158158158158590e-01 5.472746990512642948e-04
8.208208208208208623e-01 5.710543557366884633e-04
8.258258258258258655e-01 5.956679025235651339e-04
8.308308308308308687e-01 6.211369685130621729e-04
8.358358358358358720e-01 6.474835079199935204e-04
8.408408408408408752e-01 6.747297991803528601e-04
8.458458458458458784e-01 7.028984439255430046e-04
8.508508508508508816e-01 7.320123658230467522e-04
8.558558558558558849e-01 7.620948092833248685e-04
8.608608608608608881e-01 7.931693380328205204e-04
8.658658658658658913e-01 8.252598335529966536e-04
8.708708708708708945e-01 8.583904933854129282e-04
8.758758758758758978e-01 8.925858293029313327e-04
8.808808808808809010e-01 9.278706653471690885e-04
8.858858858858859042e-01 9.642701357324341173e-04
8.908908908908909074e-01 1.001809682616401544e-03
8.958958958958959107e-01 1.040515053737889025e-03
9.009009009009009139e-01 1.080412299922123157e-03
9.059059059059059171e-01 1.121527772453993765e-03
9.109109109109109204e-01 1.163888120319816468e-03
9.159159159159159236e-01 1.207520287318210577e-03
9.209209209209209268e-01 1.252451509040763012e-03
9.259259259259259300e-01 1.298709309723203569e-03
9.309309309309309333e-01 1.346321498967866090e-03
9.359359359359359365e-01 1.395316168338311133e-03
9.409409409409409397e-01 1.445721687826990098e-03
9.459459459459459429e-01 1.497566702196935018e-03
9.509509509509509462e-01 1.550880127198494933e-03
9.559559559559559494e-01 1.605691145662190228e-03
9.609609609609609526e-01 1.662029203468836812e-03
9.659659659659659559e-01 1.719924005398114743e-03
9.709709709709709591e-01 1.779405510856839432e-03
9.759759759759759623e-01 1.840503929488228633e-03
9.809809809809809655e-01 1.903249716663493393e-03
9.859859859859859688e-01 1.967673568857207511e-03
9.909909909909909720e-01 2.033806418907828980e-03
9.959959959959959752e-01 2.101679431164915797e-03
1.001001001001001089e+00 2.171323996524613439e-03
1.006006006006006093e+00 2.242771727354891768e-03
1.011011011011011096e+00 2.316054452312292337e-03
1.016016016016016099e+00 2.391204211051802843e-03
1.021021021021021102e+00 2.468253248831544892e-03
1.026026026026026106e+00 2.547234011014126460e-03
1.031031031031031109e+00 2.628179137466400694e-03
1.036036036036036112e+00 2.711121456859449941e-03
1.041041041041041115e+00 2.796093980870776024e-03
1.046046046046046119e+00 2.883129898290464482e-03
1.051051051051051122e+00 2.972262569033426536e-03
1.056056056056056125e+00 3.063525518059598361e-03
1.061061061061061128e+00 3.156952429204130332e-03
1.066066066066066131e+00 3.252577138919702116e-03
1.071071071071071135e+00 3.350433629932899129e-03
1.076076076076076138e+00 3.450556024816886849e-03
1.081081081081081141e+00 3.552978579482470294e-03
1.086086086086086144e+00 3.657735676589682784e-03
1.091091091091091148e+00 3.764861818882145675e-03
1.096096096096096151e+00 3.874391622446336260e-03
1.101101101101101154e+00 3.986359809898150364e-03
1.106106106106106157e+00 4.100801203498773660e-03
1.111111111111111160e+00 4.217750718202449046e-03
1.116116116116116164e+00 4.337243354638137607e-03
1.121121121121121167e+00 4.459314192027614109e-03
1.126126126126126170e+00 4.583998381042269504e-03
1.131131131131131173e+00 4.711331136600856520e-03
1.136136136136136177e+00 4.841347730610787332e-03
1.141141141141141180e+00 4.974083484655045066e-03
1.146146146146146183e+00 5.109573762627443901e-03
1.151151151151151186e+00 5.247853963318396646e-03
1.156156156156156189e+00 5.388959512953629682e-03
1.161161161161161193e+00 5.532925857688424792e-03
1.166166166166166196e+00 5.679788456059659506e-03
1.171171171171171199e+00 5.829582771398113608e-03
1.176176176176176202e+00 5.982344264203569295e-03
1.181181181181181206e+00 6.138108384485029510e-03
1.186186186186186209e+00 6.296910564068627057e-03
1.191191191191191212e+00 6.458786208875618405e-03
1.196196196196196215e+00 6.623770691172805800e-03
1.201201201201201219e+00 6.791899341798146757e-03
1.206206206206206222e+00 6.963207442363656893e-03
1.211211211211211225e+00 7.137730217438248946e-03
1.216216216216216228e+00 7.315502826713079706e-03
1.221221221221221231e+00 7.496560357151385925e-03
1.226226226226226235e+00 7.680937815125916945e-03
1.231231231231231238e+00 7.868670118545724804e-03
1.236236236236236241e+00 8.059792088975373595e-03
1.241241241241241244e+00 8.254338443748327966e-03
1.246246246246246248e+00 8.452343788077666675e-03
1.251251251251251251e+00 8.653842607165758774e-03
1.256256256256256254e+00 8.858869258315997183e-03
1.261261261261261257e+00 9.067457963048433656e-03
1.266266266266266260e+00 9.279642799222088956e-03
1.271271271271271264e+00 9.495457693165851656e-03
1.276276276276276267e+00 9.714936411820817436e-03
1.281281281281281270e+00 9.938112554896101972e-03
1.286286286286286273e+00 1.016501954704027329e-02
1.291291291291291277e+00 1.039569063003122767e-02
1.296296296296296280e+00 1.063015885498620403e-02
1.301301301301301283e+00 1.086845707459462192e-02
1.306306306306306286e+00 1.111061793537579737e-02
1.311311311311311290e+00 1.135667386996376885e-02
1.316316316316316293e+00 1.160665708942145748e-02
1.321321321321321296e+00 1.186059957558646336e-02
1.326326326326326299e+00 1.211853307345042360e-02
1.331331331331331302e+00 1.238048908357424448e-02
1.336336336336336306e+00 1.264649885454131005e-02
1.341341341341341309e+00 1.291659337545073699e-02
1.346346346346346312e+00 1.319080336845276404e-02
1.351351351351351315e+00 1.346915928132818262e-02
1.356356356356356319e+00 1.375169128011424248e-02
1.361361361361361322e+00 1.403842924177837494e-02
1.366366366366366325e+00 1.432940274694245730e-02
1.371371371371371328e+00 1.462464107265890392e-02
1.376376376376376331e+00 1.492417318524101588e-02
1.381381381381381335e+00 1.522802773314898064e-02
1.386386386386386338e+00 1.553623303993395717e-02
1.391391391391391341e+00 1.584881709724162216e-02
1.396396396396396344e+00 1.616580755787714110e-02
1.401401401401401348e+00 1.648723172893338390e-02
1.406406406406406351e+00 1.681311656498426024e-02
1.411411411411411354e+00 1.714348866134439431e-02
1.416416416416416357e+00 1.747837424739761072e-02
1.421421421421421361e+00 1.781779917999489968e-02
1.426426426426426364e+00 1.816178893692462978e-02
1.431431431431431367e+00 1.851036861045584486e-02
1.436436436436436370e+00 1.886356290095582769e-02
1.441441441441441373e+00 1.922139611058512956e-02
1.446446446446446377e+00 1.958389213706936485e-02
1.451451451451451380e+00 1.995107446755102834e-02
1.456456456456456383e+00 2.032296617252189741e-02
1.461461461461461386e+00 2.069958989983759420e-02
1.466466466466466390e+00 2.108096786881561921e-02
1.471471471471471393e+00 2.146712186441850773e-02
1.476476476476476396e+00 2.185807323152313617e-02
1.481481481481481399e+00 2.225384286927721555e-02
1.486486486486486402e+00 2.265445122554499147e-02
1.491491491491491406e+00 2.305991829144238628e-02
1.496496496496496409e+00 2.347026359596392220e-02
1.501501501501501412e+00 2.388550620070089767e-02
1.506506506506506415e+00 2.430566469465391191e-02
1.511511511511511419e+00 2.473075718913930049e-02
1.516516516516516422e+00 2.516080131279103266e-02
1.521521521521521425e+00 2.559581420665942020e-02
1.526526526526526428e+00 2.603581251940651972e-02
1.531531531531531432e+00 2.648081240260137525e-02
1.536536536536536435e+00 2.693082950611262044e-02
1.541541541541541438e+00 2.738587897360281187e-02
1.546546546546546441e+00 2.784597543812323064e-02
1.551551551551551444e+00 2.831113301781001262e-02
1.556556556556556448e+00 2.878136531168382431e-02
1.561561561561561451e+00 2.925668539555192557e-02
1.566566566566566454e+00 2.973710581801471825e-02
1.571571571571571457e+00 3.022263859657685348e-02
1.576576576576576461e+00 3.071329521386367833e-02
1.581581581581581464e+00 3.120908661394383027e-02
1.586586586586586467e+00 3.171002319875730613e-02
1.591591591591591470e+00 3.221611482465221166e-02
1.596596596596596473e+00 3.272737079902755808e-02
1.601601601601601477e+00 3.324379987708481893e-02
1.606606606606606702e+00 3.376541025868742829e-02
1.611611611611611705e+00 3.429220958532957358e-02
1.616616616616616708e+00 3.482420493721423427e-02
1.621621621621621712e+00 3.536140283043973792e-02
1.626626626626626715e+00 3.590380921429771333e-02
1.631631631631631718e+00 3.645142946868009520e-02
1.636636636636636721e+00 3.700426840159658226e-02
1.641641641641641725e+00 3.756233024680312449e-02
1.646646646646646728e+00 3.812561866154069723e-02
1.651651651651651731e+00 3.869413672438577062e-02
1.656656656656656734e+00 3.926788693321047602e-02
1.661661661661661737e+00 3.984687120325496740e-02
1.666666666666666741e+00 4.043109086531113811e-02
1.671671671671671744e+00 4.102054666401640931e-02
1.676676676676676747e+00 4.161523875625997015e-02
1.681681681681681750e+00 4.221516670969917978e-02
1.686686686686686754e+00 4.282032950138794231e-02
1.691691691691691757e+00 4.343072551651584040e-02
1.696696696696696760e+00 4.404635254725770832e-02
1.701701701701701763e+00 4.466720779173487255e-02
1.706706706706706766e+00 4.529328785308605471e-02
1.711711711711711770e+00 4.592458873864972702e-02
1.716716716716716773e+00 4.656110585925608836e-02
1.721721721721721776e+00 4.720283402862858468e-02
1.726726726726726779e+00 4.784976746289593824e-02
1.731731731731731783e+00 4.850189978021315212e-02
1.736736736736736786e+00 4.915922400049150404e-02
1.741741741741741789e+00 4.982173254523707823e-02
1.746746746746746792e+00 5.048941723749812704e-02
1.751751751751751796e+00 5.116226930191978411e-02
1.756756756756756799e+00 5.184027936490688548e-02
1.761761761761761802e+00 5.252343745489236604e-02
1.766766766766766805e+00 5.321173300271448553e-02
1.771771771771771808e+00 5.390515484209765229e-02
1.776776776776776812e+00 5.460369121024102185e-02
1.781781781781781815e+00 5.530732974850971484e-02
1.786786786786786818e+00 5.601605750323271349e-02
1.791791791791791821e+00 5.672986092660316920e-02
1.796796796796796825e+00 5.744872587768166949e-02
1.801801801801801828e+00 5.817263762350410178e-02
1.806806806806806831e+00 5.890158084028776497e-02
1.811811811811811834e+00 5.963553961474330617e-02
1.816816816816816837e+00 6.037449744548312180e-02
1.821821821821821841e+00 6.111843724453196181e-02
1.826826826826826844e+00 6.186734133893563581e-02
1.831831831831831847e+00 6.262119147246884843e-02
1.836836836836836850e+00 6.337996880743955452e-02
1.841841841841841854e+00 6.414365392659120146e-02
1.846846846846846857e+00 6.491222683509982605e-02
1.851851851851851860e+00 6.568566696266697758e-02
1.856856856856856863e+00 6.646395316570782863e-02
1.861861861861861867e+00 6.724706372963042134e-02
1.866866866866866870e+00 6.803497637120979602e-02
1.871871871871871873e+00 6.882766824105279735e-02
1.876876876876876876e+00 6.962511592615291955e-02
1.881881881881881879e+00 7.042729545253750834e-02
1.886886886886886883e+00 7.123418228800054708e-02
1.891891891891891886e+00 7.204575134492635646e-02
1.896896896896896889e+00 7.286197698319890614e-02
1.901901901901901892e+00 7.368283301319758505e-02
1.906906906906906896e+00 7.450829269887701556e-02
1.911911911911911899e+00 7.533832876093317366e-02
1.916916916916916902e+00 7.617291338005043044e-02
1.921921921921921905e+00 7.701201820023186040e-02
1.926926926926926908e+00 7.785561433220984651e-02
1.931931931931931912e+00 7.870367235693759289e-02
1.936936936936936915e+00 7.955616232915846409e-02
1.941941941941941918e+00 8.041305378105292889e-02
1.946946946946946921e+00 8.127431572596512110e-02
1.951951951951951925e+00 8.213991666220107901e-02
1.956956956956956928e+00 8.300982457690360417e-02
1.961961961961961931e+00 8.388400695000154672e-02
1.966966966966966934e+00 8.476243075822960382e-02
1.971971971971971938e+00 8.564506247922078208e-02
1.976976976976976941e+00 8.653186809566686122e-02
1.981981981981981944e+00 8.742281309955150792e-02
1.986986986986986947e+00 8.831786249644732467e-02
1.991991991991991950e+00 8.921698080988216262e-02
1.996996996996996954e+00 9.012013208577039636e-02
2.002002002002002179e+00 9.102727989690739818e-02
2.007007007007007182e+00 9.193838734752962649e-02
2.012012012012012185e+00 9.285341707793466626e-02
2.017017017017017189e+00 9.377233126916149908e-02
2.022022022022022192e+00 9.469509164773434740e-02
2.027027027027027195e+00 9.562165949046098901e-02
2.032032032032032198e+00 9.655199562928958035e-02
2.037037037037037202e+00 9.748606045622353056e-02
2.042042042042042205e+00 9.842381392828718212e-02
2.047047047047047208e+00 9.936521557255080517e-02
2.052052052052052211e+00 1.003102244912020963e-01
2.057057057057057214e+00 1.012587993666746733e-01
2.062062062062062218e+00 1.022108984668220755e-01
2.067067067067067221e+00 1.031664796501434445e-01
2.072072072072072224e+00 1.041255003710557514e-01
2.077077077077077227e+00 1.050879176852138192e-01
2.082082082082082231e+00 1.060536882548738513e-01
2.087087087087087234e+00 1.070227683543017588e-01
2.092092092092092237e+00 1.079951138752258955e-01
2.097097097097097240e+00 1.089706803323281514e-01
2.102102102102102243e+00 1.099494228687794006e-01
2.107107107107107247e+00 1.109312962618113491e-01
2.112112112112112250e+00 1.119162549283273245e-01
2.117117117117117253e+00 1.129042529305501474e-01
2.122122122122122256e+00 1.138952439817052242e-01
2.127127127127127260e+00 1.148891814517396526e-01
2.132132132132132263e+00 1.158860183730711091e-01
2.137137137137137266e+00 1.168857074463730689e-01
2.142142142142142269e+00 1.178882010463865315e-01
2.147147147147147273e+00 1.188934512277661087e-01
2.152152152152152276e+00 1.199014097309503840e-01
2.157157157157157279e+00 1.209120279880618043e-01
2.162162162162162282e+00 1.219252571288315379e-01
2.167167167167167285e+00 1.229410479865518518e-01
2.172172172172172289e+00 1.239593511040477936e-01
2.177177177177177292e+00 1.249801167396755175e-01
2.182182182182182295e+00 1.260032948733403602e-01
2.187187187187187298e+00 1.270288352125347742e-01
2.192192192192192302e+00 1.280566871983965793e-01
2.197197197197197305e+00 1.290868000117837144e-01
2.202202202202202308e+00 1.301191225793678352e-01
2.207207207207207311e+00 1.311536035797406241e-01
2.212212212212212314e+00 1.321901914495387242e-01
2.217217217217217318e+00 1.332288343895781657e-01
2.222222222222222321e+00 1.342694803710019202e-01
2.227227227227227324e+00 1.353120771414429713e-01
2.232232232232232327e+00 1.363565722311898543e-01
2.237237237237237331e+00 1.374029129593683785e-01
2.242242242242242334e+00 1.384510464401269569e-01
2.247247247247247337e+00 1.395009195888293752e-01
2.252252252252252340e+00 1.405524791282546093e-01
2.257257257257257343e+00 1.416056715948021127e-01
2.262262262262262347e+00 1.426604433446961862e-01
2.267267267267267350e+00 1.437167405601986470e-01
2.272272272272272353e+00 1.447745092558180291e-01
2.277277277277277356e+00 1.458336952845241397e-01
2.282282282282282360e+00 1.468942443439562595e-01
2.287287287287287363e+00 1.479561019826362289e-01
2.292292292292292366e+00 1.490192136061730399e-01
2.297297297297297369e+00 1.500835244834674564e-01
2.302302302302302373e+00 1.511489797529120271e-01
2.307307307307307376e+00 1.522155244285811337e-01
2.312312312312312379e+00 1.532831034064231213e-01
2.317317317317317382e+00 1.543516614704338319e-01
2.322322322322322385e+00 1.554211432988310548e-01
2.327327327327327389e+00 1.564914934702157923e-01
2.332332332332332392e+00 1.575626564697214793e-01
2.337337337337337395e+00 1.586345766951555436e-01
2.342342342342342398e+00 1.597071984631238395e-01
2.347347347347347402e+00 1.607804660151498366e-01
2.352352352352352405e+00 1.618543235237702993e-01
2.357357357357357408e+00 1.629287150986215293e-01
2.362362362362362411e+00 1.640035847925120360e-01
2.367367367367367414e+00 1.650788766074708369e-01
2.372372372372372418e+00 1.661545345007862939e-01
2.377377377377377421e+00 1.672305023910194144e-01
2.382382382382382424e+00 1.683067241640058553e-01
2.387387387387387427e+00 1.693831436788294786e-01
2.392392392392392431e+00 1.704597047737825000e-01
2.397397397397397434e+00 1.715363512722949124e-01
2.402402402402402437e+00 1.726130269888545843e-01
2.407407407407407440e+00 1.736896757348899423e-01
2.412412412412412444e+00 1.747662413246383328e-01
2.417417417417417447e+00 1.758426675809858786e-01
2.422422422422422450e+00 1.769188983412806337e-01
2.427427427427427453e+00 1.779948774631224528e-01
2.432432432432432456e+00 1.790705488301267134e-01
2.437437437437437460e+00 1.801458563576505689e-01
2.442442442442442463e+00 1.812207439985051849e-01
2.447447447447447466e+00 1.822951557486295338e-01
2.452452452452452469e+00 1.833690356527351573e-01
2.457457457457457473e+00 1.844423278099217023e-01
2.462462462462462476e+00 1.855149763792622863e-01
2.467467467467467479e+00 1.865869255853547792e-01
2.472472472472472482e+00 1.876581197238445797e-01
2.477477477477477485e+00 1.887285031669062862e-01
2.482482482482482489e+00 1.897980203686993050e-01
2.487487487487487492e+00 1.908666158707880978e-01
2.492492492492492495e+00 1.919342343075227664e-01
2.497497497497497498e+00 1.930008204113896619e-01
2.502502502502502502e+00 1.940663190183183062e-01
2.507507507507507505e+00 1.951306750729641382e-01
2.512512512512512508e+00 1.961938336339391908e-01
2.517517517517517511e+00 1.972557398790184546e-01
2.522522522522522515e+00 1.983163391102927553e-01
2.527527527527527518e+00 1.993755767593037576e-01
2.532532532532532521e+00 2.004333983921167961e-01
2.537537537537537524e+00 2.014897497143693650e-01
2.542542542542542527e+00 2.025445765762728945e-01
2.547547547547547531e+00 2.035978249775771964e-01
2.552552552552552534e+00 2.046494410724896129e-01
2.557557557557557537e+00 2.056993711745547238e-01
2.562562562562562540e+00 2.067475617614910610e-01
2.567567567567567544e+00 2.077939594799879663e-01
2.572572572572572547e+00 2.088385111504554303e-01
2.577577577577577550e+00 2.098811637717316048e-01
2.582582582582582553e+00 2.109218645257455171e-01
2.587587587587587556e+00 2.119605607821419546e-01
2.592592592592592560e+00 2.129972001028543893e-01
2.597597597597597563e+00 2.140317302466331062e-01
2.602602602602602566e+00 2.150640991735314200e-01
2.607607607607607569e+00 2.160942550493470948e-01
2.612612612612612573e+00 2.171221462500142474e-01
2.617617617617617576e+00 2.181477213659498982e-01
2.622622622622622579e+00 2.191709292063524772e-01
2.627627627627627582e+00 2.201917188034602513e-01
2.632632632632632586e+00 2.212100394167527961e-01
2.637637637637637589e+00 2.222258405371116685e-01
2.642642642642642592e+00 2.232390718909282035e-01
2.647647647647647595e+00 2.242496834441715936e-01
2.652652652652652598e+00 2.252576254063988481e-01
2.657657657657657602e+00 2.262628482347216474e-01
2.662662662662662605e+00 2.272653026377236263e-01
2.667667667667667608e+00 2.282649395793290570e-01
2.672672672672672611e+00 2.292617102826204345e-01
2.677677677677677615e+00 2.302555662336070452e-01
2.682682682682682618e+00 2.312464591849479889e-01
2.687687687687687621e+00 2.322343411596174967e-01
2.692692692692692624e+00 2.332191644545294207e-01
2.697697697697697627e+00 2.342008816441059627e-01
2.702702702702702631e+00 2.351794455837924736e-01
2.707707707707707634e+00 2.361548094135332565e-01
2.712712712712712637e+00 2.371269265611882782e-01
2.717717717717717640e+00 2.380957507458978661e-01
2.722722722722722644e+00 2.390612359814013599e-01
2.727727727727727647e+00 2.400233365793076890e-01
2.732732732732732650e+00 2.409820071523039176e-01
2.737737737737737653e+00 2.419372026173240708e-01
2.742742742742742657e+00 2.428888781986589807e-01
2.747747747747747660e+00 2.438369894310203068e-01
2.752752752752752663e+00 2.447814921625521278e-01
2.757757757757757666e+00 2.457223425577841625e-01
2.762762762762762669e+00 2.466594971005459658e-01
2.767767767767767673e+00 2.475929125968218680e-01
2.772772772772772676e+00 2.485225461775517342e-01
2.777777777777777679e+00 2.494483553013887023e-01
2.782782782782782682e+00 2.503702977574009392e-01
2.787787787787787686e+00 2.512883316677202994e-01
2.792792792792792689e+00 2.522024154901402193e-01
2.797797797797797692e+00 2.531125080206673705e-01
2.802802802802802695e+00 2.540185683960134999e-01
2.807807807807807698e+00 2.549205560960429717e-01
2.812812812812812702e+00 2.558184309461649097e-01
2.817817817817817705e+00 2.567121531196764339e-01
2.822822822822822708e+00 2.576016831400484985e-01
2.827827827827827711e+00 2.584869818831747601e-01
2.832832832832832715e+00 2.593680105795508339e-01
2.837837837837837718e+00 2.602447308164164141e-01
2.842842842842842721e+00 2.611171045398407164e-01
2.847847847847847724e+00 2.619850940567584052e-01
2.852852852852852727e+00 2.628486620369529514e-01
2.857857857857857731e+00 2.637077715149904744e-01
2.862862862862862734e+00 2.645623858921071769e-01
2.867867867867867737e+00 2.654124689380373825e-01
2.872872872872872740e+00 2.662579847927981080e-01
2.877877877877877744e+00 2.670988979684227327e-01
2.882882882882882747e+00 2.679351733506413202e-01
2.887887887887887750e+00 2.687667762005138683e-01
2.892892892892892753e+00 2.695936721560164839e-01
2.897897897897897757e+00 2.704158272335663304e-01
2.902902902902902760e+00 2.712332078295132121e-01
2.907907907907907763e+00 2.720457807215697632e-01
2.912912912912912766e+00 2.728535130702012812e-01
2.917917917917917769e+00 2.736563724199539416e-01
2.922922922922922773e+00 2.744543267007488740e-01
2.927927927927927776e+00 2.752473442291214489e-01
2.932932932932932779e+00 2.760353937094093824e-01
2.937937937937937782e+00 2.768184442348938235e-01
2.942942942942942786e+00 2.775964652888975315e-01
2.947947947947947789e+00 2.783694267458315386e-01
2.952952952952952792e+00 2.791372988721908532e-01
2.957957957957957795e+00 2.799000523275121943e-01
2.962962962962962798e+00 2.806576581652719948e-01
2.967967967967967802e+00 2.814100878337507661e-01
2.972972972972972805e+00 2.821573131768428944e-01
2.977977977977977808e+00 2.828993064348194197e-01
2.982982982982982811e+00 2.836360402450524010e-01
2.987987987987987815e+00 2.843674876426795506e-01
2.992992992992992818e+00 2.850936220612421690e-01
2.997997997997997821e+00 2.858144173332611837e-01
3.003003003003002824e+00 2.865298476907764402e-01
3.008008008008007828e+00 2.872398877658372540e-01
3.013013013013012831e+00 2.879445125909553260e-01
3.018018018018017834e+00 2.886436975995019250e-01
3.023023023023022837e+00 2.893374186260703751e-01
3.028028028028027840e+00 2.900256519067956340e-01
3.033033033033032844e+00 2.907083740796262972e-01
3.038038038038037847e+00 2.913855621845440336e-01
3.043043043043042850e+00 2.920571936637655353e-01
3.048048048048047853e+00 2.927232463618769098e-01
3.053053053053052857e+00 2.933836985259412056e-01
3.058058058058057860e+00 2.940385288055522017e-01
3.063063063063062863e+00 2.946877162528590000e-01
3.068068068068067866e+00 2.953312403225432647e-01
3.073073073073072869e+00 2.959690808717501120e-01
3.078078078078077873e+00 2.966012181599901876e-01
3.083083083083082876e+00 2.972276328489912856e-01
3.088088088088087879e+00 2.978483060025157170e-01
3.093093093093092882e+00 2.984632190861332135e-01
3.098098098098097886e+00 2.990723539669646880e-01
3.103103103103102889e+00 2.996756929133677083e-01
3.108108108108107892e+00 3.002732185946065946e-01
3.113113113113112895e+00 3.008649140804678379e-01
3.118118118118117899e+00 3.014507628408417128e-01
3.123123123123122902e+00 3.020307487452693063e-01
3.128128128128127905e+00 3.026048560624464145e-01
3.133133133133132908e+00 3.031730694597025155e-01
3.138138138138137911e+00 3.037353740024213988e-01
3.143143143143142915e+00 3.042917551534505272e-01
3.148148148148147918e+00 3.048421987724577176e-01
3.153153153153152921e+00 3.053866911152593455e-01
3.158158158158157924e+00 3.059252188331044731e-01
3.163163163163162928e+00 3.064577689719409914e-01
3.168168168168167931e+00 3.069843289716300272e-01
3.173173173173172934e+00 3.075048866651364232e-01
3.178178178178177937e+00 3.080194302776792514e-01
3.183183183183182940e+00 3.085279484258566796e-01
3.188188188188187944e+00 3.090304301167293155e-01
3.193193193193192947e+00 3.095268647468752965e-01
3.198198198198197950e+00 3.100172421014155133e-01
3.203203203203202953e+00 3.105015523529957577e-01
3.208208208208208401e+00 3.109797860607550479e-01
3.213213213213213404e+00 3.114519341692462695e-01
3.218218218218218407e+00 3.119179880073361666e-01
3.223223223223223410e+00 3.123779392870703608e-01
3.228228228228228414e+00 3.128317801025049527e-01
3.233233233233233417e+00 3.132795029285203037e-01
3.238238238238238420e+00 3.137211006195904095e-01
3.243243243243243423e+00 3.141565664085352871e-01
3.248248248248248427e+00 3.145858939052421088e-01
3.253253253253253430e+00 3.150090770953443142e-01
3.258258258258258433e+00 3.154261103389004450e-01
3.263263263263263436e+00 3.158369883690168023e-01
3.268268268268268439e+00 3.162417062904624987e-01
3.273273273273273443e+00 3.166402595782500384e-01
3.278278278278278446e+00 3.170326440761865872e-01
3.283283283283283449e+00 3.174188559954078115e-01
3.288288288288288452e+00 3.177988919128760248e-01
3.293293293293293456e+00 3.181727487698683410e-01
3.298298298298298459e+00 3.185404238704145907e-01
3.303303303303303462e+00 3.189019148797407333e-01
3.308308308308308465e+00 3.192572198226634184e-01
3.313313313313313468e+00 3.196063370819779981e-01
3.318318318318318472e+00 3.199492653968073475e-01
3.323323323323323475e+00 3.202860038609455229e-01
3.328328328328328478e+00 3.206165519211648940e-01
3.333333333333333481e+00 3.209409093755016817e-01
3.338338338338338485e+00 3.212590763715307829e-01
3.343343343343343488e+00 3.215710534046087310e-01
3.348348348348348491e+00 3.218768413160942865e-01
3.353353353353353494e+00 3.221764412915562592e-01
3.358358358358358497e+00 3.224698548589619018e-01
3.363363363363363501e+00 3.227570838868288328e-01
3.368368368368368504e+00 3.230381305823751270e-01
3.373373373373373507e+00 3.233129974896472025e-01
3.378378378378378510e+00 3.235816874876173976e-01
3.383383383383383514e+00 3.238442037882719449e-01
3.388388388388388517e+00 3.241005499346891749e-01
3.393393393393393520e+00 3.243507297990733673e-01
3.398398398398398523e+00 3.245947475808038107e-01
3.403403403403403527e+00 3.248326078044379006e-01
3.408408408408408530e+00 3.250643153177182887e-01
3.413413413413413533e+00 3.252898752895522216e-01
3.418418418418418536e+00 3.255092932079768908e-01
3.423423423423423539e+00 3.257225748781120700e-01
3.428428428428428543e+00 3.259297264200964883e-01
3.433433433433433546e+00 3.261307542669992232e-01
3.438438438438438549e+00 3.263256651627406968e-01
3.443443443443443552e+00 3.265144661599654330e-01
3.448448448448448556e+00 3.266971646179354649e-01
3.453453453453453559e+00 3.268737682003813871e-01
3.458458458458458562e+00 3.270442848733610686e-01
3.463463463463463565e+00 3.272087229030876676e-01
3.468468468468468568e+00 3.273670908537663071e-01
3.473473473473473572e+00 3.275193975853922801e-01
3.478478478478478575e+00 3.276656522515625225e-01
3.483483483483483578e+00 3.278058642972551673e-01
3.488488488488488581e+00 3.279400434566149269e-01
3.493493493493493585e+00 3.280681997507124970e-01
3.498498498498498588e+00 3.281903434853026269e-01
3.503503503503503591e+00 3.283064852485687579e-01
3.508508508508508594e+00 3.284166359088622755e-01
3.513513513513513598e+00 3.285208066124221671e-01
3.518518518518518601e+00 3.286190087810918481e-01
3.523523523523523604e+00 3.287112541100321028e-01
3.528528528528528607e+00 3.287975545654112097e-01
3.533533533533533610e+00 3.288779223821020059e-01
3.538538538538538614e+00 3.289523700613612989e-01
3.543543543543543617e+00 3.290209103685020064e-01
3.548548548548548620e+00 3.290835563305661848e-01
3.553553553553553623e+00 3.291403212339731876e-01
3.558558558558558627e+00 3.291912186221883085e-01
3.563563563563563630e+00 3.292362622933545646e-01
3.568568568568568633e+00 3.292754662979415214e-01
3.573573573573573636e+00 3.293088449363762438e-01
3.578578578578578639e+00 3.293364127566705823e-01
3.583583583583583643e+00 3.293581845520457962e-01
3.588588588588588646e+00 3.293741753585548437e-01
3.593593593593593649e+00 3.293844004526869651e-01
3.598598598598598652e+00 3.293888753489840338e-01
3.603603603603603656e+00 3.293876157976405317e-01
3.608608608608608659e+00 3.293806377821087428e-01
3.613613613613613662e+00 3.293679575166906792e-01
3.618618618618618665e+00 3.293495914441391670e-01
3.623623623623623669e+00 3.293255562332388364e-01
3.628628628628628672e+00 3.292958687764067083e-01
3.633633633633633675e+00 3.292605461872611383e-01
3.638638638638638678e+00 3.292196057982257895e-01
3.643643643643643681e+00 3.291730651580916378e-01
3.648648648648648685e+00 3.291209420296078991e-01
3.653653653653653688e+00 3.290632543870583571e-01
3.658658658658658691e+00 3.290000204138349149e-01
3.663663663663663694e+00 3.289312585000165323e-01
3.668668668668668698e+00 3.288569872399468852e-01
3.673673673673673701e+00 3.287772254298028662e-01
3.678678678678678704e+00 3.286919920651731886e-01
3.683683683683683707e+00 3.286013063386382105e-01
3.688688688688688710e+00 3.285051876373346058e-01
3.693693693693693714e+00 3.284036555405420166e-01
3.698698698698698717e+00 3.282967298172499993e-01
3.703703703703703720e+00 3.281844304237444554e-01
3.708708708708708723e+00 3.280667775011818499e-01
3.713713713713713727e+00 3.279437913731690912e-01
3.718718718718718730e+00 3.278154925433468536e-01
3.723723723723723733e+00 3.276819016929805040e-01
3.728728728728728736e+00 3.275430396785335430e-01
3.733733733733733740e+00 3.273989275292674694e-01
3.738738738738738743e+00 3.272495864448279890e-01
3.743743743743743746e+00 3.270950377928450448e-01
3.748748748748748749e+00 3.269353031065223014e-01
3.753753753753753752e+00 3.267704040822443368e-01
3.758758758758758756e+00 3.266003625771804475e-01
3.763763763763763759e+00 3.264252006068912859e-01
3.768768768768768762e+00 3.262449403429419359e-01
3.773773773773773765e+00 3.260596041105143228e-01
3.778778778778778769e+00 3.258692143860366097e-01
3.783783783783783772e+00 3.256737937948029349e-01
3.788788788788788775e+00 3.254733651085984225e-01
3.793793793793793778e+00 3.252679512433450104e-01
3.798798798798798781e+00 3.250575752567330667e-01
3.803803803803803785e+00 3.248422603458721580e-01
3.808808808808808788e+00 3.246220298449378761e-01
3.813813813813813791e+00 3.243969072228270467e-01
3.818818818818818794e+00 3.241669160808277605e-01
3.823823823823823798e+00 3.239320801502810765e-01
3.828828828828828801e+00 3.236924232902574916e-01
3.833833833833833804e+00 3.234479694852407383e-01
3.838838838838838807e+00 3.231987428428113596e-01
3.843843843843843811e+00 3.229447675913410531e-01
3.848848848848848814e+00 3.226860680777006718e-01
3.853853853853853817e+00 3.224226687649620060e-01
3.858858858858858820e+00 3.221545942301154986e-01
3.863863863863863823e+00 3.218818691617936212e-01
3.868868868868868827e+00 3.216045183579999134e-01
3.873873873873873830e+00 3.213225667238540639e-01
3.878878878878878833e+00 3.210360392693281661e-01
3.883883883883883836e+00 3.207449611070063988e-01
3.888888888888888840e+00 3.204493574498494812e-01
3.893893893893893843e+00 3.201492536089603491e-01
3.898898898898898846e+00 3.198446749913689824e-01
3.903903903903903849e+00 3.195356470978170660e-01
3.908908908908908852e+00 3.192221955205522543e-01
3.913913913913913856e+00 3.189043459411373682e-01
3.918918918918918859e+00 3.185821241282652538e-01
3.923923923923923862e+00 3.182555559355791930e-01
3.928928928928928865e+00 3.179246672995096334e-01
3.933933933933933869e+00 3.175894842371096982e-01
3.938938938938938872e+00 3.172500328439188388e-01
3.943943943943943875e+00 3.169063392918092248e-01
3.948948948948948878e+00 3.165584298268716013e-01
3.953953953953953881e+00 3.162063307672853818e-01
3.958958958958958885e+00 3.158500685012136655e-01
3.963963963963963888e+00 3.154896694847063587e-01
3.968968968968968891e+00 3.151251602396117346e-01
3.973973973973973894e+00 3.147565673514905460e-01
3.978978978978978898e+00 3.143839174675578940e-01
3.983983983983983901e+00 3.140072372946230428e-01
3.988988988988988904e+00 3.136265535970387264e-01
3.993993993993993907e+00 3.132418931946693852e-01
3.998998998998998911e+00 3.128532829608646204e-01
4.004004004004004358e+00 3.124607498204475808e-01
4.009009009009009361e+00 3.120643207477056813e-01
4.014014014014014364e+00 3.116640227644056349e-01
4.019019019019019368e+00 3.112598829378075971e-01
4.024024024024024371e+00 3.108519283786998488e-01
4.029029029029029374e+00 3.104401862394378098e-01
4.034034034034034377e+00 3.100246837119967069e-01
4.039039039039039380e+00 3.096054480260406194e-01
4.044044044044044384e+00 3.091825064469929107e-01
4.049049049049049387e+00 3.087558862741323629e-01
4.054054054054054390e+00 3.083256148386838147e-01
4.059059059059059393e+00 3.078917195019381658e-01
4.064064064064064397e+00 3.074542276533748786e-01
4.069069069069069400e+00 3.070131667087894201e-01
4.074074074074074403e+00 3.065685641084520130e-01
4.079079079079079406e+00 3.061204473152637773e-01
4.084084084084084409e+00 3.056688438129280261e-01
4.089089089089089413e+00 3.052137811041306659e-01
4.094094094094094416e+00 3.047552867087451323e-01
4.099099099099099419e+00 3.042933881620376035e-01
4.104104104104104422e+00 3.038281130128842045e-01
4.109109109109109426e+00 3.033594888220136343e-01
4.114114114114114429e+00 3.028875431602452428e-01
4.119119119119119432e+00 3.024123036067526415e-01
4.124124124124124435e+00 3.019337977473364742e-01
4.129129129129129439e+00 3.014520531727022945e-01
4.134134134134134442e+00 3.009670974767655327e-01
4.139139139139139445e+00 3.004789582549578508e-01
4.144144144144144448e+00 2.999876631025475970e-01
4.149149149149149451e+00 2.994932396129745822e-01
4.154154154154154455e+00 2.989957153762050623e-01
4.159159159159159458e+00 2.984951179770888308e-01
4.164164164164164461e+00 2.979914749937272456e-01
4.169169169169169464e+00 2.974848139958740090e-01
4.174174174174174468e+00 2.969751625433182940e-01
4.179179179179179471e+00 2.964625481843147226e-01
4.184184184184184474e+00 2.959469984539956910e-01
4.189189189189189477e+00 2.954285408728197782e-01
4.194194194194194480e+00 2.949072029450213184e-01
4.199199199199199484e+00 2.943830121570684133e-01
4.204204204204204487e+00 2.938559959761573026e-01
4.209209209209209490e+00 2.933261818486868067e-01
4.214214214214214493e+00 2.927935971987771779e-01
4.219219219219219497e+00 2.922582694267804593e-01
4.224224224224224500e+00 2.917202259078111592e-01
4.229229229229229503e+00 2.911794939902965229e-01
4.234234234234234506e+00 2.906361009945308549e-01
4.239239239239239510e+00 2.900900742112459407e-01
4.244244244244244513e+00 2.895414409001934586e-01
4.249249249249249516e+00 2.889902282887531482e-01
4.254254254254254519e+00 2.884364635705239377e-01
4.259259259259259522e+00 2.878801739039721364e-01
4.264264264264264526e+00 2.873213864110460425e-01
4.269269269269269529e+00 2.867601281758432319e-01
4.274274274274274532e+00 2.861964262432664663e-01
4.279279279279279535e+00 2.856303076176977540e-01
4.284284284284284539e+00 2.850617992617037189e-01
4.289289289289289542e+00 2.844909280947163777e-01
4.294294294294294545e+00 2.839177209917741473e-01
4.299299299299299548e+00 2.833422047822332646e-01
4.304304304304304551e+00 2.827644062485208387e-01
4.309309309309309555e+00 2.821843521248876829e-01
4.314314314314314558e+00 2.816020690961837381e-01
4.319319319319319561e+00 2.810175837966333301e-01
4.324324324324324564e+00 2.804309228086362404e-01
4.329329329329329568e+00 2.798421126615769916e-01
4.334334334334334571e+00 2.792511798306457349e-01
4.339339339339339574e+00 2.786581507356762355e-01
4.344344344344344577e+00 2.780630517399934054e-01
4.349349349349349581e+00 2.774659091492742702e-01
4.354354354354354584e+00 2.768667492104261441e-01
4.359359359359359587e+00 2.762655981104737424e-01
4.364364364364364590e+00 2.756624819754573408e-01
4.369369369369369593e+00 2.750574268693533608e-01
4.374374374374374597e+00 2.744504587929937900e-01
4.379379379379379600e+00 2.738416036830132461e-01
4.384384384384384603e+00 2.732308874108014818e-01
4.389389389389389606e+00 2.726183357814639940e-01
4.394394394394394610e+00 2.720039745328067804e-01
4.399399399399399613e+00 2.713878293343257031e-01
4.404404404404404616e+00 2.707699257862143383e-01
4.409409409409409619e+00 2.701502894183766545e-01
4.414414414414414622e+00 2.695289456894596203e-01
4.419419419419419626e+00 2.689059199858993554e-01
4.424424424424424629e+00 2.682812376209729455e-01
4.429429429429429632e+00 2.676549238338653547e-01
4.434434434434434635e+00 2.670270037887590986e-01
4.439439439439439639e+00 2.663975025739163671e-01
4.444444444444444642e+00 2.657664452007959532e-01
4.449449449449449645e+00 2.651338566031636867e-01
4.454454454454454648e+00 2.644997616362305681e-01
4.459459459459459651e+00 2.638641850757901808e-01
4.464464464464464655e+00 2.632271516173776971e-01
4.469469469469469658e+00 2.625886858754411524e-01
4.474474474474474661e+00 2.619488123825188253e-01
4.479479479479479664e+00 2.613075555884309953e-01
4.484484484484484668e+00 2.606649398594917955e-01
4.489489489489489671e+00 2.600209894777156250e-01
4.494494494494494674e+00 2.593757286400589224e-01
4.499499499499499677e+00 2.587291814576520577e-01
4.504504504504504681e+00 2.580813719550625329e-01
4.509509509509509684e+00 2.574323240695500226e-01
4.514514514514514687e+00 2.567820616503528885e-01
4.519519519519519690e+00 2.561306084579728637e-01
4.524524524524524693e+00 2.554779881634776650e-01
4.529529529529529697e+00 2.548242243478169855e-01
4.534534534534534700e+00 2.541693405011428708e-01
4.539539539539539703e+00 2.535133600221492478e-01
4.544544544544544706e+00 2.528563062174190579e-01
4.549549549549549710e+00 2.521982023007871554e-01
4.554554554554554713e+00 2.515390713927057043e-01
4.559559559559559716e+00 2.508789365196316123e-01
4.564564564564564719e+00 2.502178206134225147e-01
4.569569569569569722e+00 2.495557465107393347e-01
4.574574574574574726e+00 2.488927369524605304e-01
4.579579579579579729e+00 2.482288145831167969e-01
4.584584584584584732e+00 2.475640019503290712e-01
4.589589589589589735e+00 2.468983215042539203e-01
4.594594594594594739e+00 2.462317955970526884e-01
4.599599599599599742e+00 2.455644464823581730e-01
4.604604604604604745e+00 2.448962963147623684e-01
4.609609609609609748e+00 2.442273671493092047e-01
4.614614614614614752e+00 2.435576809410016086e-01
4.619619619619619755e+00 2.428872595443151150e-01
4.624624624624624758e+00 2.422161247127297135e-01
4.629629629629629761e+00 2.415442980982597798e-01
4.634634634634634764e+00 2.408718012510133455e-01
4.639639639639639768e+00 2.401986556187395705e-01
4.644644644644644771e+00 2.395248825464047771e-01
4.649649649649649774e+00 2.388505032757737567e-01
4.654654654654654777e+00 2.381755389449945193e-01
4.659659659659659781e+00 2.375000105882010826e-01
4.664664664664664784e+00 2.368239391351263934e-01
4.669669669669669787e+00 2.361473454107196612e-01
4.674674674674674790e+00 2.354702501347818167e-01
4.679679679679679793e+00 2.347926739216006087e-01
4.684684684684684797e+00 2.341146372796068797e-01
4.689689689689689800e+00 2.334361606110343934e-01
4.694694694694694803e+00 2.327572642115891544e-01
4.699699699699699806e+00 2.320779682701282487e-01
4.704704704704704810e+00 2.313982928683582241e-01
4.709709709709709813e+00 2.307182579805258094e-01
4.714714714714714816e+00 2.300378834731323929e-01
4.719719719719719819e+00 2.293571891046534417e-01
4.724724724724724823e+00 2.286761945252637762e-01
4.729729729729729826e+00 2.279949192765797494e-01
4.734734734734734829e+00 2.273133827914024241e-01
4.739739739739739832e+00 2.266316043934796798e-01
4.744744744744744835e+00 2.259496032972639623e-01
4.749749749749749839e+00 2.252673986076964285e-01
4.754754754754754842e+00 2.245850093199843744e-01
4.759759759759759845e+00 2.239024543193962602e-01
4.764764764764764848e+00 2.232197523810629802e-01
4.769769769769769852e+00 2.225369221697926225e-01
4.774774774774774855e+00 2.218539822398817585e-01
4.779779779779779858e+00 2.211709510349538776e-01
4.784784784784784861e+00 2.204878468877874420e-01
4.789789789789789864e+00 2.198046880201655617e-01
4.794794794794794868e+00 2.191214925427329430e-01
4.799799799799799871e+00 2.184382784548507539e-01
4.804804804804804874e+00 2.177550636444746668e-01
4.809809809809809877e+00 2.170718658880311236e-01
4.814814814814814881e+00 2.163887028503039545e-01
4.819819819819819884e+00 2.157055920843338748e-01
4.824824824824824887e+00 2.150225510313143462e-01
4.829829829829829890e+00 2.143395970205137779e-01
4.834834834834834894e+00 2.136567472691874026e-01
4.839839839839839897e+00 2.129740188825083314e-01
4.844844844844844900e+00 2.122914288535017457e-01
4.849849849849849903e+00 2.116089940629896915e-01
4.854854854854854906e+00 2.109267312795410076e-01
4.859859859859859910e+00 2.102446571594300817e-01
4.864864864864864913e+00 2.095627882466025715e-01
4.869869869869869916e+00 2.088811409726508694e-01
4.874874874874874919e+00 2.081997316567934520e-01
4.879879879879879923e+00 2.075185765058635001e-01
4.884884884884884926e+00 2.068376916143064292e-01
4.889889889889889929e+00 2.061570929641806937e-01
4.894894894894894932e+00 2.054767964251679457e-01
4.899899899899899935e+00 2.047968177545936574e-01
4.904904904904904939e+00 2.041171725974461615e-01
4.909909909909909942e+00 2.034378764864130940e-01
4.914914914914914945e+00 2.027589448419156726e-01
4.919919919919919948e+00 2.020803929721541048e-01
4.924924924924924952e+00 2.014022360731625161e-01
4.929929929929929955e+00 2.007244892288632399e-01
4.934934934934934958e+00 2.000471674111347353e-01
4.939939939939939961e+00 1.993702854798795887e-01
4.944944944944944965e+00 1.986938581831073081e-01
4.949949949949949968e+00 1.980179001570157860e-01
4.954954954954954971e+00 1.973424259260794233e-01
4.959959959959959974e+00 1.966674499031536572e-01
4.964964964964964977e+00 1.959929863895703284e-01
4.969969969969969981e+00 1.953190495752528677e-01
4.974974974974974984e+00 1.946456535388273179e-01
4.979979979979979987e+00 1.939728122477478445e-01
4.984984984984984990e+00 1.933005395584194708e-01
4.989989989989989994e+00 1.926288492163386601e-01
4.994994994994994997e+00 1.919577548562226843e-01
5.000000000000000000e+00 1.912872700021635286e-01


==> tikz_data/gamma_pdf_2_3.csv <==
0.000000000000000000e+00 0.000000000000000000e+00
5.005005005005004962e-03 2.018582463395840000e-121
1.001001001001000992e-02 1.067445492834835030e-106
1.501501501501501488e-02 4.262327595660972460e-98
2.002002002002001985e-02 5.302422675158502681e-92
2.502502502502502307e-02 2.791864944732744754e-87
3.003003003003002977e-02 1.988863081938813198e-83
3.503503503503503647e-02 3.563091724316459302e-80
4.004004004004003969e-02 2.324137556803872836e-77
4.504504504504504292e-02 7.007528180493718155e-75
5.005005005005004615e-02 1.149506191215044028e-72
5.505505505505505631e-02 1.152344442806111396e-70
6.006006006006005954e-02 7.692211550474275177e-69
6.506506506506506970e-02 3.649420024102734049e-67
7.007007007007007293e-02 1.294502102573929913e-65
7.507507507507507616e-02 3.573799057539180970e-64
8.008008008008007939e-02 7.931713352815348326e-63
8.508508508508508261e-02 1.453163337712525986e-61
9.009009009009008584e-02 2.246463978695340849e-60
9.509509509509508907e-02 2.984713020465727775e-59
1.001001001001000923e-01 3.461587750042794219e-58
1.051051051051051094e-01 3.551243272759701564e-57
1.101101101101101126e-01 3.259685995717147538e-56
1.151151151151151159e-01 2.703695607955099088e-55
1.201201201201201191e-01 2.043968030954662513e-54
1.251251251251251362e-01 1.419100340390398964e-53
1.301301301301301394e-01 9.109114354260643942e-53
1.351351351351351426e-01 5.437959536333682425e-52
1.401401401401401459e-01 3.035180252721180988e-51
1.451451451451451491e-01 1.591374056132263688e-50
1.501501501501501523e-01 7.871206062883151205e-50
1.551551551551551555e-01 3.686822447014795993e-49
1.601601601601601588e-01 1.640996244330525480e-48
1.651651651651651620e-01 6.962594901704184371e-48
1.701701701701701652e-01 2.824128367028707356e-47
1.751751751751751685e-01 1.097946289887754822e-46
1.801801801801801717e-01 4.101086072580500240e-46
1.851851851851851749e-01 1.474993988284164925e-45
1.901901901901901781e-01 5.118367080062675832e-45
1.951951951951951814e-01 1.716842137340666123e-44
2.002002002002001846e-01 5.576139356686555945e-44
2.052052052052052156e-01 1.756436475615258775e-43
2.102102102102102188e-01 5.373634480301670452e-43
2.152152152152152220e-01 1.598956468220798446e-42
2.202202202202202252e-01 4.633326328123739074e-42
2.252252252252252285e-01 1.309044289217206156e-41
2.302302302302302317e-01 3.609976228439642652e-41
2.352352352352352349e-01 9.727361430720547474e-41
2.402402402402402382e-01 2.563598859601377819e-40
2.452452452452452414e-01 6.614039496393197100e-40
2.502502502502502724e-01 1.671931573990958615e-39
2.552552552552552756e-01 4.144349184717810152e-39
2.602602602602602788e-01 1.008117081887470844e-38
2.652652652652652820e-01 2.408208973200148747e-38
2.702702702702702853e-01 5.653276347505286833e-38
2.752752752752752885e-01 1.304990029857485075e-37
2.802802802802802917e-01 2.963999704857840486e-37
2.852852852852852950e-01 6.627689973284857022e-37
2.902902902902902982e-01 1.459806744957073509e-36
2.952952952952953014e-01 3.168849957187540297e-36
3.003003003003003046e-01 6.782562412333786180e-36
3.053053053053053079e-01 1.432101731445341150e-35
3.103103103103103111e-01 2.984242863738381937e-35
3.153153153153153143e-01 6.139849503910942853e-35
3.203203203203203175e-01 1.247725216948477508e-34
3.253253253253253208e-01 2.505440693660976712e-34
3.303303303303303240e-01 4.972925091222661816e-34
3.353353353353353272e-01 9.760090225740510178e-34
3.403403403403403304e-01 1.894761916173623316e-33
3.453453453453453337e-01 3.639592780175198756e-33
3.503503503503503369e-01 6.919595916826465736e-33
3.553553553553553401e-01 1.302462669330180232e-32
3.603603603603603434e-01 2.427884076582004454e-32
3.653653653653653466e-01 4.483169838982069657e-32
3.703703703703703498e-01 8.202547180019293267e-32
3.753753753753753530e-01 1.487393231118396373e-31
3.803803803803803563e-01 2.673741030215056988e-31
3.853853853853853595e-01 4.765717299805807661e-31
3.903903903903903627e-01 8.424569148486501575e-31
3.953953953953953659e-01 1.477301249024067671e-30
4.004004004004003692e-01 2.570279655601361925e-30
4.054054054054054279e-01 4.437786099113981999e-30
4.104104104104104311e-01 7.605164836268303972e-30
4.154154154154154344e-01 1.293855616611389583e-29
4.204204204204204376e-01 2.185615340910940674e-29
4.254254254254254408e-01 3.666447727239780465e-29
4.304304304304304440e-01 6.109021771054038823e-29
4.354354354354354473e-01 1.011161125278719016e-28
4.404404404404404505e-01 1.662866353567438067e-28
4.454454454454454537e-01 2.717353631746320591e-28
4.504504504504504570e-01 4.413145250362729291e-28
4.554554554554554602e-01 7.123983537153393266e-28
4.604604604604604634e-01 1.143214298563536999e-27
4.654654654654654666e-01 1.823971345072021238e-27
4.704704704704704699e-01 2.893661877671626139e-27
4.754754754754754731e-01 4.565297037482963297e-27
4.804804804804804763e-01 7.163614781433716833e-27
4.854854854854854795e-01 1.118114316614032723e-26
4.904904904904904828e-01 1.736114492790670478e-26
4.954954954954954860e-01 2.681974307760908895e-26
5.005005005005005447e-01 4.122488968672695381e-26
5.055055055055055480e-01 6.305742642792841215e-26
5.105105105105105512e-01 9.599017139715062259e-26
5.155155155155155544e-01 1.454359545376519871e-25
5.205205205205205576e-01 2.193364575752202596e-25
5.255255255255255609e-01 3.292928327535757894e-25
5.305305305305305641e-01 4.921794152983254039e-25
5.355355355355355673e-01 7.324375123190953247e-25
5.405405405405405705e-01 1.085322772304105603e-24
5.455455455455455738e-01 1.601484427503615900e-24
5.505505505505505770e-01 2.353397663817728353e-24
5.555555555555555802e-01 3.444364703474386217e-24
5.605605605605605835e-01 5.021063394626599876e-24
5.655655655655655867e-01 7.290977346370477292e-24
5.705705705705705899e-01 1.054651945081999660e-23
5.755755755755755931e-01 1.519830109472117031e-23
5.805805805805805964e-01 2.182085498907929109e-23
5.855855855855855996e-01 3.121525887247897370e-23
5.905905905905906028e-01 4.449461954904944866e-23
5.955955955955956060e-01 6.320037748107469510e-23
6.006006006006006093e-01 8.946003106273977316e-23
6.056056056056056125e-01 1.262003496350519554e-22
6.106106106106106157e-01 1.774346932236548463e-22
6.156156156156156189e-01 2.486490027437580984e-22
6.206206206206206222e-01 3.473187733073160029e-22
6.256256256256256254e-01 4.835993931639093338e-22
6.306306306306306286e-01 6.712452800102965407e-22
6.356356356356356319e-01 9.288301094520851962e-22
6.406406406406406351e-01 1.281362162437775018e-21
6.456456456456456383e-01 1.762416750070250076e-21
6.506506506506506415e-01 2.416943478883131858e-21
6.556556556556556448e-01 3.304951897039291816e-21
6.606606606606606480e-01 4.506337439481023130e-21
6.656656656656656512e-01 6.127183847904201823e-21
6.706706706706706544e-01 8.307972464276806434e-21
6.756756756756756577e-01 1.123424805913686642e-20
6.806806806806806609e-01 1.515044144769664592e-20
6.856856856856856641e-01 2.037773884516505487e-20
6.906906906906906674e-01 2.733712631262948358e-20
6.956956956956956706e-01 3.657903655692925847e-20
7.007007007007006738e-01 4.882139927775360221e-20
7.057057057057056770e-01 6.499836297923128920e-20
7.107107107107106803e-01 8.632253741910432618e-20
7.157157157157156835e-01 1.143643281812902650e-19
7.207207207207206867e-01 1.511528305255233329e-19
7.257257257257256899e-01 1.993038579377608778e-19
7.307307307307306932e-01 2.621820492696387153e-19
7.357357357357356964e-01 3.441056846108268628e-19
7.407407407407406996e-01 4.506049136480657367e-19
7.457457457457457028e-01 5.887466450822704537e-19
7.507507507507507061e-01 7.675424625790188372e-19
7.557557557557557093e-01 9.984597428523332985e-19
7.607607607607607125e-01 1.296060800000813412e-18
7.657657657657657158e-01 1.678800540796078476e-18
7.707707707707707190e-01 2.170019995629463170e-18
7.757757757757757222e-01 2.799181436402782506e-18
7.807807807807807254e-01 3.603400899843393669e-18
7.857857857857857287e-01 4.629346151731603050e-18
7.907907907907907319e-01 5.935582868334978063e-18
7.957957957957957351e-01 7.595469565886294135e-18
8.008008008008007383e-01 9.700723156044909102e-18
8.058058058058058526e-01 1.236580262762984787e-17
8.108108108108108558e-01 1.573328905634699408e-17
8.158158158158158590e-01 1.998047686966465062e-17
8.208208208208208623e-01 2.532743515236984239e-17
8.258258258258258655e-01 3.204685006899707027e-17
8.308308308308308687e-01 4.047602172227037973e-17
8.358358358358358720e-01 5.103146273721403234e-17
8.408408408408408752e-01 6.422663362897870387e-17
8.458458458458458784e-01 8.069345398917033017e-17
8.508508508508508816e-01 1.012083515129296919e-16
8.558558558558558849e-01 1.267237561401914548e-16
8.608608608608608881e-01 1.584061178699713058e-16
8.658658658658658913e-01 1.976817284898546018e-16
8.708708708708708945e-01 2.462918645872553665e-16
8.758758758758758978e-01 3.063590475940689378e-16
8.808808808808809010e-01 3.804665429680118765e-16
8.858858858858859042e-01 4.717536026495872227e-16
8.908908908908909074e-01 5.840294015194743482e-16
8.958958958958959107e-01 7.219091398934894671e-16
9.009009009009009139e-01 8.909763917893933008e-16
9.059059059059059171e-01 1.097976486125773919e-15
9.109109109109109204e-01 1.351046530415162277e-15
9.159159159159159236e-01 1.659988641293990068e-15
9.209209209209209268e-01 2.036594053225768882e-15
9.259259259259259300e-01 2.495027058498411919e-15
9.309309309309309333e-01 3.052279213877033736e-15
9.359359359359359365e-01 3.728705961109127129e-15
9.409409409409409397e-01 4.548659782951799258e-15
9.459459459459459429e-01 5.541236290916907985e-15
9.509509509509509462e-01 6.741152257828399919e-15
9.559559559559559494e-01 8.189777615369642042e-15
9.609609609609609526e-01 9.936346887996463297e-15
9.659659659659659559e-01 1.203937949069876007e-14
9.709709709709709591e-01 1.456834284750700850e-14
9.759759759759759623e-01 1.760559746727792108e-14
9.809809809809809655e-01 2.124866902951059936e-14
9.859859859859859688e-01 2.561289928257211832e-14
9.909909909909909720e-01 3.083453524826123892e-14
9.959959959959959752e-01 3.707432498149304942e-14
1.001001001001001089e+00 4.452169808770409724e-14
1.006006006006006093e+00 5.339962050484284279e-14
1.011011011011011096e+00 6.397022588037155478e-14
1.016016016016016099e+00 7.654134040472624214e-14
1.021021021021021102e+00 9.147403441045135298e-14
1.026026026026026106e+00 1.091913526432984570e-13
1.031031031031031109e+00 1.301883961162964339e-13
1.036036036036036112e+00 1.550439521564945385e-13
1.041041041041041115e+00 1.844338959639401033e-13
1.046046046046046119e+00 2.191466170745615446e-13
1.051051051051051122e+00 2.601007579412497290e-13
1.056056056056056125e+00 3.083655898483827278e-13
1.061061061061061128e+00 3.651843940281836843e-13
1.066066066066066131e+00 4.320012636719451891e-13
1.071071071071071135e+00 5.104917961001718888e-13
1.076076076076076138e+00 6.025982043021053250e-13
1.081081081081081141e+00 7.105694440710759834e-13
1.086086086086086144e+00 8.370070278057167511e-13
1.091091091091091148e+00 9.849172795537868422e-13
1.096096096096096151e+00 1.157770878955521268e-12
1.101101101101101154e+00 1.359570645397733279e-12
1.106106106106106157e+00 1.594928629007366914e-12
1.111111111111111160e+00 1.869153703287402842e-12
1.116116116116116164e+00 2.188350996528315933e-12
1.121121121121121167e+00 2.559534657031008911e-12
1.126126126126126170e+00 2.990755622194775654e-12
1.131131131131131173e+00 3.491246255335754339e-12
1.136136136136136177e+00 4.071583928527709781e-12
1.141141141141141180e+00 4.743875866781050452e-12
1.146146146146146183e+00 5.521967830640092337e-12
1.151151151151151186e+00 6.421679503112319431e-12
1.156156156156156189e+00 7.461069765263268829e-12
1.161161161161161193e+00 8.660735395543277159e-12
1.166166166166166196e+00 1.004414711388960943e-11
1.171171171171171199e+00 1.163802731606480543e-11
1.176176176176176202e+00 1.347277430995626757e-11
1.181181181181181206e+00 1.558293837738028018e-11
1.186186186186186209e+00 1.800775554626303332e-11
1.191191191191191212e+00 2.079174557320939995e-11
1.196196196196196215e+00 2.398538130998390730e-11
1.201201201201201219e+00 2.764583736427565320e-11
1.206206206206206222e+00 3.183782677054498618e-11
1.211211211211211225e+00 3.663453526649763225e-11
1.216216216216216228e+00 4.211866373078148429e-11
1.221221221221221231e+00 4.838359038437766991e-11
1.226226226226226235e+00 5.553466549887247156e-11
1.231231231231231238e+00 6.369065259658304343e-11
1.236236236236236241e+00 7.298533147845376220e-11
1.241241241241241244e+00 8.356927988405037115e-11
1.246246246246246248e+00 9.561185218284328821e-11
1.251251251251251251e+00 1.093033752268432871e-10
1.256256256256256254e+00 1.248575833716791097e-10
1.261261261261261257e+00 1.425143167071137095e-10
1.266266266266266260e+00 1.625425087402854075e-10
1.271271271271271264e+00 1.852434921575941897e-10
1.276276276276276267e+00 2.109546538672395965e-10
1.281281281281281270e+00 2.400534733070979327e-10
1.286286286286286273e+00 2.729619810067837921e-10
1.291291291291291277e+00 3.101516776329442988e-10
1.296296296296296280e+00 3.521489572397796060e-10
1.301301301301301283e+00 3.995410822083951678e-10
1.306306306306306286e+00 4.529827614077379583e-10
1.311311311311311290e+00 5.132033874643120063e-10
1.316316316316316293e+00 5.810149937077177139e-10
1.321321321321321296e+00 6.573209963848929208e-10
1.326326326326326299e+00 7.431257931295783518e-10
1.331331331331331302e+00 8.395452944566436574e-10
1.336336336336336306e+00 9.478184712502263675e-10
1.341341341341341309e+00 1.069320007849691294e-09
1.346346346346346312e+00 1.205574157441349551e-09
1.351351351351351315e+00 1.358269904056919385e-09
1.356356356356356319e+00 1.529277543594971732e-09
1.361361361361361322e+00 1.720666804947428277e-09
1.366366366366366325e+00 1.934726641558184027e-09
1.371371371371371328e+00 2.173986833601022022e-09
1.376376376376376331e+00 2.441241551469978755e-09
1.381381381381381335e+00 2.739575042460656763e-09
1.386386386386386338e+00 3.072389614425233569e-09
1.391391391391391341e+00 3.443436102842643242e-09
1.396396396396396344e+00 3.856847021191958924e-09
1.401401401401401348e+00 4.317172608803223651e-09
1.406406406406406351e+00 4.829420005512090538e-09
1.411411411411411354e+00 5.399095798518743692e-09
1.416416416416416357e+00 6.032252203879324052e-09
1.421421421421421361e+00 6.735537163095413510e-09
1.426426426426426364e+00 7.516248654351001410e-09
1.431431431431431367e+00 8.382393538129214509e-09
1.436436436436436370e+00 9.342751278274378961e-09
1.441441441441441373e+00 1.040694290208579065e-08
1.446446446446446377e+00 1.158550558680814332e-08
1.451451451451451380e+00 1.288997328495280185e-08
1.456456456456456383e+00 1.433296382731561486e-08
1.461461461461461386e+00 1.592827297037835431e-08
1.466466466466466390e+00 1.769097588408913458e-08
1.471471471471471393e+00 1.963753660681586376e-08
1.476476476476476396e+00 2.178592602665692449e-08
1.481481481481481399e+00 2.415574898231910451e-08
1.486486486486486402e+00 2.676838111245734922e-08
1.491491491491491406e+00 2.964711611985058075e-08
1.496496496496496409e+00 3.281732415603994569e-08
1.501501501501501412e+00 3.630662207316661407e-08
1.506506506506506415e+00 4.014505633283054331e-08
1.511511511511511419e+00 4.436529940679872984e-08
1.516516516516516422e+00 4.900286055150238483e-08
1.521521521521521425e+00 5.409631188740677932e-08
1.526526526526526428e+00 5.968753076573611522e-08
1.531531531531531432e+00 6.582195945853891915e-08
1.536536536536536435e+00 7.254888326399178985e-08
1.541541541541541438e+00 7.992172817693123168e-08
1.546546546546546441e+00 8.799837933525520703e-08
1.551551551551551444e+00 9.684152151576700138e-08
1.556556556556556448e+00 1.065190030185686299e-07
1.561561561561561451e+00 1.171042243471641888e-07
1.566566566566566454e+00 1.286765531620115165e-07
1.571571571571571457e+00 1.413217670586559744e-07
1.576576576576576461e+00 1.551325257973748873e-07
1.581581581581581464e+00 1.702088746901141962e-07
1.586586586586586467e+00 1.866587809318036076e-07
1.591591591591591470e+00 2.045987047474564450e-07
1.596596596596596473e+00 2.241542073135959160e-07
1.601601601601601477e+00 2.454605975022963849e-07
1.606606606606606702e+00 2.686636195890676045e-07
1.611611611611611705e+00 2.939201841615552358e-07
1.616616616616616708e+00 3.213991445645607715e-07
1.621621621621621712e+00 3.512821213183579395e-07
1.626626626626626715e+00 3.837643770520693244e-07
1.631631631631631718e+00 4.190557446007421449e-07
1.636636636636636721e+00 4.573816110257038012e-07
1.641641641641641725e+00 4.989839604302890881e-07
1.646646646646646728e+00 5.441224785598571405e-07
1.651651651651651731e+00 5.930757222933267755e-07
1.656656656656656734e+00 6.461423572555669540e-07
1.661661661661661737e+00 7.036424669046459229e-07
1.666666666666666741e+00 7.659189365746826556e-07
1.671671671671671744e+00 8.333389160856570090e-07
1.676676676676676747e+00 9.062953646636338238e-07
1.681681681681681750e+00 9.852086820499195185e-07
1.686686686686686754e+00 1.070528429815669921e-06
1.691691691691691757e+00 1.162735147037618446e-06
1.696696696696696760e+00 1.262342264633031099e-06
1.701701701701701763e+00 1.369898122796657113e-06
1.706706706706706766e+00 1.485988096128001775e-06
1.711711711711711770e+00 1.611236831185054265e-06
1.716716716716716773e+00 1.746310601352159382e-06
1.721721721721721776e+00 1.891919784058831547e-06
1.726726726726726779e+00 2.048821465540326148e-06
1.731731731731731783e+00 2.217822178485341358e-06
1.736736736736736786e+00 2.399780778069458213e-06
1.741741741741741789e+00 2.595611462030249713e-06
1.746746746746746792e+00 2.806286940596014503e-06
1.751751751751751796e+00 3.032841762236534034e-06
1.756756756756756799e+00 3.276375801361138719e-06
1.761761761761761802e+00 3.538057914247626762e-06
1.766766766766766805e+00 3.819129769638594533e-06
1.771771771771771808e+00 4.120909860601852049e-06
1.776776776776776812e+00 4.444797704402617126e-06
1.781781781781781815e+00 4.792278237290515770e-06
1.786786786786786818e+00 5.164926411256344858e-06
1.791791791791791821e+00 5.564411999962220581e-06
1.796796796796796825e+00 5.992504621197874036e-06
1.801801801801801828e+00 6.451078983359952206e-06
1.806806806806806831e+00 6.942120363594720740e-06
1.811811811811811834e+00 7.467730325379177140e-06
1.816816816816816837e+00 8.030132683458293601e-06
1.821821821821821841e+00 8.631679724176198539e-06
1.826826826826826844e+00 9.274858689376559812e-06
1.831831831831831847e+00 9.962298532159886435e-06
1.836836836836836850e+00 1.069677695290400020e-05
1.841841841841841854e+00 1.148122772406888459e-05
1.846846846846846857e+00 1.231874831239666153e-05
1.851851851851851860e+00 1.321260780723525194e-05
1.856856856856856863e+00 1.416625516377728009e-05
1.861861861861861867e+00 1.518332777011594325e-05
1.866866866866866870e+00 1.626766034706675335e-05
1.871871871871871873e+00 1.742329418978457581e-05
1.876876876876876876e+00 1.865448676025429042e-05
1.881881881881881879e+00 1.996572163978283161e-05
1.886886886886886883e+00 2.136171885064919014e-05
1.891891891891891886e+00 2.284744555609266166e-05
1.896896896896896889e+00 2.442812714784516721e-05
1.901901901901901892e+00 2.610925873039847485e-05
1.906906906906906896e+00 2.789661701118274550e-05
1.911911911911911899e+00 2.979627260584154005e-05
1.916916916916916902e+00 3.181460276768889513e-05
1.921921921921921905e+00 3.395830455045455978e-05
1.926926926926926908e+00 3.623440841328908792e-05
1.931931931931931912e+00 3.865029227697037138e-05
1.936936936936936915e+00 4.121369604011324136e-05
1.941941941941941918e+00 4.393273656411288960e-05
1.946946946946946921e+00 4.681592313536781462e-05
1.951951951951951925e+00 4.987217341325138244e-05
1.956956956956956928e+00 5.311082987204238695e-05
1.961961961961961931e+00 5.654167674494793550e-05
1.966966966966966934e+00 6.017495747804752783e-05
1.971971971971971938e+00 6.402139270183441859e-05
1.976976976976976941e+00 6.809219872777255776e-05
1.981981981981981944e+00 7.239910657699243925e-05
1.986986986986986947e+00 7.695438154801270301e-05
1.991991991991991950e+00 8.177084333005427965e-05
1.996996996996996954e+00 8.686188666817034384e-05
2.002002002002002179e+00 9.224150258608990584e-05
2.007007007007007182e+00 9.792430017232069475e-05
2.012012012012012185e+00 1.039255289346136430e-04
2.017017017017017189e+00 1.102611017275243198e-04
2.022022022022022192e+00 1.169476182573748378e-04
2.027027027027027195e+00 1.240023891684040552e-04
2.032032032032032198e+00 1.314434607134746624e-04
2.037037037037037202e+00 1.392896400121775469e-04
2.042042042042042205e+00 1.475605208986245035e-04
2.047047047047047208e+00 1.562765103606803994e-04
2.052052052052052211e+00 1.654588555718401819e-04
2.057057057057057214e+00 1.751296715162660379e-04
2.062062062062062218e+00 1.853119692070073906e-04
2.067067067067067221e+00 1.960296844966145436e-04
2.072072072072072224e+00 2.073077074788695683e-04
2.077077077077077227e+00 2.191719124794296275e-04
2.082082082082082231e+00 2.316491886327476097e-04
2.087087087087087234e+00 2.447674710415529949e-04
2.092092092092092237e+00 2.585557725147382617e-04
2.097097097097097240e+00 2.730442158784262023e-04
2.102102102102102243e+00 2.882640668543880094e-04
2.107107107107107247e+00 3.042477674990328091e-04
2.112112112112112250e+00 3.210289701952344301e-04
2.117117117117117253e+00 3.386425721888160234e-04
2.122122122122122256e+00 3.571247506598481964e-04
2.127127127127127260e+00 3.765129983188677480e-04
2.132132132132132263e+00 3.968461595164333349e-04
2.137137137137137266e+00 4.181644668540160066e-04
2.142142142142142269e+00 4.405095782828353070e-04
2.147147147147147273e+00 4.639246146766042109e-04
2.152152152152152276e+00 4.884541978628041941e-04
2.157157157157157279e+00 5.141444890962844306e-04
2.162162162162162282e+00 5.410432279579590990e-04
2.167167167167167285e+00 5.691997716601695156e-04
2.172172172172172289e+00 5.986651347390822657e-04
2.177177177177177292e+00 6.294920291139764713e-04
2.182182182182182295e+00 6.617349044914249854e-04
2.187187187187187298e+00 6.954499890918060733e-04
2.192192192192192302e+00 7.306953306740584034e-04
2.197197197197197305e+00 7.675308378339756920e-04
2.202202202202202308e+00 8.060183215496721223e-04
2.207207207207207311e+00 8.462215369469670064e-04
2.212212212212212314e+00 8.882062252562061572e-04
2.217217217217217318e+00 9.320401559311108789e-04
2.222222222222222321e+00 9.777931688985822076e-04
2.227227227227227324e+00 1.025537216908123817e-03
2.232232232232232327e+00 1.075346407946907185e-03
2.237237237237237331e+00 1.127297047687381582e-03
2.242242242242242334e+00 1.181467681931194303e-03
2.247247247247247337e+00 1.237939139013463034e-03
2.252252252252252340e+00 1.296794572129507167e-03
2.257257257257257343e+00 1.358119501545366949e-03
2.262262262262262347e+00 1.422001856652315918e-03
2.267267267267267350e+00 1.488532017824503251e-03
2.272272272272272353e+00 1.557802858037138144e-03
2.277277277277277356e+00 1.629909784203341936e-03
2.282282282282282360e+00 1.704950778183541042e-03
2.287287287287287363e+00 1.783026437424788287e-03
2.292292292292292366e+00 1.864240015181046822e-03
2.297297297297297369e+00 1.948697460269488641e-03
2.302302302302302373e+00 2.036507456313490366e-03
2.307307307307307376e+00 2.127781460423503173e-03
2.312312312312312379e+00 2.222633741266080536e-03
2.317317317317317382e+00 2.321181416469480282e-03
2.322322322322322385e+00 2.423544489315260318e-03
2.327327327327327389e+00 2.529845884662105908e-03
2.332332332332332392e+00 2.640211484049590288e-03
2.337337337337337395e+00 2.754770159927473309e-03
2.342342342342342398e+00 2.873653808955479744e-03
2.347347347347347402e+00 2.996997384318908671e-03
2.352352352352352405e+00 3.124938927003577047e-03
2.357357357357357408e+00 3.257619595973671248e-03
2.362362362362362411e+00 3.395183697195213422e-03
2.367367367367367414e+00 3.537778711448735965e-03
2.372372372372372418e+00 3.685555320871144840e-03
2.377377377377377421e+00 3.838667434170667334e-03
2.382382382382382424e+00 3.997272210454510220e-03
2.387387387387387427e+00 4.161530081612220544e-03
2.392392392392392431e+00 4.331604773192752195e-03
2.397397397397397434e+00 4.507663323719693707e-03
2.402402402402402437e+00 4.689876102382150441e-03
2.407407407407407440e+00 4.878416825043734723e-03
2.412412412412412444e+00 5.073462568510074891e-03
2.417417417417417447e+00 5.275193782994899890e-03
2.422422422422422450e+00 5.483794302727541120e-03
2.427427427427427453e+00 5.699451354638827329e-03
2.432432432432432456e+00 5.922355565073791385e-03
2.437437437437437460e+00 6.152700964467180261e-03
2.442442442442442463e+00 6.390684989924367947e-03
2.447447447447447466e+00 6.636508485655497752e-03
2.452452452452452469e+00 6.890375701200913104e-03
2.457457457457457473e+00 7.152494287393545286e-03
2.462462462462462476e+00 7.423075290005638760e-03
2.467467467467467479e+00 7.702333141021815328e-03
2.472472472472472482e+00 7.990485647485594950e-03
2.477477477477477485e+00 8.287753977869610073e-03
2.482482482482482489e+00 8.594362645914285087e-03
2.487487487487487492e+00 8.910539491887310704e-03
2.492492492492492495e+00 9.236515661211192399e-03
2.497497497497497498e+00 9.572525580417504121e-03
2.502502502502502502e+00 9.918806930370128658e-03
2.507507507507507505e+00 1.027560061672463769e-02
2.512512512512512508e+00 1.064315073757060234e-02
2.517517517517517511e+00 1.102170454821760175e-02
2.522522522522522515e+00 1.141151242308573351e-02
2.527527527527527518e+00 1.181282781465954092e-02
2.532532532532532521e+00 1.222590720946815923e-02
2.537537537537537524e+00 1.265101008105568720e-02
2.542542542542542527e+00 1.308839883991124060e-02
2.547547547547547531e+00 1.353833878032449124e-02
2.552552552552552534e+00 1.400109802413529100e-02
2.557557557557557537e+00 1.447694746135383750e-02
2.562562562562562540e+00 1.496616068762470983e-02
2.567567567567567544e+00 1.546901393851040328e-02
2.572572572572572547e+00 1.598578602057194875e-02
2.577577577577577550e+00 1.651675823924012715e-02
2.582582582582582553e+00 1.706221432343495159e-02
2.587587587587587556e+00 1.762244034695371886e-02
2.592592592592592560e+00 1.819772464659126510e-02
2.597597597597597563e+00 1.878835773698935702e-02
2.602602602602602566e+00 1.939463222222186090e-02
2.607607607607607569e+00 2.001684270409211444e-02
2.612612612612612573e+00 2.065528568716166330e-02
2.617617617617617576e+00 2.131025948050030774e-02
2.622622622622622579e+00 2.198206409616352761e-02
2.627627627627627582e+00 2.267100114441751579e-02
2.632632632632632586e+00 2.337737372570497171e-02
2.637637637637637589e+00 2.410148631937713073e-02
2.642642642642642592e+00 2.484364466920745834e-02
2.647647647647647595e+00 2.560415566570498763e-02
2.652652652652652598e+00 2.638332722524846380e-02
2.657657657657657602e+00 2.718146816607684008e-02
2.662662662662662605e+00 2.799888808114825087e-02
2.667667667667667608e+00 2.883589720791882027e-02
2.672672672672672611e+00 2.969280629505996472e-02
2.677677677677677615e+00 3.056992646616825404e-02
2.682682682682682618e+00 3.146756908049234275e-02
2.687687687687687621e+00 3.238604559073811340e-02
2.692692692692692624e+00 3.332566739798804856e-02
2.697697697697697627e+00 3.428674570379280917e-02
2.702702702702702631e+00 3.526959135948343205e-02
2.707707707707707634e+00 3.627451471277202272e-02
2.712712712712712637e+00 3.730182545168072433e-02
2.717717717717717640e+00 3.835183244589324136e-02
2.722722722722722644e+00 3.942484358556097579e-02
2.727727727727727647e+00 4.052116561766798408e-02
2.732732732732732650e+00 4.164110397998811719e-02
2.737737737737737653e+00 4.278496263276056893e-02
2.742742742742742657e+00 4.395304388810539198e-02
2.747747747747747660e+00 4.514564823731025134e-02
2.752752752752752663e+00 4.636307417604409314e-02
2.757757757757757666e+00 4.760561802759279842e-02
2.762762762762762669e+00 4.887357376421828936e-02
2.767767767767767673e+00 5.016723282669731387e-02
2.772772772772772676e+00 5.148688394220098802e-02
2.777777777777777679e+00 5.283281294054294891e-02
2.782782782782782682e+00 5.420530256894304927e-02
2.787787787787787686e+00 5.560463230540213520e-02
2.792792792792792689e+00 5.703107817076556035e-02
2.797797797797797692e+00 5.848491253963961772e-02
2.802802802802802695e+00 5.996640395021482495e-02
2.807807807807807698e+00 6.147581691314282087e-02
2.812812812812812702e+00 6.301341171957511311e-02
2.817817817817817705e+00 6.457944424846856490e-02
2.822822822822822708e+00 6.617416577331458605e-02
2.827827827827827711e+00 6.779782276835459587e-02
2.832832832832832715e+00 6.945065671446036537e-02
2.837837837837837718e+00 7.113290390477199077e-02
2.842842842842842721e+00 7.284479525023926372e-02
2.847847847847847724e+00 7.458655608517908431e-02
2.852852852852852727e+00 7.635840597298862442e-02
2.857857857857857731e+00 7.816055851214351313e-02
2.862862862862862734e+00 7.999322114260226657e-02
2.867867867867867737e+00 8.185659495280023235e-02
2.872872872872872740e+00 8.375087448726900585e-02
2.877877877877877744e+00 8.567624755513161827e-02
2.882882882882882747e+00 8.763289503953396176e-02
2.887887887887887750e+00 8.962099070816663404e-02
2.892892892892892753e+00 9.164070102502699933e-02
2.897897897897897757e+00 9.369218496357457904e-02
2.902902902902902760e+00 9.577559382136430211e-02
2.907907907907907763e+00 9.789107103633321039e-02
2.912912912912912766e+00 1.000387520049313694e-01
2.917917917917917769e+00 1.022187639020881306e-01
2.922922922922922773e+00 1.044312255033691406e-01
2.927927927927927776e+00 1.066762470091974224e-01
2.932932932932932779e+00 1.089539298715703625e-01
2.937937937937937782e+00 1.112643666231463158e-01
2.942942942942942786e+00 1.136076407090234885e-01
2.947947947947947789e+00 1.159838263212472076e-01
2.952952952952952792e+00 1.183929882362196734e-01
2.957957957957957795e+00 1.208351816551627572e-01
2.962962962962962798e+00 1.233104520477213695e-01
2.967967967967967802e+00 1.258188349988688670e-01
2.972972972972972805e+00 1.283603560592756487e-01
2.977977977977977808e+00 1.309350305991901220e-01
2.982982982982982811e+00 1.335428636660670465e-01
2.987987987987987815e+00 1.361838498459512770e-01
2.992992992992992818e+00 1.388579731288704378e-01
2.997997997997997821e+00 1.415652067782451340e-01
3.003003003003002824e+00 1.443055132045163447e-01
3.008008008008007828e+00 1.470788438430554179e-01
3.013013013013012831e+00 1.498851390365416314e-01
3.018018018018017834e+00 1.527243279218069849e-01
3.023023023023022837e+00 1.555963283214440995e-01
3.028028028028027840e+00 1.585010466400414431e-01
3.033033033033032844e+00 1.614383777654041785e-01
3.038038038038037847e+00 1.644082049746805885e-01
3.043043043043042850e+00 1.674103998455848119e-01
3.048048048048047853e+00 1.704448221727940249e-01
3.053053053053052857e+00 1.735113198896192921e-01
3.058058058058057860e+00 1.766097289949828675e-01
3.063063063063062863e+00 1.797398734859626257e-01
3.068068068068067866e+00 1.829015652957277638e-01
3.073073073073072869e+00 1.860946042371684206e-01
3.078078078078077873e+00 1.893187779522850500e-01
3.083083083083082876e+00 1.925738618671575808e-01
3.088088088088087879e+00 1.958596191529708153e-01
3.093093093093092882e+00 1.991758006927932811e-01
3.098098098098097886e+00 2.025221450544127388e-01
3.103103103103102889e+00 2.058983784691467422e-01
3.108108108108107892e+00 2.093042148167891803e-01
3.113113113113112895e+00 2.127393556166594368e-01
3.118118118118117899e+00 2.162034900248721581e-01
3.123123123123122902e+00 2.196962948377982339e-01
3.128128128128127905e+00 2.232174345018225203e-01
3.133133133133132908e+00 2.267665611293976091e-01
3.138138138138137911e+00 2.303433145214289490e-01
3.143143143143142915e+00 2.339473221960316762e-01
3.148148148148147918e+00 2.375781994236811356e-01
3.153153153153152921e+00 2.412355492687145442e-01
3.158158158158157924e+00 2.449189626373027562e-01
3.163163163163162928e+00 2.486280183318289871e-01
3.168168168168167931e+00 2.523622831116912879e-01
3.173173173173172934e+00 2.561213117605281586e-01
3.178178178178177937e+00 2.599046471598620567e-01
3.183183183183182940e+00 2.637118203692261909e-01
3.188188188188187944e+00 2.675423507125619382e-01
3.193193193193192947e+00 2.713957458711419579e-01
3.198198198198197950e+00 2.752715019827515208e-01
3.203203203203202953e+00 2.791691037472660564e-01
3.208208208208208401e+00 2.830880245384780336e-01
3.213213213213213404e+00 2.870277265222386798e-01
3.218218218218218407e+00 2.909876607808287163e-01
3.223223223223223410e+00 2.949672674434889452e-01
3.228228228228228414e+00 2.989659758230582276e-01
3.233233233233233417e+00 3.029832045587586564e-01
3.238238238238238420e+00 3.070183617649714369e-01
3.243243243243243423e+00 3.110708451859469093e-01
3.248248248248248427e+00 3.151400423564695852e-01
3.253253253253253430e+00 3.192253307683052821e-01
3.258258258258258433e+00 3.233260780424149217e-01
3.263263263263263436e+00 3.274416421068396255e-01
3.268268268268268439e+00 3.315713713801656248e-01
3.273273273273273443e+00 3.357146049605190252e-01
3.278278278278278446e+00 3.398706728199636373e-01
3.283283283283283449e+00 3.440388960042072841e-01
3.288288288288288452e+00 3.482185868375562432e-01
3.293293293293293456e+00 3.524090491329593400e-01
3.298298298298298459e+00 3.566095784071141583e-01
3.303303303303303462e+00 3.608194621004079949e-01
3.308308308308308465e+00 3.650379798017613919e-01
3.313313313313313468e+00 3.692644034780586670e-01
3.318318318318318472e+00 3.734979977081865909e-01
3.323323323323323475e+00 3.777380199215209511e-01
3.328328328328328478e+00 3.819837206406711538e-01
3.333333333333333481e+00 3.862343437285254422e-01
3.338338338338338485e+00 3.904891266392318538e-01
3.343343343343343488e+00 3.947473006731727629e-01
3.348348348348348491e+00 3.990080912357796272e-01
3.353353353353353494e+00 4.032707180998584273e-01
3.358358358358358497e+00 4.075343956715284377e-01
3.363363363363363501e+00 4.117983332595108736e-01
3.368368368368368504e+00 4.160617353477130687e-01
3.373373373373373507e+00 4.203238018706327850e-01
3.378378378378378510e+00 4.245837284920540577e-01
3.383383383383383514e+00 4.288407068861764260e-01
3.388388388388388517e+00 4.330939250216037650e-01
3.393393393393393520e+00 4.373425674477074421e-01
3.398398398398398523e+00 4.415858155831984266e-01
3.403403403403403527e+00 4.458228480071003696e-01
3.408408408408408530e+00 4.500528407514552409e-01
3.413413413413413533e+00 4.542749675959714684e-01
3.418418418418418536e+00 4.584884003644084105e-01
3.423423423423423539e+00 4.626923092223268474e-01
3.428428428428428543e+00 4.668858629763014134e-01
3.433433433433433546e+00 4.710682293742334270e-01
3.438438438438438549e+00 4.752385754067330881e-01
3.443443443443443552e+00 4.793960676093113604e-01
3.448448448448448556e+00 4.835398723652971076e-01
3.453453453453453559e+00 4.876691562092046461e-01
3.458458458458458562e+00 4.917830861305918511e-01
3.463463463463463565e+00 4.958808298778986101e-01
3.468468468468468568e+00 4.999615562625276954e-01
3.473473473473473572e+00 5.040244354626147727e-01
3.478478478478478575e+00 5.080686393266020673e-01
3.483483483483483578e+00 5.120933416762520896e-01
3.488488488488488581e+00 5.160977186091104674e-01
3.493493493493493585e+00 5.200809488000809333e-01
3.498498498498498588e+00 5.240422138021532117e-01
3.503503503503503591e+00 5.279806983458452674e-01
3.508508508508508594e+00 5.318955906375509857e-01
3.513513513513513598e+00 5.357860826563584089e-01
3.518518518518518601e+00 5.396513704491712193e-01
3.523523523523523604e+00 5.434906544242702475e-01
3.528528528528528607e+00 5.473031396428095219e-01
3.533533533533533610e+00 5.510880361083670964e-01
3.538538538538538614e+00 5.548445590541709604e-01
3.543543543543543617e+00 5.585719292280014736e-01
3.548548548548548620e+00 5.622693731746557511e-01
3.553553553553553623e+00 5.659361235156903369e-01
3.558558558558558627e+00 5.695714192262578690e-01
3.563563563563563630e+00 5.731745059092546724e-01
3.568568568568568633e+00 5.767446360661722116e-01
3.573573573573573636e+00 5.802810693648218221e-01
3.578578578578578639e+00 5.837830729036680433e-01
3.583583583583583643e+00 5.872499214727378014e-01
3.588588588588588646e+00 5.906808978108434305e-01
3.593593593593593649e+00 5.940752928591261917e-01
3.598598598598598652e+00 5.974324060107131240e-01
3.603603603603603656e+00 6.007515453563653240e-01
3.608608608608608659e+00 6.040320279261357506e-01
3.613613613613613662e+00 6.072731799265986830e-01
3.618618618618618665e+00 6.104743369739978887e-01
3.623623623623623669e+00 6.136348443227435112e-01
3.628628628628628672e+00 6.167540570895649887e-01
3.633633633633633675e+00 6.198313404728362785e-01
3.638638638638638678e+00 6.228660699672681211e-01
3.643643643643643681e+00 6.258576315737354179e-01
3.648648648648648685e+00 6.288054220041778830e-01
3.653653653653653688e+00 6.317088488814160963e-01
3.658658658658658691e+00 6.345673309340114088e-01
3.663663663663663694e+00 6.373802981857822347e-01
3.668668668668668698e+00 6.401471921400397891e-01
3.673673673673673701e+00 6.428674659587058082e-01
3.678678678678678704e+00 6.455405846358063249e-01
3.683683683683683707e+00 6.481660251654500771e-01
3.688688688688688710e+00 6.507432767044319943e-01
3.693693693693693714e+00 6.532718407291445706e-01
3.698698698698698717e+00 6.557512311868675114e-01
3.703703703703703720e+00 6.581809746412158324e-01
3.708708708708708723e+00 6.605606104119189359e-01
3.713713713713713727e+00 6.628896907088849266e-01
3.718718718718718730e+00 6.651677807601542591e-01
3.723723723723723733e+00 6.673944589341878064e-01
3.728728728728728736e+00 6.695693168561194231e-01
3.733733733733733740e+00 6.716919595181095604e-01
3.738738738738738743e+00 6.737620053836211875e-01
3.743743743743743746e+00 6.757790864857844415e-01
3.748748748748748749e+00 6.777428485196764774e-01
3.753753753753753752e+00 6.796529509285196280e-01
3.758758758758758756e+00 6.815090669839569681e-01
3.763763763763763759e+00 6.833108838600505663e-01
3.768768768768768762e+00 6.850581027014203128e-01
3.773773773773773765e+00 6.867504386851530640e-01
3.778778778778778769e+00 6.883876210766596282e-01
3.783783783783783772e+00 6.899693932795797346e-01
3.788788788788788775e+00 6.914955128794726402e-01
3.793793793793793778e+00 6.929657516814784479e-01
3.798798798798798781e+00 6.943798957421047913e-01
3.803803803803803785e+00 6.957377453947630741e-01
3.808808808808808788e+00 6.970391152695106785e-01
3.813813813813813791e+00 6.982838343066876119e-01
3.818818818818818794e+00 6.994717457646941750e-01
3.823823823823823798e+00 7.006027072218429241e-01
3.828828828828828801e+00 7.016765905722577301e-01
3.833833833833833804e+00 7.026932820161608806e-01
3.838838838838838807e+00 7.036526820440255348e-01
3.843843843843843811e+00 7.045547054153402655e-01
3.848848848848848814e+00 7.053992811313316569e-01
3.853853853853853817e+00 7.061863524024152294e-01
3.858858858858858820e+00 7.069158766096255153e-01
3.863863863863863823e+00 7.075878252608036600e-01
3.868868868868868827e+00 7.082021839411981601e-01
3.873873873873873830e+00 7.087589522587008917e-01
3.878878878878878833e+00 7.092581437835405733e-01
3.883883883883883836e+00 7.096997859829409228e-01
3.888888888888888840e+00 7.100839201503309495e-01
3.893893893893893843e+00 7.104106013295583555e-01
3.898898898898898846e+00 7.106798982338574655e-01
3.903903903903903849e+00 7.108918931600513025e-01
3.908908908908908852e+00 7.110466818974581216e-01
3.913913913913913856e+00 7.111443736323904696e-01
3.918918918918918859e+00 7.111850908475205735e-01
3.923923923923923862e+00 7.111689692167200150e-01
3.928928928928928865e+00 7.110961574953381659e-01
3.933933933933933869e+00 7.109668174057851564e-01
3.938938938938938872e+00 7.107811235189512855e-01
3.943943943943943875e+00 7.105392631311305829e-01
3.948948948948948878e+00 7.102414361366204965e-01
3.953953953953953881e+00 7.098878548964349111e-01
3.958958958958958885e+00 7.094787441026820796e-01
3.963963963963963888e+00 7.090143406392660497e-01
3.968968968968968891e+00 7.084948934384468489e-01
3.973973973973973894e+00 7.079206633339030219e-01
3.978978978978978898e+00 7.072919229099307037e-01
3.983983983983983901e+00 7.066089563472456314e-01
3.988988988988988904e+00 7.058720592652273362e-01
3.993993993993993907e+00 7.050815385608296681e-01
3.998998998998998911e+00 7.042377122442613491e-01
4.004004004004004358e+00 7.033409092716206290e-01
4.009009009009009361e+00 7.023914693742316917e-01
4.014014014014014364e+00 7.013897428854252158e-01
4.019019019019019368e+00 7.003360905640532152e-01
4.024024024024024371e+00 6.992308834157823227e-01
4.029029029029029374e+00 6.980745025112954361e-01
4.034034034034034377e+00 6.968673388023471915e-01
4.039039039039039380e+00 6.956097929352630382e-01
4.044044044044044384e+00 6.943022750621694605e-01
4.049049049049049387e+00 6.929452046501414220e-01
4.054054054054054390e+00 6.915390102881215917e-01
4.059059059059059393e+00 6.900841294919927149e-01
4.064064064064064397e+00 6.885810085078336584e-01
4.069069069069069400e+00 6.870301021132715347e-01
4.074074074074074403e+00 6.854318734174287275e-01
4.079079079079079406e+00 6.837867936590847906e-01
4.084084084084084409e+00 6.820953420036858228e-01
4.089089089089089413e+00 6.803580053387829896e-01
4.094094094094094416e+00 6.785752780684551899e-01
4.099099099099099419e+00 6.767476619066055132e-01
4.104104104104104422e+00 6.748756656691801137e-01
4.109109109109109426e+00 6.729598050654739261e-01
4.114114114114114429e+00 6.710006024888551801e-01
4.119119119119119432e+00 6.689985868065716490e-01
4.124124124124124435e+00 6.669542931491814208e-01
4.129129129129129439e+00 6.648682626992521438e-01
4.134134134134134442e+00 6.627410424799612398e-01
4.139139139139139445e+00 6.605731851432422586e-01
4.144144144144144448e+00 6.583652487577649204e-01
4.149149149149149451e+00 6.561177965969968717e-01
4.154154154154154455e+00 6.538313969270116432e-01
4.159159159159159458e+00 6.515066227946264554e-01
4.164164164164164461e+00 6.491440518156458284e-01
4.169169169169169464e+00 6.467442659634333735e-01
4.174174174174174468e+00 6.443078513579041378e-01
4.179179179179179471e+00 6.418353980549007520e-01
4.184184184184184474e+00 6.393274998362405981e-01
4.189189189189189477e+00 6.367847540003801488e-01
4.194194194194194480e+00 6.342077611538501358e-01
4.199199199199199484e+00 6.315971250034253526e-01
4.204204204204204487e+00 6.289534521493611585e-01
4.209209209209209490e+00 6.262773518794916283e-01
4.214214214214214493e+00 6.235694359644519125e-01
4.219219219219219497e+00 6.208303184540980846e-01
4.224224224224224500e+00 6.180606154751353554e-01
4.229229229229229503e+00 6.152609450299044713e-01
4.234234234234234506e+00 6.124319267968427738e-01
4.239239239239239510e+00 6.095741819321265353e-01
4.244244244244244513e+00 6.066883328730586777e-01
4.249249249249249516e+00 6.037750031427991937e-01
4.254254254254254519e+00 6.008348171570100371e-01
4.259259259259259522e+00 5.978684000321129455e-01
4.264264264264264526e+00 5.948763773952474576e-01
4.269269269269269529e+00 5.918593751962445415e-01
4.274274274274274532e+00 5.888180195215373391e-01
4.279279279279279535e+00 5.857529364097167068e-01
4.284284284284284539e+00 5.826647516695474538e-01
4.289289289289289542e+00 5.795540906998219999e-01
4.294294294294294545e+00 5.764215783113622038e-01
4.299299299299299548e+00 5.732678385512856023e-01
4.304304304304304551e+00 5.700934945294512390e-01
4.309309309309309555e+00 5.668991682472011018e-01
4.314314314314314558e+00 5.636854804285234000e-01
4.319319319319319561e+00 5.604530503533735608e-01
4.324324324324324564e+00 5.572024956937133844e-01
4.329329329329329568e+00 5.539344323517435553e-01
4.334334334334334571e+00 5.506494743007569470e-01
4.339339339339339574e+00 5.473482334285800777e-01
4.344344344344344577e+00 5.440313193834066530e-01
4.349349349349349581e+00 5.406993394224602900e-01
4.354354354354354584e+00 5.373528982631152751e-01
4.359359359359359587e+00 5.339925979367671216e-01
4.364364364364364590e+00 5.306190376453445712e-01
4.369369369369369593e+00 5.272328136206404503e-01
4.374374374374374597e+00 5.238345189863020668e-01
4.379379379379379600e+00 5.204247436225548640e-01
4.384384384384384603e+00 5.170040740338549545e-01
4.389389389389389606e+00 5.135730932191524545e-01
4.394394394394394610e+00 5.101323805452945281e-01
4.399399399399399613e+00 5.066825116228267367e-01
4.404404404404404616e+00 5.032240581851100680e-01
4.409409409409409619e+00 4.997575879700096313e-01
4.414414414414414622e+00 4.962836646044886946e-01
4.419419419419419626e+00 4.928028474922860336e-01
4.424424424424424629e+00 4.893156917043137710e-01
4.429429429429429632e+00 4.858227478719555625e-01
4.434434434434434635e+00 4.823245620835055480e-01
4.439439439439439639e+00 4.788216757830986992e-01
4.444444444444444642e+00 4.753146256730755859e-01
4.449449449449449645e+00 4.718039436188173341e-01
4.454454454454454648e+00 4.682901565567511581e-01
4.459459459459459651e+00 4.647737864052737256e-01
4.464464464464464655e+00 4.612553499783522692e-01
4.469469469469469658e+00 4.577353589023446245e-01
4.474474474474474661e+00 4.542143195355243246e-01
4.479479479479479664e+00 4.506927328905054320e-01
4.484484484484484668e+00 4.471710945596599207e-01
4.489489489489489671e+00 4.436498946432850810e-01
4.494494494494494674e+00 4.401296176807012461e-01
4.499499499499499677e+00 4.366107425841805334e-01
4.504504504504504681e+00 4.330937425757639958e-01
4.509509509509509684e+00 4.295790851267681787e-01
4.514514514514514687e+00 4.260672319002498654e-01
4.519519519519519690e+00 4.225586386961276419e-01
4.524524524524524693e+00 4.190537553992102482e-01
4.529529529529529697e+00 4.155530259297987583e-01
4.534534534534534700e+00 4.120568881972024866e-01
4.539539539539539703e+00 4.085657740558232831e-01
4.544544544544544706e+00 4.050801092640026191e-01
4.549549549549549710e+00 4.016003134454750878e-01
4.554554554554554713e+00 3.981268000535468921e-01
4.559559559559559716e+00 3.946599763377757752e-01
4.564564564564564719e+00 3.912002433133229262e-01
4.569569569569569722e+00 3.877479957328133220e-01
4.574574574574574726e+00 3.843036220608000986e-01
4.579579579579579729e+00 3.808675044506156793e-01
4.584584584584584732e+00 3.774400187238895477e-01
4.589589589589589735e+00 3.740215343521900992e-01
4.594594594594594739e+00 3.706124144415294253e-01
4.599599599599599742e+00 3.672130157188262523e-01
4.604604604604604745e+00 3.638236885209732430e-01
4.609609609609609748e+00 3.604447767861538865e-01
4.614614614614614752e+00 3.570766180474616580e-01
4.619619619619619755e+00 3.537195434287169205e-01
4.624624624624624758e+00 3.503738776426110202e-01
4.629629629629629761e+00 3.470399389909682442e-01
4.634634634634634764e+00 3.437180393671351308e-01
4.639639639639639768e+00 3.404084842605208383e-01
4.644644644644644771e+00 3.371115727632999493e-01
4.649649649649649774e+00 3.338275975789599115e-01
4.654654654654654777e+00 3.305568450331126673e-01
4.659659659659659781e+00 3.272995950860420611e-01
4.664664664664664784e+00 3.240561213473256430e-01
4.669669669669669787e+00 3.208266910923741611e-01
4.674674674674674790e+00 3.176115652806797973e-01
4.679679679679679793e+00 3.144109985760838999e-01
4.684684684684684797e+00 3.112252393686698038e-01
4.689689689689689800e+00 3.080545297985234909e-01
4.694694694694694803e+00 3.048991057811265004e-01
4.699699699699699806e+00 3.017591970344157826e-01
4.704704704704704810e+00 2.986350271075748908e-01
4.709709709709709813e+00 2.955268134112841727e-01
4.714714714714714816e+00 2.924347672496170336e-01
4.719719719719719819e+00 2.893590938534884027e-01
4.724724724724724823e+00 2.862999924154103759e-01
4.729729729729729826e+00 2.832576561259318448e-01
4.734734734734734829e+00 2.802322722112358666e-01
4.739739739739739832e+00 2.772240219723389187e-01
4.744744744744744835e+00 2.742330808253761187e-01
4.749749749749749839e+00 2.712596183433841346e-01
4.754754754754754842e+00 2.683037982991681170e-01
4.759759759759759845e+00 2.653657787095001219e-01
4.764764764764764848e+00 2.624457118804587319e-01
4.769769769769769852e+00 2.595437444538010729e-01
4.774774774774774855e+00 2.566600174546440627e-01
4.779779779779779858e+00 2.537946663399389680e-01
4.784784784784784861e+00 2.509478210481793092e-01
4.789789789789789864e+00 2.481196060500912570e-01
4.794794794794794868e+00 2.453101404000392061e-01
4.799799799799799871e+00 2.425195377886737724e-01
4.804804804804804874e+00 2.397479065961589939e-01
4.809809809809809877e+00 2.369953499464522717e-01
4.814814814814814881e+00 2.342619657622770080e-01
4.819819819819819884e+00 2.315478468208871932e-01
4.824824824824824887e+00 2.288530808105602721e-01
4.829829829829829890e+00 2.261777503878355522e-01
4.834834834834834894e+00 2.235219332353328980e-01
4.839839839839839897e+00 2.208857021202556559e-01
4.844844844844844900e+00 2.182691249535214928e-01
4.849849849849849903e+00 2.156722648493441530e-01
4.854854854854854906e+00 2.130951801854715222e-01
4.859859859859859910e+00 2.105379246638349466e-01
4.864864864864864913e+00 2.080005473716951825e-01
4.869869869869869916e+00 2.054830928432287152e-01
4.874874874874874919e+00 2.029856011214981604e-01
4.879879879879879923e+00 2.005081078207719969e-01
4.884884884884884926e+00 1.980506441892548042e-01
4.889889889889889929e+00 1.956132371720473162e-01
4.894894894894894932e+00 1.931959094744393202e-01
4.899899899899899935e+00 1.907986796254317607e-01
4.904904904904904939e+00 1.884215620414873837e-01
4.909909909909909942e+00 1.860645670904597926e-01
4.914914914914914945e+00 1.837277011557007789e-01
4.919919919919919948e+00 1.814109667003223902e-01
4.924924924924924952e+00 1.791143623315395728e-01
4.929929929929929955e+00 1.768378828650946921e-01
4.934934934934934958e+00 1.745815193898027640e-01
4.939939939939939961e+00 1.723452593320493331e-01
4.944944944944944965e+00 1.701290865203003710e-01
4.949949949949949968e+00 1.679329812497094010e-01
4.954954954954954971e+00 1.657569203465376340e-01
4.959959959959959974e+00 1.636008772326050242e-01
4.964964964964964977e+00 1.614648219896025749e-01
4.969969969969969981e+00 1.593487214233299254e-01
4.974974974974974984e+00 1.572525391277925233e-01
4.979979979979979987e+00 1.551762355491426992e-01
4.984984984984984990e+00 1.531197680494340851e-01
4.989989989989989994e+00 1.510830909702055858e-01
4.994994994994994997e+00 1.490661556958335909e-01
5.000000000000000000e+00 1.470689107166601450e-01


==> tikz_data/gamma_pdf_2_4.csv <==
0.000000000000000000e+00 0.000000000000000000e+00
5.005005005005004962e-03 0.000000000000000000e+00
1.001001001001000992e-02 0.000000000000000000e+00
1.501501501501501488e-02 3.816740907503555459e-297
2.002002002002001985e-02 1.306329418365432038e-278
2.502502502502502307e-02 2.979428161067353193e-264
3.003003003003002977e-02 1.551053765312261491e-252
3.503503503503503647e-02 1.213910813759605335e-242
4.004004004004003969e-02 4.400227721954212205e-234
4.504504504504504292e-02 1.526473504071620239e-226
5.005005005005004615e-02 8.318473488833925894e-220
5.505505505505505631e-02 1.014009440514984724e-213
6.006006006006005954e-02 3.589432938215735314e-208
6.506506506506506970e-02 4.498502325361226824e-203
7.007007007007007293e-02 2.328488216889491032e-198
7.507507507507507616e-02 5.624482899757184997e-194
8.008008008008007939e-02 6.996014325098179764e-190
8.508508508508508261e-02 4.856806852549828697e-186
9.009009009009008584e-02 2.011653052474678959e-182
9.509509509509508907e-02 5.256838502205797223e-179
1.001001001001000923e-01 9.086480939973836246e-176
1.051051051051051094e-01 1.081656972824602549e-172
1.101101101101101126e-01 9.180838638548076515e-170
1.151151151151151159e-01 5.725833977781270059e-167
1.201201201201201191e-01 2.693732540965179143e-164
1.251251251251251362e-01 9.782030727871152798e-162
1.301301301301301394e-01 2.798239296044830642e-159
1.351351351351351426e-01 6.420149424764482704e-157
1.401401401401401459e-01 1.200547145074309701e-154
1.451451451451451491e-01 1.856190344316386462e-152
1.501501501501501523e-01 2.403676670855447663e-150
1.551551551551551555e-01 2.637483487874576261e-148
1.601601601601601588e-01 2.478177506118782267e-146
1.651651651651651620e-01 2.013033284164416599e-144
1.701701701701701652e-01 1.426004270538225338e-142
1.751751751751751685e-01 8.879511375315041922e-141
1.801801801801801717e-01 4.895661107376654160e-139
1.851851851851851749e-01 2.405935008443256693e-137
1.901901901901901781e-01 1.060403553445166184e-135
1.951951951951951814e-01 4.215314654832667956e-134
2.002002002002001846e-01 1.519254502795534665e-132
2.052052052052052156e-01 4.988554812786909257e-131
2.102102102102102188e-01 1.499037990574148786e-129
2.152152152152152220e-01 4.139582329617085189e-128
2.202202202202202252e-01 1.054614437437879496e-126
2.252252252252252285e-01 2.487698483579862163e-125
2.302302302302302317e-01 5.451780756822787456e-124
2.352352352352352349e-01 1.113500886579650555e-122
2.402402402402402382e-01 2.125897771197507042e-121
2.452452452452452414e-01 3.804540440572155220e-120
2.502502502502502724e-01 6.398898178113355455e-119
2.552552552552552756e-01 1.013955896178036131e-117
2.602602602602602788e-01 1.517222592070350673e-116
2.652652652652652820e-01 2.148542469980086417e-115
2.702702702702702853e-01 2.885345728753989966e-114
2.752752752752752885e-01 3.681769983459876298e-113
2.802802802802802917e-01 4.472189678003405101e-112
2.852852852852852950e-01 5.180193219630318846e-111
2.902902902902902982e-01 5.731281997811657766e-110
2.952952952952953014e-01 6.066228211076888773e-109
3.003003003003003046e-01 6.151677927601895785e-108
3.053053053053053079e-01 5.985369581576766695e-107
3.103103103103103111e-01 5.594941677245103547e-106
3.153153153153153143e-01 5.031111820517408954e-105
3.203203203203203175e-01 4.357390657411233431e-104
3.253253253253253208e-01 3.639056403775292029e-103
3.303303303303303240e-01 2.933818993614588027e-102
3.353353353353353272e-01 2.285708248160685498e-101
3.403403403403403304e-01 1.722627830003658049e-100
3.453453453453453337e-01 1.257089673200912672e-99
3.503503503503503369e-01 8.890946028786179185e-99
3.553553553553553401e-01 6.099893377453039180e-98
3.603603603603603434e-01 4.063109493106415955e-97
3.653653653653653466e-01 2.629728956493532863e-96
3.703703703703703498e-01 1.655081344109508291e-95
3.753753753753753530e-01 1.013700409070156207e-94
3.803803803803803563e-01 6.046372497407631016e-94
3.853853853853853595e-01 3.514600552102890639e-93
3.903903903903903627e-01 1.992241561723035806e-92
3.953953953953953659e-01 1.101973295733968024e-91
4.004004004004003692e-01 5.951559815253183694e-91
4.054054054054054279e-01 3.140355588107257434e-90
4.104104104104104311e-01 1.619807076588759989e-89
4.154154154154154344e-01 8.171905273205526219e-89
4.204204204204204376e-01 4.034497547958207507e-88
4.254254254254254408e-01 1.950221935662167447e-87
4.304304304304304440e-01 9.234674958064829295e-87
4.354354354354354473e-01 4.285576891170066372e-86
4.404404404404404505e-01 1.950055961568135446e-85
4.454454454454454537e-01 8.704186489016694543e-85
4.504504504504504570e-01 3.812759190405359349e-84
4.554554554554554602e-01 1.639687926666109084e-83
4.604604604604604634e-01 6.925773597879943775e-83
4.654654654654654666e-01 2.874283643046157681e-82
4.704704704704704699e-01 1.172488922203353931e-81
4.754754754754754731e-01 4.702881358345775325e-81
4.804804804804804763e-01 1.855448183786479144e-80
4.854854854854854795e-01 7.202972989438425852e-80
4.904904904904904828e-01 2.752307360946967134e-79
4.954954954954954860e-01 1.035485260620538618e-78
5.005005005005005447e-01 3.836968194860703757e-78
5.055055055055055480e-01 1.400751724525046389e-77
5.105105105105105512e-01 5.039533513364872039e-77
5.155155155155155544e-01 1.787308410858740747e-76
5.205205205205205576e-01 6.250414898258212295e-76
5.255255255255255609e-01 2.155932330569843668e-75
5.305305305305305641e-01 7.336547965203279642e-75
5.355355355355355673e-01 2.463706587850476935e-74
5.405405405405405705e-01 8.166462086790288901e-74
5.455455455455455738e-01 2.672580828329869427e-73
5.505505505505505770e-01 8.637359918763843023e-73
5.555555555555555802e-01 2.757293776503875423e-72
5.605605605605605835e-01 8.696266735405436707e-72
5.655655655655655867e-01 2.710340322271735842e-71
5.705705705705705899e-01 8.349238542040915967e-71
5.755755755755755931e-01 2.542672966708541611e-70
5.805805805805805964e-01 7.656688180403928242e-70
5.855855855855855996e-01 2.280248816758164033e-69
5.905905905905906028e-01 6.717322515866617907e-69
5.955955955955956060e-01 1.957774340667291756e-68
6.006006006006006093e-01 5.646239796019271995e-68
6.056056056056056125e-01 1.611617993846542495e-67
6.106106106106106157e-01 4.553496152778898579e-67
6.156156156156156189e-01 1.273737927621090527e-66
6.206206206206206222e-01 3.528075240741983285e-66
6.256256256256256254e-01 9.678029919502233538e-66
6.306306306306306286e-01 2.629629224328435938e-65
6.356356356356356319e-01 7.078251513110131210e-65
6.406406406406406351e-01 1.887753649194743160e-64
6.456456456456456383e-01 4.989016593897024432e-64
6.506506506506506415e-01 1.306760145215392783e-63
6.556556556556556448e-01 3.392717605172928012e-63
6.606606606606606480e-01 8.732300697757538480e-63
6.656656656656656512e-01 2.228413134716386998e-62
6.706706706706706544e-01 5.639030385919595621e-62
6.756756756756756577e-01 1.415172097392742625e-61
6.806806806806806609e-01 3.522600329859085725e-61
6.856856856856856641e-01 8.697987986439692812e-61
6.906906906906906674e-01 2.130720301640517328e-60
6.956956956956956706e-01 5.178882776004565865e-60
7.007007007007006738e-01 1.249097767039366427e-59
7.057057057057056770e-01 2.989889751173577990e-59
7.107107107107106803e-01 7.103280664558637391e-59
7.157157157157156835e-01 1.675149287573952719e-58
7.207207207207206867e-01 3.921782730557254546e-58
7.257257257257256899e-01 9.115758551314790758e-58
7.307307307307306932e-01 2.103895987330571432e-57
7.357357357357356964e-01 4.821918923655963848e-57
7.407407407407406996e-01 1.097541354522631286e-56
7.457457457457457028e-01 2.481233097273757837e-56
7.507507507507507061e-01 5.571850361000182522e-56
7.557557557557557093e-01 1.242954596401753231e-55
7.607607607607607125e-01 2.754691663352018461e-55
7.657657657657657158e-01 6.065824706273816115e-55
7.707707707707707190e-01 1.327218239416851400e-54
7.757757757757757222e-01 2.885800052947134343e-54
7.807807807807807254e-01 6.235864035220991837e-54
7.857857857857857287e-01 1.339269456779084426e-53
7.907907907907907319e-01 2.858998876074295388e-53
7.957957957957957351e-01 6.066913808989044183e-53
8.008008008008007383e-01 1.279858596921848553e-52
8.058058058058058526e-01 2.684283463409409277e-52
8.108108108108108558e-01 5.597553935492730240e-52
8.158158158158158590e-01 1.160653136049543486e-51
8.208208208208208623e-01 2.393156086047350468e-51
8.258258258258258655e-01 4.907198509243541028e-51
8.308308308308308687e-01 1.000735554232329498e-50
8.358358358358358720e-01 2.029816066125801084e-50
8.408408408408408752e-01 4.095186970195538906e-50
8.458458458458458784e-01 8.218603295116875792e-50
8.508508508508508816e-01 1.640803556746650495e-49
8.558558558558558849e-01 3.258937448424444093e-49
8.608608608608608881e-01 6.439949154391615988e-49
8.658658658658658913e-01 1.266197606832546395e-48
8.708708708708708945e-01 2.477184701140890433e-48
8.758758758758758978e-01 4.822563138263956556e-48
8.808808808808809010e-01 9.342959047186655164e-48
8.858858858858859042e-01 1.801365752660523344e-47
8.908908908908909074e-01 3.456637449083515826e-47
8.958958958958959107e-01 6.601815388474487104e-47
9.009009009009009139e-01 1.255027646917571348e-46
9.059059059059059171e-01 2.374903464268011613e-46
9.109109109109109204e-01 4.473664261784009054e-46
9.159159159159159236e-01 8.389328901894898069e-46
9.209209209209209268e-01 1.566241592207849401e-45
9.259259259259259300e-01 2.911246163375515649e-45
9.309309309309309333e-01 5.387761450044494794e-45
9.359359359359359365e-01 9.928126838350825487e-45
9.409409409409409397e-01 1.821695376958100702e-44
9.459459459459459429e-01 3.328536399899284132e-44
9.509509509509509462e-01 6.056466281673879226e-44
9.559559559559559494e-01 1.097470245587027572e-43
9.609609609609609526e-01 1.980579978049742063e-43
9.659659659659659559e-01 3.559890361371105988e-43
9.709709709709709591e-01 6.372995517298099873e-43
9.759759759759759623e-01 1.136399985028080477e-42
9.809809809809809655e-01 2.018445517732880260e-42
9.859859859859859688e-01 3.571234514545944715e-42
9.909909909909909720e-01 6.294370372547837008e-42
9.959959959959959752e-01 1.105186580701120468e-41
1.001001001001001089e+00 1.933235870976325426e-41
1.006006006006006093e+00 3.369118756251196586e-41
1.011011011011011096e+00 5.849868239316171937e-41
1.016016016016016099e+00 1.012022011943777323e-40
1.021021021021021102e+00 1.744470095672421153e-40
1.026026026026026106e+00 2.996278326130274810e-40
1.031031031031031109e+00 5.128152874631393421e-40
1.036036036036036112e+00 8.746108775846650658e-40
1.041041041041041115e+00 1.486478334335656515e-39
1.046046046046046119e+00 2.517715059979517840e-39
1.051051051051051122e+00 4.249845436659102569e-39
1.056056056056056125e+00 7.149445046170385064e-39
1.061061061061061128e+00 1.198720808481965962e-38
1.066066066066066131e+00 2.003198337847189088e-38
1.071071071071071135e+00 3.336595354117342526e-38
1.076076076076076138e+00 5.539494200910119249e-38
1.081081081081081141e+00 9.167201532916685637e-38
1.086086086086086144e+00 1.512225210265367767e-37
1.091091091091091148e+00 2.486691732552851550e-37
1.096096096096096151e+00 4.076296701403591545e-37
1.101101101101101154e+00 6.661321452515775865e-37
1.106106106106106157e+00 1.085220530358371044e-36
1.111111111111111160e+00 1.762587509518739179e-36
1.116116116116116164e+00 2.854107732280172348e-36
1.121121121121121167e+00 4.607748566385641949e-36
1.126126126126126170e+00 7.416816126942325811e-36
1.131131131131131173e+00 1.190331755160052101e-35
1.136136136136136177e+00 1.904809644786606841e-35
1.141141141141141180e+00 3.039340348916839216e-35
1.146146146146146183e+00 4.835732558770805569e-35
1.151151151151151186e+00 7.672046828282819692e-35
1.156156156156156189e+00 1.213771554254332543e-34
1.161161161161161193e+00 1.914917080524552921e-34
1.166166166166166196e+00 3.012733592921816062e-34
1.171171171171171199e+00 4.726933843917780570e-34
1.176176176176176202e+00 7.396334116813470567e-34
1.181181181181181206e+00 1.154201829644018727e-33
1.186186186186186209e+00 1.796325951939404499e-33
1.191191191191191212e+00 2.788280510494741473e-33
1.196196196196196215e+00 4.316635478593381639e-33
1.201201201201201219e+00 6.665326414759026396e-33
1.206206206206206222e+00 1.026535621072666487e-32
1.211211211211211225e+00 1.576930250719276874e-32
1.216216216216216228e+00 2.416272952252565577e-32
1.221221221221221231e+00 3.693036701231552420e-32
1.226226226226226235e+00 5.630336382913990305e-32
1.231231231231231238e+00 8.562626555933957319e-32
1.236236236236236241e+00 1.299003596949632482e-31
1.241241241241241244e+00 1.965862027619641372e-31
1.246246246246246248e+00 2.967861165226881015e-31
1.251251251251251251e+00 4.469824059419413332e-31
1.256256256256256254e+00 6.715864269668822844e-31
1.261261261261261257e+00 1.006667989610084818e-30
1.266266266266266260e+00 1.505398956445733374e-30
1.271271271271271264e+00 2.245980621075051833e-30
1.276276276276276267e+00 3.343161724219116794e-30
1.281281281281281270e+00 4.964935440052549594e-30
1.286286286286286273e+00 7.356689450642592730e-30
1.291291291291291277e+00 1.087605784005530941e-29
1.296296296296296280e+00 1.604310555921604609e-29
1.301301301301301283e+00 2.361243163441348804e-29
1.306306306306306286e+00 3.467653798787610817e-29
1.311311311311311290e+00 5.081369989629906963e-29
1.316316316316316293e+00 7.429904123130182626e-29
1.321321321321321296e+00 1.084051865482278625e-28
1.326326326326326299e+00 1.578295967913144964e-28
1.331331331331331302e+00 2.293006898912646707e-28
1.336336336336336306e+00 3.324357485633786532e-28
1.341341341341341309e+00 4.809526915066397313e-28
1.346346346346346312e+00 6.943781436422905354e-28
1.351351351351351315e+00 1.000450152383431667e-27
1.356356356356356319e+00 1.438491195997869779e-27
1.361361361361361322e+00 2.064133783416804135e-27
1.366366366366366325e+00 2.955927805746953600e-27
1.371371371371371328e+00 4.224560625382541908e-27
1.376376376376376331e+00 6.025697704313336613e-27
1.381381381381381335e+00 8.577830500152995499e-27
1.386386386386386338e+00 1.218703605645821400e-26
1.391391391391391341e+00 1.728125864094021511e-26
1.396396396396396344e+00 2.445768453699090287e-26
1.401401401401401348e+00 3.454808617182331065e-26
1.406406406406406351e+00 4.870878122687013078e-26
1.411411411411411354e+00 6.854424696713425138e-26
1.416416416416416357e+00 9.627666456474178445e-26
1.421421421421421361e+00 1.349780292273114199e-25
1.426426426426426364e+00 1.888873310045271557e-25
1.431431431431431367e+00 2.638431953014442827e-25
1.436436436436436370e+00 3.678729440540927943e-25
1.441441441441441373e+00 5.119931889990956377e-25
1.446446446446446377e+00 7.112959749668772771e-25
1.451451451451451380e+00 9.864197073157534349e-25
1.456456456456456383e+00 1.365537669932490416e-24
1.461461461461461386e+00 1.887041559394047386e-24
1.466466466466466390e+00 2.603156658639555118e-24
1.471471471471471393e+00 3.584803677377802056e-24
1.476476476476476396e+00 4.928125949289778979e-24
1.481481481481481399e+00 6.763237501574195435e-24
1.486486486486486402e+00 9.265927803272888923e-24
1.491491491491491406e+00 1.267329616266804024e-23
1.496496496496496409e+00 1.730460019919651106e-23
1.501501501501501412e+00 2.358901115338067890e-23
1.506506506506506415e+00 3.210250327111974990e-23
1.511511511511511419e+00 4.361680292084609679e-23
1.516516516516516422e+00 5.916423427501949659e-23
1.521521521521521425e+00 8.012348519189940233e-23
1.526526526526526428e+00 1.083328602566596887e-22
1.531531531531531432e+00 1.462395916688629088e-22
1.536536536536536435e+00 1.970963760038242309e-22
1.541541541541541438e+00 2.652196663630588721e-22
1.546546546546546441e+00 3.563285930420723977e-22
1.551551551551551444e+00 4.779889897580928017e-22
1.556556556556556448e+00 6.401942211521007870e-22
1.561561561561561451e+00 8.561237916378748078e-22
1.566566566566566454e+00 1.143132638526766281e-21
1.571571571571571457e+00 1.524039300169244188e-21
1.576576576576576461e+00 2.028800722629830039e-21
1.581581581581581464e+00 2.696686489361913394e-21
1.586586586586586467e+00 3.579097196160722450e-21
1.591591591591591470e+00 4.743212399686183482e-21
1.596596596596596473e+00 6.276705372587038632e-21
1.601601601601601477e+00 8.293827730736070577e-21
1.606606606606606702e+00 1.094325053450397797e-20
1.611611611611611705e+00 1.441815431304442081e-20
1.616616616616616708e+00 1.896919438310890994e-20
1.621621621621621712e+00 2.492113703522217193e-20
1.626626626626626715e+00 3.269417562780499714e-20
1.631631631631631718e+00 4.283120456249698208e-20
1.636636636636636721e+00 5.603266744383573559e-20
1.641641641641641725e+00 7.320102076335243969e-20
1.646646646646646728e+00 9.549738766696997877e-20
1.651651651651651731e+00 1.244136443710947479e-19
1.656656656656656734e+00 1.618640175022946996e-19
1.661661661661661737e+00 2.103013147123519438e-19
1.666666666666666741e+00 2.728642135367244982e-19
1.671671671671671744e+00 3.535636564291875255e-19
1.676676676676676747e+00 4.575184192716872793e-19
1.681681681681681750e+00 5.912524298633376337e-19
1.686686686686686754e+00 7.630695265948929946e-19
1.691691691691691757e+00 9.835252061997229409e-19
1.696696696696696760e+00 1.266019685067527912e-18
1.701701701701701763e+00 1.627542501208845811e-18
1.706706706706706766e+00 2.089606169990134814e-18
1.711711711711711770e+00 2.679415388762485240e-18
1.716716716716716773e+00 3.431329343904053466e-18
1.721721721721721776e+00 4.388688271076404673e-18
1.726726726726726779e+00 5.606092117115623332e-18
1.731731731731731783e+00 7.152239630747026259e-18
1.736736736736736786e+00 9.113461293574304551e-18
1.741741741741741789e+00 1.159811018957063842e-17
1.746746746746746792e+00 1.474201240478258581e-17
1.751751751751751796e+00 1.871522430164859056e-17
1.756756756756756799e+00 2.373039977448252566e-17
1.761761761761761802e+00 3.005313846976394723e-17
1.766766766766766805e+00 3.801476847770793685e-17
1.771771771771771808e+00 4.802811720714830746e-17
1.776776776776776812e+00 6.060694568518968816e-17
1.781781781781781815e+00 7.638986873528572885e-17
1.786786786786786818e+00 9.616976159524396332e-17
1.791791791791791821e+00 1.209298687646118721e-16
1.796796796796796825e+00 1.518880906469074193e-16
1.801801801801801828e+00 1.905512367216056856e-16
1.806806806806806831e+00 2.387814110730024890e-16
1.811811811811811834e+00 2.988771496317936086e-16
1.816816816816816837e+00 3.736724733029796559e-16
1.821821821821821841e+00 4.666576748741062783e-16
1.826826826826826844e+00 5.821264410809602273e-16
1.831831831831831847e+00 7.253548491198736639e-16
1.836836836836836850e+00 9.028188983953267037e-16
1.841841841841841854e+00 1.122458577766261816e-15
1.846846846846846857e+00 1.393998066562407579e-15
1.851851851851851860e+00 1.729333571905692889e-15
1.856856856856856863e+00 2.143002571534652613e-15
1.861861861861861867e+00 2.652750926319104210e-15
1.866866866866866870e+00 3.280217527331892098e-15
1.871871871871871873e+00 4.051759939353931008e-15
1.876876876876876876e+00 4.999449002155788627e-15
1.881881881881881879e+00 6.162265676868446868e-15
1.886886886886886883e+00 7.587539722141123390e-15
1.891891891891891886e+00 9.332677222596067610e-15
1.896896896896896889e+00 1.146723276728300237e-14
1.901901901901901892e+00 1.407539241762156671e-14
1.906906906906906896e+00 1.725894577929075814e-14
1.911911911911911899e+00 2.114083981006164852e-14
1.916916916916916902e+00 2.586942381473324344e-14
1.921921921921921905e+00 3.162351481532851414e-14
1.926926926926926908e+00 3.861843562061359932e-14
1.931931931931931912e+00 4.711320501103497558e-14
1.936936936936936915e+00 5.741909114586678316e-14
1.941941941941941918e+00 6.990977633068677251e-14
1.946946946946946921e+00 8.503342450976775495e-14
1.951951951951951925e+00 1.033269932534071819e-13
1.956956956956956928e+00 1.254331907266181343e-13
1.961961961961961931e+00 1.521205464509847640e-13
1.966966966966966934e+00 1.843071440980679146e-13
1.971971971971971938e+00 2.230886567887957781e-13
1.976976976976976941e+00 2.697714323747279285e-13
1.981981981981981944e+00 3.259115001822324017e-13
1.986986986986986947e+00 3.933605142635495153e-13
1.991991991991991950e+00 4.743198142405952434e-13
1.996996996996996954e+00 5.714039766664637309e-13
2.002002002002002179e+00 6.877154512609971818e-13
2.007007007007007182e+00 8.269321317028669560e-13
2.012012012012012185e+00 9.934100047754597909e-13
2.017017017017017189e+00 1.192303360132617772e-12
2.022022022022022192e+00 1.429705432062404616e-12
2.027027027027027195e+00 1.712812791529075234e-12
2.032032032032032198e+00 2.050117319545487256e-12
2.037037037037037202e+00 2.451630180682702763e-12
2.042042042042042205e+00 2.929142888600232436e-12
2.047047047047047208e+00 3.496531325471495174e-12
2.052052052052052211e+00 4.170109457240670133e-12
2.057057057057057214e+00 4.969040491460119789e-12
2.062062062062062218e+00 5.915814370698831778e-12
2.067067067067067221e+00 7.036801800737961726e-12
2.072072072072072224e+00 8.362896499919327917e-12
2.077077077077077227e+00 9.930259047575870468e-12
2.082082082082082231e+00 1.178117763158856864e-11
2.087087087087087234e+00 1.396506317725680608e-11
2.092092092092092237e+00 1.653959881462933500e-11
2.097097097097097240e+00 1.957206644573840001e-11
2.102102102102102243e+00 2.314087634789522980e-11
2.107107107107107247e+00 2.733732933956854871e-11
2.112112112112112250e+00 3.226764509232514982e-11
2.117117117117117253e+00 3.805529475182569285e-11
2.122122122122122256e+00 4.484368119586459061e-11
2.127127127127127260e+00 5.279921607687634474e-11
2.132132132132132263e+00 6.211484934757538060e-11
2.137137137137137266e+00 7.301411433578238758e-11
2.142142142142142269e+00 8.575575971341031786e-11
2.147147147147147273e+00 1.006390489974345006e-10
2.152152152152152276e+00 1.180098186438581825e-10
2.157157157157157279e+00 1.382673974743238659e-10
2.162162162162162282e+00 1.618725032495375493e-10
2.167167167167167285e+00 1.893562468271139958e-10
2.172172172172172289e+00 2.213303906814898910e-10
2.177177177177177292e+00 2.584990268071661302e-10
2.182182182182182295e+00 3.016718593735861175e-10
2.187187187187187298e+00 3.517793001772008366e-10
2.192192192192192302e+00 4.098896101813182362e-10
2.197197197197197305e+00 4.772283485187134001e-10
2.202202202202202308e+00 5.552004215418101870e-10
2.207207207207207311e+00 6.454150591610916698e-10
2.212212212212212314e+00 7.497140841557012864e-10
2.217217217217217318e+00 8.702038827499560217e-10
2.222222222222222321e+00 1.009291531933525715e-09
2.227227227227227324e+00 1.169725591203974051e-09
2.232232232232232327e+00 1.354642124112558290e-09
2.237237237237237331e+00 1.567616578715250448e-09
2.242242242242242334e+00 1.812722226343780556e-09
2.247247247247247337e+00 2.094595935615565862e-09
2.252252252252252340e+00 2.418512143972947423e-09
2.257257257257257343e+00 2.790465982968335211e-09
2.262262262262262347e+00 3.217266616805227711e-09
2.267267267267267350e+00 3.706641967062081753e-09
2.272272272272272353e+00 4.267356121035560768e-09
2.277277277277277356e+00 4.909340857635066259e-09
2.282282282282282360e+00 5.643842874285602889e-09
2.287287287287287363e+00 6.483588461974322657e-09
2.292292292292292366e+00 7.442967554507779931e-09
2.297297297297297369e+00 8.538239273605899422e-09
2.302302302302302373e+00 9.787761304828004792e-09
2.307307307307307376e+00 1.121224567212399878e-08
2.312312312312312379e+00 1.283504373231440238e-08
2.317317317317317382e+00 1.468246348694657301e-08
2.322322322322322385e+00 1.678412260909924083e-08
2.327327327327327389e+00 1.917334090904173608e-08
2.332332332332332392e+00 2.188757631674658529e-08
2.337337337337337395e+00 2.496890884343639299e-08
2.342342342342342398e+00 2.846457740060850523e-08
2.347347347347347402e+00 3.242757480571256329e-08
2.352352352352352405e+00 3.691730679102817159e-08
2.357357357357357408e+00 4.200032135928296618e-08
2.362362362362362411e+00 4.775111539824502942e-08
2.367367367367367414e+00 5.425302608003273305e-08
2.372372372372372418e+00 6.159921523228276522e-08
2.377377377377377421e+00 6.989375558002574407e-08
2.382382382382382424e+00 7.925282852300341797e-08
2.387387387387387427e+00 8.980604393626285297e-08
2.392392392392392431e+00 1.016978933651030806e-07
2.397397397397397434e+00 1.150893489335470636e-07
2.402402402402402437e+00 1.301596213010789965e-07
2.407407407407407440e+00 1.471080910892917867e-07
2.412412412412412444e+00 1.661564293640515216e-07
2.417417417417417447e+00 1.875509239997038812e-07
2.422422422422422450e+00 2.115650300806679026e-07
2.427427427427427453e+00 2.385021639080005618e-07
2.432432432432432456e+00 2.686987616871098671e-07
2.437437437437437460e+00 3.025276255768924455e-07
2.442442442442442463e+00 3.404015814844754448e-07
2.447447447447447466e+00 3.827774748036328179e-07
2.452452452452452469e+00 4.301605322149070878e-07
2.457457457457457473e+00 4.831091197042914016e-07
2.462462462462462476e+00 5.422399291146225870e-07
2.467467467467467479e+00 6.082336278257855119e-07
2.472472472472472482e+00 6.818410085709079091e-07
2.477477477477477485e+00 7.638896789422604573e-07
2.482482482482482489e+00 8.552913328224686663e-07
2.487487487487487492e+00 9.570496488057504711e-07
2.492492492492492495e+00 1.070268863643611175e-06
2.497497497497497498e+00 1.196163071878100059e-06
2.502502502502502502e+00 1.336066306104654275e-06
2.507507507507507505e+00 1.491443455739663269e-06
2.512512512512512508e+00 1.663902085778571413e-06
2.517517517517517511e+00 1.855205220787221329e-06
2.522522522522522515e+00 2.067285163306203848e-06
2.527527527527527518e+00 2.302258419953927240e-06
2.532532532532532521e+00 2.562441812783857706e-06
2.537537537537537524e+00 2.850369857912387981e-06
2.542542542542542527e+00 3.168813498042527507e-06
2.547547547547547531e+00 3.520800280319773981e-06
2.552552552552552534e+00 3.909636075925937783e-06
2.557557557557557537e+00 4.338928442954211966e-06
2.562562562562562540e+00 4.812611739437394905e-06
2.567567567567567544e+00 5.334974098879743258e-06
2.572572572572572547e+00 5.910686386288389694e-06
2.577577577577577550e+00 6.544833258521782190e-06
2.582582582582582553e+00 7.242946458717775195e-06
2.587587587587587556e+00 8.011040480699042237e-06
2.592592592592592560e+00 8.855650745487592107e-06
2.597597597597597563e+00 9.783874438436008792e-06
2.602602602602602566e+00 1.080341416202277343e-05
2.607607607607607569e+00 1.192262456590742561e-05
2.612612612612612573e+00 1.315056212263023694e-05
2.617617617617617576e+00 1.449703822403175021e-05
2.622622622622622579e+00 1.597267578041669129e-05
2.627627627627627582e+00 1.758896951132221526e-05
2.632632632632632586e+00 1.935835012368696028e-05
2.637637637637637589e+00 2.129425258022156934e-05
2.642642642642642592e+00 2.341118866752187570e-05
2.647647647647647595e+00 2.572482408064785724e-05
2.652652652652652598e+00 2.825206024733810378e-05
2.657657657657657602e+00 3.101112112208149942e-05
2.662662662662662605e+00 3.402164518661330087e-05
2.667667667667667608e+00 3.730478290000065482e-05
2.672672672672672611e+00 4.088329984766744200e-05
2.677677677677677615e+00 4.478168584466926200e-05
2.682682682682682618e+00 4.902627025443002853e-05
2.687687687687687621e+00 5.364534378947828885e-05
2.692692692692692624e+00 5.866928706587147747e-05
2.697697697697697627e+00 6.413070618768772430e-05
2.702702702702702631e+00 7.006457564239805926e-05
2.707707707707707634e+00 7.650838879142407014e-05
2.712712712712712637e+00 8.350231624378104129e-05
2.717717717717717640e+00 9.108937240329565495e-05
2.722722722722722644e+00 9.931559048172103473e-05
2.727727727727727647e+00 1.082302062719280852e-04
2.732732732732732650e+00 1.178858509754066508e-04
2.737737737737737653e+00 1.283387533787717243e-04
2.742742742742742657e+00 1.396489516720970047e-04
2.747747747747747660e+00 1.518805152012265051e-04
2.752752752752752663e+00 1.651017764417686984e-04
2.757757757757757666e+00 1.793855734799621176e-04
2.762762762762762669e+00 1.948095032796586142e-04
2.767767767767767673e+00 2.114561860087056742e-04
2.772772772772772676e+00 2.294135406908425563e-04
2.777777777777777679e+00 2.487750724405448440e-04
2.782782782782782682e+00 2.696401715275996056e-04
2.787787787787787686e+00 2.921144245075851732e-04
2.792792792792792689e+00 3.163099376417340277e-04
2.797797797797797692e+00 3.423456728135291496e-04
2.802802802802802695e+00 3.703477961365823153e-04
2.807807807807807698e+00 4.004500394272495541e-04
2.812812812812812702e+00 4.327940746992670800e-04
2.817817817817817705e+00 4.675299018144727097e-04
2.822822822822822708e+00 5.048162494029361826e-04
2.827827827827827711e+00 5.448209891396779388e-04
2.832832832832832715e+00 5.877215634390741848e-04
2.837837837837837718e+00 6.337054266022010794e-04
2.842842842842842721e+00 6.829704994166541651e-04
2.847847847847847724e+00 7.357256371850912644e-04
2.852852852852852727e+00 7.921911111135590327e-04
2.857857857857857731e+00 8.525991029652619678e-04
2.862862862862862734e+00 9.171942128410391463e-04
2.867867867867867737e+00 9.862339799083378374e-04
2.872872872872872740e+00 1.059989415862260106e-03
2.877877877877877744e+00 1.138745550853943224e-03
2.882882882882882747e+00 1.222801991577237559e-03
2.887887887887887750e+00 1.312473491158262480e-03
2.892892892892892753e+00 1.408090530440328676e-03
2.897897897897897757e+00 1.509999910206596008e-03
2.902902902902902760e+00 1.618565353828262023e-03
2.907907907907907763e+00 1.734168119771661029e-03
2.912912912912912766e+00 1.857207623343028278e-03
2.917917917917917769e+00 1.988102066983314566e-03
2.922922922922922773e+00 2.127289078376513268e-03
2.927927927927927776e+00 2.275226355565292905e-03
2.932932932932932779e+00 2.432392318205902834e-03
2.937937937937937782e+00 2.599286764035684677e-03
2.942942942942942786e+00 2.776431529554325081e-03
2.947947947947947789e+00 2.964371153858181770e-03
2.952952952952952792e+00 3.163673544501287901e-03
2.957957957957957795e+00 3.374930644181383093e-03
2.962962962962962798e+00 3.598759096994474504e-03
2.967967967967967802e+00 3.835800912919257004e-03
2.972972972972972805e+00 4.086724129132993273e-03
2.977977977977977808e+00 4.352223466692659894e-03
2.982982982982982811e+00 4.633020981035959780e-03
2.987987987987987815e+00 4.929866704705940933e-03
2.992992992992992818e+00 5.243539280624414517e-03
2.997997997997997821e+00 5.574846584170152844e-03
3.003003003003002824e+00 5.924626332272070646e-03
3.008008008008007828e+00 6.293746677636988425e-03
3.013013013013012831e+00 6.683106786193668616e-03
3.018018018018017834e+00 7.093637395765291058e-03
3.023023023023022837e+00 7.526301353912422804e-03
3.028028028028027840e+00 7.982094132869613223e-03
3.033033033033032844e+00 8.462044319394417327e-03
3.038038038038037847e+00 8.967214077349239254e-03
3.043043043043042850e+00 9.498699580757498720e-03
3.048048048048047853e+00 1.005763141503982980e-02
3.053053053053052857e+00 1.064517494410569497e-02
3.058058058058057860e+00 1.126253064093388559e-02
3.063063063063062863e+00 1.191093437925224222e-02
3.068068068068067866e+00 1.259165768387658299e-02
3.073073073073072869e+00 1.330600793730089479e-02
3.078078078078077873e+00 1.405532854003605121e-02
3.083083083083082876e+00 1.484099902229164651e-02
3.088088088088087879e+00 1.566443510445753029e-02
3.093093093093092882e+00 1.652708870398812008e-02
3.098098098098097886e+00 1.743044788616579868e-02
3.103103103103102889e+00 1.837603675634115821e-02
3.108108108108107892e+00 1.936541529120757235e-02
3.113113113113112895e+00 2.040017910670266846e-02
3.118118118118117899e+00 2.148195916020443491e-02
3.123123123123122902e+00 2.261242138466081075e-02
3.128128128128127905e+00 2.379326625243331425e-02
3.133133133133132908e+00 2.502622826657351085e-02
3.138138138138137911e+00 2.631307537747384559e-02
3.143143143143142915e+00 2.765560832274918668e-02
3.148148148148147918e+00 2.905565988835309699e-02
3.153153153153152921e+00 3.051509408909897428e-02
3.158158158158157924e+00 3.203580526670268824e-02
3.163163163163162928e+00 3.361971710363741844e-02
3.168168168168167931e+00 3.526878155131620701e-02
3.173173173173172934e+00 3.698497767100891037e-02
3.178178178178177937e+00 3.877031038620896292e-02
3.183183183183182940e+00 4.062680914525818032e-02
3.188188188188187944e+00 4.255652649320107450e-02
3.193193193193192947e+00 4.456153655180472573e-02
3.198198198198197950e+00 4.664393340725554726e-02
3.203203203203202953e+00 4.880582940472668468e-02
3.208208208208208401e+00 5.104935334952579590e-02
3.213213213213213404e+00 5.337664861459782278e-02
3.218218218218218407e+00 5.578987115429205612e-02
3.223223223223223410e+00 5.829118742464747122e-02
3.228228228228228414e+00 6.088277221041647758e-02
3.233233233233233417e+00 6.356680635960486325e-02
3.238238238238238420e+00 6.634547442602295453e-02
3.243243243243243423e+00 6.922096222116871922e-02
3.248248248248248427e+00 7.219545427639303958e-02
3.253253253253253430e+00 7.527113121688258635e-02
3.258258258258258433e+00 7.845016704917348593e-02
3.263263263263263436e+00 8.173472636408102288e-02
3.268268268268268439e+00 8.512696145705063444e-02
3.273273273273273443e+00 8.862900936857052991e-02
3.278278278278278446e+00 9.224298884692611056e-02
3.283283283283283449e+00 9.597099723640800661e-02
3.288288288288288452e+00 9.981510729394182935e-02
3.293293293293293456e+00 1.037773639374332535e-01
3.298298298298298459e+00 1.078597809294726401e-01
3.303303303303303462e+00 1.120643375001683234e-01
3.308308308308308465e+00 1.163929749130862695e-01
3.313313313313313468e+00 1.208475929785571973e-01
3.318318318318318472e+00 1.254300465189836788e-01
3.323323323323323475e+00 1.301421417905742894e-01
3.328328328328328478e+00 1.349856328667662919e-01
3.333333333333333481e+00 1.399622179881210848e-01
3.338338338338338485e+00 1.450735358842973055e-01
3.343343343343343488e+00 1.503211620736294718e-01
3.348348348348348491e+00 1.557066051456876543e-01
3.353353353353353494e+00 1.612313030332981623e-01
3.358358358358358497e+00 1.668966192795404146e-01
3.363363363363363501e+00 1.727038393064256327e-01
3.368368368368368504e+00 1.786541666913196436e-01
3.373373373373373507e+00 1.847487194578430192e-01
3.378378378378378510e+00 1.909885263876939798e-01
3.383383383383383514e+00 1.973745233606790384e-01
3.388388388388388517e+00 2.039075497289283556e-01
3.393393393393393520e+00 2.105883447335041847e-01
3.398398398398398523e+00 2.174175439692875023e-01
3.403403403403403527e+00 2.243956759058291506e-01
3.408408408408408530e+00 2.315231584717495072e-01
3.413413413413413533e+00 2.388002957086949041e-01
3.418418418418418536e+00 2.462272745034184973e-01
3.423423423423423539e+00 2.538041614042295668e-01
3.428428428428428543e+00 2.615308995296246608e-01
3.433433433433433546e+00 2.694073055758462454e-01
3.438438438438438549e+00 2.774330669310306474e-01
3.443443443443443552e+00 2.856077389022755320e-01
3.448448448448448556e+00 2.939307420633339163e-01
3.453453453453453559e+00 3.024013597296895117e-01
3.458458458458458562e+00 3.110187355673315612e-01
3.463463463463463565e+00 3.197818713425418236e-01
3.468468468468468568e+00 3.286896248185217084e-01
3.473473473473473572e+00 3.377407078060551959e-01
3.478478478478478575e+00 3.469336843734420195e-01
3.483483483483483578e+00 3.562669692225539086e-01
3.488488488488488581e+00 3.657388262358973741e-01
3.493493493493493585e+00 3.753473672008915130e-01
3.498498498498498588e+00 3.850905507166484387e-01
3.503503503503503591e+00 3.949661812873790923e-01
3.508508508508508594e+00 4.049719086086611131e-01
3.513513513513513598e+00 4.151052270493419960e-01
3.518518518518518601e+00 4.253634753348664588e-01
3.523523523523523604e+00 4.357438364347717696e-01
3.528528528528528607e+00 4.462433376578512911e-01
3.533533533533533610e+00 4.568588509591432478e-01
3.538538538538538614e+00 4.675870934605595997e-01
3.543543543543543617e+00 4.784246281879303009e-01
3.548548548548548620e+00 4.893678650268210029e-01
3.553553553553553623e+00 5.004130618983554379e-01
3.558558558558558627e+00 5.115563261569565645e-01
3.563563563563563630e+00 5.227936162100899065e-01
3.568568568568568633e+00 5.341207433614807432e-01
3.573573573573573636e+00 5.455333738773037178e-01
3.578578578578578639e+00 5.570270312750150721e-01
3.583583583583583643e+00 5.685970988344669630e-01
3.588588588588588646e+00 5.802388223299284054e-01
3.593593593593593649e+00 5.919473129816412715e-01
3.598598598598598652e+00 6.037175506243303014e-01
3.603603603603603656e+00 6.155443870911718740e-01
3.608608608608608659e+00 6.274225498098926490e-01
3.613613613613613662e+00 6.393466456075196369e-01
3.618618618618618665e+00 6.513111647203071453e-01
3.623623623623623669e+00 6.633104850055110413e-01
3.628628628628628672e+00 6.753388763492319535e-01
3.633633633633633675e+00 6.873905052662251380e-01
3.638638638638638678e+00 6.994594396863411667e-01
3.643643643643643681e+00 7.115396539217895278e-01
3.648648648648648685e+00 7.236250338095929768e-01
3.653653653653653688e+00 7.357093820217034397e-01
3.658658658658658691e+00 7.477864235377147395e-01
3.663663663663663694e+00 7.598498112717989583e-01
3.668668668668668698e+00 7.718931318465699354e-01
3.673673673673673701e+00 7.839099115071704871e-01
3.678678678678678704e+00 7.958936221656341958e-01
3.683683683683683707e+00 8.078376875692691028e-01
3.688688688688688710e+00 8.197354895832584809e-01
3.693693693693693714e+00 8.315803745788754586e-01
3.698698698698698717e+00 8.433656599174450541e-01
3.703703703703703720e+00 8.550846405232850334e-01
3.708708708708708723e+00 8.667305955318488353e-01
3.713713713713713727e+00 8.782967950086157938e-01
3.718718718718718730e+00 8.897765067233592839e-01
3.723723723723723733e+00 9.011630029747506043e-01
3.728728728728728736e+00 9.124495674514236931e-01
3.733733733733733740e+00 9.236295021217461043e-01
3.738738738738738743e+00 9.346961341396154976e-01
3.743743743743743746e+00 9.456428227595357061e-01
3.748748748748748749e+00 9.564629662452918124e-01
3.753753753753753752e+00 9.671500087673573498e-01
3.758758758758758756e+00 9.776974472745600941e-01
3.763763763763763759e+00 9.880988383310376211e-01
3.768768768768768762e+00 9.983478049086584871e-01
3.773773773773773765e+00 1.008438043123021988e+00
3.778778778778778769e+00 1.018363328904570375e+00
3.783783783783783772e+00 1.028117524592743637e+00
3.788788788788788775e+00 1.037694585446032658e+00
3.793793793793793778e+00 1.047088566053643532e+00
3.798798798798798781e+00 1.056293626643816319e+00
3.803803803803803785e+00 1.065304039276252279e+00
3.808808808808808788e+00 1.074114193909383230e+00
3.813813813813813791e+00 1.082718604336155854e+00
3.818818818818818794e+00 1.091111913975100878e+00
3.823823823823823798e+00 1.099288901511431327e+00
3.828828828828828801e+00 1.107244486379870274e+00
3.833833833833833804e+00 1.114973734077265188e+00
3.838838838838838807e+00 1.122471861303079521e+00
3.843843843843843811e+00 1.129734240914801457e+00
3.848848848848848814e+00 1.136756406695558219e+00
3.853853853853853817e+00 1.143534057922558356e+00
3.858858858858858820e+00 1.150063063735833113e+00
3.863863863863863823e+00 1.156339467294515311e+00
3.868868868868868827e+00 1.162359489721298988e+00
3.873873873873873830e+00 1.168119533824576672e+00
3.878878878878878833e+00 1.173616187597527061e+00
3.883883883883883836e+00 1.178846227485146336e+00
3.888888888888888840e+00 1.183806621420957050e+00
3.893893893893893843e+00 1.188494531623047079e+00
3.898898898898898846e+00 1.192907317152841484e+00
3.903903903903903849e+00 1.197042536226905929e+00
3.908908908908908852e+00 1.200897948286358430e+00
3.913913913913913856e+00 1.204471515815668248e+00
3.918918918918918859e+00 1.207761405914016040e+00
3.923923923923923862e+00 1.210765991614382919e+00
3.928928928928928865e+00 1.213483852952794040e+00
3.933933933933933869e+00 1.215913777784958238e+00
3.938938938938938872e+00 1.218054762351515219e+00
3.943943943943943875e+00 1.219906011593276718e+00
3.948948948948948878e+00 1.221466939215763770e+00
3.953953953953953881e+00 1.222737167504396316e+00
3.958958958958958885e+00 1.223716526894476297e+00
3.963963963963963888e+00 1.224405055295495037e+00
3.968968968968968891e+00 1.224802997173151553e+00
3.973973973973973894e+00 1.224910802393560871e+00
3.978978978978978898e+00 1.224729124829891047e+00
3.983983983983983901e+00 1.224258820737476716e+00
3.988988988988988904e+00 1.223500946901429076e+00
3.993993993993993907e+00 1.222456758560408918e+00
3.998998998998998911e+00 1.221127707109314953e+00
4.004004004004004358e+00 1.219515437590897422e+00
4.009009009009009361e+00 1.217621785976606308e+00
4.014014014014014364e+00 1.215448776244506979e+00
4.019019019019019368e+00 1.212998617261104917e+00
4.024024024024024371e+00 1.210273699470181041e+00
4.029029029029029374e+00 1.207276591398214194e+00
4.034034034034034377e+00 1.204010035981897264e+00
4.039039039039039380e+00 1.200476946723357807e+00
4.044044044044044384e+00 1.196680403681100513e+00
4.049049049049049387e+00 1.192623649304993760e+00
4.054054054054054390e+00 1.188310084121867671e+00
4.059059059059059393e+00 1.183743262277129116e+00
4.064064064064064397e+00 1.178926886943220786e+00
4.069069069069069400e+00 1.173864805602995665e+00
4.074074074074074403e+00 1.168561005212162884e+00
4.079079079079079406e+00 1.163019607252615550e+00
4.084084084084084409e+00 1.157244862681785946e+00
4.089089089089089413e+00 1.151241146790309644e+00
4.094094094094094416e+00 1.145012953971674241e+00
4.099099099099099419e+00 1.138564892413707064e+00
4.104104104104104422e+00 1.131901678722351479e+00
4.109109109109109426e+00 1.125028132481540100e+00
4.114114114114114429e+00 1.117949170762710720e+00
4.119119119119119432e+00 1.110669802587108901e+00
4.124124124124124435e+00 1.103195123352007867e+00
4.129129129129129439e+00 1.095530309229518107e+00
4.134134134134134442e+00 1.087680611541608888e+00
4.139139139139139445e+00 1.079651351126037273e+00
4.144144144144144448e+00 1.071447912694372340e+00
4.149149149149149451e+00 1.063075739194438096e+00
4.154154154154154455e+00 1.054540326182040078e+00
4.159159159159159458e+00 1.045847216211733599e+00
4.164164164164164461e+00 1.037001993251153831e+00
4.169169169169169464e+00 1.028010277128236671e+00
4.174174174174174468e+00 1.018877718018849521e+00
4.179179179179179471e+00 1.009609990977530458e+00
4.184184184184184474e+00 1.000212790524266149e+00
4.189189189189189477e+00 9.906918252868608388e-01
4.194194194194194480e+00 9.810528127115734076e-01
4.199199199199199484e+00 9.713014738434068152e-01
4.204204204204204487e+00 9.614435281829217805e-01
4.209209209209209490e+00 9.514846886267920301e-01
4.214214214214214493e+00 9.414306564959634693e-01
4.219219219219219497e+00 9.312871166564272718e-01
4.224224224224224500e+00 9.210597327379153043e-01
4.229229229229229503e+00 9.107541424557548115e-01
4.234234234234234506e+00 9.003759530383597109e-01
4.239239239239239510e+00 8.899307367671064339e-01
4.244244244244244513e+00 8.794240266299596653e-01
4.249249249249249516e+00 8.688613120935445577e-01
4.254254254254254519e+00 8.582480349989907165e-01
4.259259259259259522e+00 8.475895855792010547e-01
4.264264264264264526e+00 8.368912986078390626e-01
4.269269269269269529e+00 8.261584496754560414e-01
4.274274274274274532e+00 8.153962516004009675e-01
4.279279279279279535e+00 8.046098509747975358e-01
4.284284284284284539e+00 7.938043248452527623e-01
4.289289289289289542e+00 7.829846775336543052e-01
4.294294294294294545e+00 7.721558375974989508e-01
4.299299299299299548e+00 7.613226549304590307e-01
4.304304304304304551e+00 7.504898980051460944e-01
4.309309309309309555e+00 7.396622512575828923e-01
4.314314314314314558e+00 7.288443126156908258e-01
4.319319319319319561e+00 7.180405911693308330e-01
4.324324324324324564e+00 7.072555049841064978e-01
4.329329329329329568e+00 6.964933790580498663e-01
4.334334334334334571e+00 6.857584434198653600e-01
4.339339339339339574e+00 6.750548313691431268e-01
4.344344344344344577e+00 6.643865778576570902e-01
4.349349349349349581e+00 6.537576180098451095e-01
4.354354354354354584e+00 6.431717857817386141e-01
4.359359359359359587e+00 6.326328127573738191e-01
4.364364364364364590e+00 6.221443270809142723e-01
4.369369369369369593e+00 6.117098525213281457e-01
4.374374374374374597e+00 6.013328076703839953e-01
4.379379379379379600e+00 5.910165052693283627e-01
4.384384384384384603e+00 5.807641516638326618e-01
4.389389389389389606e+00 5.705788463841524605e-01
4.394394394394394610e+00 5.604635818472221143e-01
4.399399399399399613e+00 5.504212431809069050e-01
4.404404404404404616e+00 5.404546081634339361e-01
4.409409409409409619e+00 5.305663472794769353e-01
4.414414414414414622e+00 5.207590238874622024e-01
4.419419419419419626e+00 5.110350944949569874e-01
4.424424424424424629e+00 5.013969091416270452e-01
4.429429429429429632e+00 4.918467118831559848e-01
4.434434434434434635e+00 4.823866413754920868e-01
4.439439439439439639e+00 4.730187315551821481e-01
4.444444444444444642e+00 4.637449124126382660e-01
4.449449449449449645e+00 4.545670108545961097e-01
4.454454454454454648e+00 4.454867516527987181e-01
4.459459459459459651e+00 4.365057584756939502e-01
4.464464464464464655e+00 4.276255549986983096e-01
4.469469469469469658e+00 4.188475660904314446e-01
4.474474474474474661e+00 4.101731190713314157e-01
4.479479479479479664e+00 4.016034450405195910e-01
4.484484484484484668e+00 3.931396802683548852e-01
4.489489489489489671e+00 3.847828676498275535e-01
4.494494494494494674e+00 3.765339582169540678e-01
4.499499499499499677e+00 3.683938127058180578e-01
4.504504504504504681e+00 3.603632031735684582e-01
4.509509509509509684e+00 3.524428146651766292e-01
4.514514514514514687e+00 3.446332469227309514e-01
4.519519519519519690e+00 3.369350161372030028e-01
4.524524524524524693e+00 3.293485567367440692e-01
4.529529529529529697e+00 3.218742232101997058e-01
4.534534534534534700e+00 3.145122919614141144e-01
4.539539539539539703e+00 3.072629631916191095e-01
4.544544544544544706e+00 3.001263628067383227e-01
4.549549549549549710e+00 2.931025443462962898e-01
4.554554554554554713e+00 2.861914909314849376e-01
4.559559559559559716e+00 2.793931172287864029e-01
4.564564564564564719e+00 2.727072714266102760e-01
4.569569569569569722e+00 2.661337372224446551e-01
4.574574574574574726e+00 2.596722358168854772e-01
4.579579579579579729e+00 2.533224279131388035e-01
4.584584584584584732e+00 2.470839157182180834e-01
4.589589589589589735e+00 2.409562449443028165e-01
4.594594594594594739e+00 2.349389068069712427e-01
4.599599599599599742e+00 2.290313400189825932e-01
4.604604604604604745e+00 2.232329327761166937e-01
4.609609609609609748e+00 2.175430247343259627e-01
4.614614614614614752e+00 2.119609089745609354e-01
4.619619619619619755e+00 2.064858339548830135e-01
4.624624624624624758e+00 2.011170054463634338e-01
4.629629629629629761e+00 1.958535884522699944e-01
4.634634634634634764e+00 1.906947091079139178e-01
4.639639639639639768e+00 1.856394565599250313e-01
4.644644644644644771e+00 1.806868848232116298e-01
4.649649649649649774e+00 1.758360146141164371e-01
4.654654654654654777e+00 1.710858351585383130e-01
4.659659659659659781e+00 1.664353059733615914e-01
4.664664664664664784e+00 1.618833586201446628e-01
4.669669669669669787e+00 1.574288984301157601e-01
4.674674674674674790e+00 1.530708061988081681e-01
4.679679679679679793e+00 1.488079398499863315e-01
4.684684684684684797e+00 1.446391360675177429e-01
4.689689689689689800e+00 1.405632118943419551e-01
4.694694694694694803e+00 1.365789662980936292e-01
4.699699699699699806e+00 1.326851817022712821e-01
4.704704704704704810e+00 1.288806254824879649e-01
4.709709709709709813e+00 1.251640514275318417e-01
4.714714714714714816e+00 1.215342011641391690e-01
4.719719719719719819e+00 1.179898055455212702e-01
4.724724724724724823e+00 1.145295860032877755e-01
4.729729729729729826e+00 1.111522558619874035e-01
4.734734734734734829e+00 1.078565216168372171e-01
4.739739739739739832e+00 1.046410841735885833e-01
4.744744744744744835e+00 1.015046400511076113e-01
4.749749749749749839e+00 9.844588254622825552e-02
4.754754754754754842e+00 9.546350286093359394e-02
4.759759759759759845e+00 9.255619119204293310e-02
4.764764764764764848e+00 8.972263778332519035e-02
4.769769769769769852e+00 8.696153394034240869e-02
4.774774774774774855e+00 8.427157300796109252e-02
4.779779779779779858e+00 8.165145131114656674e-02
4.784784784784784861e+00 7.909986905889529463e-02
4.789789789789789864e+00 7.661553121186269466e-02
4.794794794794794868e+00 7.419714831403065314e-02
4.799799799799799871e+00 7.184343728871152301e-02
4.804804804804804874e+00 6.955312219926253203e-02
4.809809809809809877e+00 6.732493497512631597e-02
4.814814814814814881e+00 6.515761610355737254e-02
4.819819819819819884e+00 6.304991528749177843e-02
4.824824824824824887e+00 6.100059207027773434e-02
4.829829829829829890e+00 5.900841642753906768e-02
4.834834834834834894e+00 5.707216932707374207e-02
4.839839839839839897e+00 5.519064325707737778e-02
4.844844844844844900e+00 5.336264272354220017e-02
4.849849849849849903e+00 5.158698471733020458e-02
4.854854854854854906e+00 4.986249915155139406e-02
4.859859859859859910e+00 4.818802927007764109e-02
4.864864864864864913e+00 4.656243202760958211e-02
4.869869869869869916e+00 4.498457844221337432e-02
4.874874874874874919e+00 4.345335392086359383e-02
4.879879879879879923e+00 4.196765855877031270e-02
4.884884884884884926e+00 4.052640741318595113e-02
4.889889889889889929e+00 3.912853075232785444e-02
4.894894894894894932e+00 3.777297428027757281e-02
4.899899899899899935e+00 3.645869933841267008e-02
4.904904904904904939e+00 3.518468308420138330e-02
4.909909909909909942e+00 3.394991864804238618e-02
4.914914914914914945e+00 3.275341526883922272e-02
4.919919919919919948e+00 3.159419840904408028e-02
4.924924924924924952e+00 3.047130984994653527e-02
4.929929929929929955e+00 2.938380776778676956e-02
4.934934934934934958e+00 2.833076679146389470e-02
4.939939939939939961e+00 2.731127804263059136e-02
4.944944944944944965e+00 2.632444915863265539e-02
4.949949949949949968e+00 2.536940429924108842e-02
4.954954954954954971e+00 2.444528413765044428e-02
4.959959959959959974e+00 2.355124583650620301e-02
4.964964964964964977e+00 2.268646300962542592e-02
4.969969969969969981e+00 2.185012567000526457e-02
4.974974974974974984e+00 2.104144016479033222e-02
4.979979979979979987e+00 2.025962909783195209e-02
4.984984984984984990e+00 1.950393124043255447e-02
4.989989989989989994e+00 1.877360143090580150e-02
4.994994994994994997e+00 1.806791046351436184e-02
5.000000000000000000e+00 1.738614496739469828e-02


==> tikz_data/gamma_pdf_2_5.csv <==
0.000000000000000000e+00 0.000000000000000000e+00
5.005005005005004962e-03 1.190314861677899247e-174
1.001001001001000992e-02 5.997770429844443043e-151
1.501501501501501488e-02 4.075281653679755852e-137
2.002002002002001985e-02 2.519278304797970518e-127
2.502502502502502307e-02 9.508795328856491389e-120
3.003003003003002977e-02 1.426928665560832510e-113
3.503503503503503647e-02 2.312900599303533618e-108
4.004004004004003969e-02 7.353246165498699482e-104
4.504504504504504292e-02 6.737312683505982519e-100
5.005005005005004615e-02 2.313592049977850008e-96
5.505505505505505631e-02 3.591428593753201626e-93
6.006006006006005954e-02 2.894155566266021060e-90
6.506506506506506970e-02 1.344889463961546155e-87
7.007007007007007293e-02 3.910523525031079587e-85
7.507507507507507616e-02 7.590805698319353270e-83
8.008008008008007939e-02 1.036371268866611472e-80
8.508508508508508261e-02 1.038627575562512001e-78
9.009009009009008584e-02 7.915553497965326922e-77
9.509509509509508907e-02 4.725482790011342321e-75
1.001001001001000923e-01 2.265894541745693294e-73
1.051051051051051094e-01 8.915642484498340037e-72
1.101101101101101126e-01 2.932097929465203743e-70
1.151151151151151159e-01 8.189248634155979739e-69
1.201201201201201191e-01 1.969660756092593666e-67
1.251251251251251362e-01 4.129736547545410355e-66
1.301301301301301394e-01 7.629823244065794480e-65
1.351351351351351426e-01 1.254052392660953352e-63
1.401401401401401459e-01 1.849358526029271919e-62
1.451451451451451491e-01 2.465680480436856522e-61
1.501501501501501523e-01 2.992487956124273873e-60
1.551551551551551555e-01 3.326483905025385321e-59
1.601601601601601588e-01 3.405792824069403573e-58
1.651651651651651620e-01 3.227970182798846133e-57
1.701701701701701652e-01 2.845253954799553442e-56
1.751751751751751685e-01 2.342180809289333692e-55
1.801801801801801717e-01 1.807593622720644382e-54
1.851851851851851749e-01 1.312495328683178111e-53
1.901901901901901781e-01 8.995473387525357961e-53
1.951951951951951814e-01 5.836898895344667514e-52
2.002002002002001846e-01 3.595637123971484226e-51
2.052052052052052156e-01 2.108237562773960792e-50
2.102102102102102188e-01 1.179362006606335387e-49
2.152152152152152220e-01 6.308404129908343959e-49
2.202202202202202252e-01 3.233190427086524136e-48
2.252252252252252285e-01 1.590804296793481106e-47
2.302302302302302317e-01 7.527576801847587985e-47
2.352352352352352349e-01 3.431433560808198046e-46
2.402402402402402382e-01 1.509248995684539713e-45
2.452452452452452414e-01 6.414337250565947164e-45
2.502502502502502724e-01 2.637850242523644203e-44
2.552552552552552756e-01 1.051046742024658764e-43
2.602602602602602788e-01 4.062567510449685788e-43
2.652652652652652820e-01 1.525065398138680087e-42
2.702702702702702853e-01 5.566216833438630101e-42
2.752752752752752885e-01 1.977260496261543450e-41
2.802802802802802917e-01 6.842642939245332464e-41
2.852852852852852950e-01 2.309094294826008745e-40
2.902902902902902982e-01 7.604976683216094660e-40
2.952952952952953014e-01 2.446547434105118071e-39
3.003003003003003046e-01 7.693993696924505621e-39
3.053053053053053079e-01 2.367109437768114034e-38
3.103103103103103111e-01 7.129567198648880895e-38
3.153153153153153143e-01 2.103688478800449354e-37
3.203203203203203175e-01 6.084911856674975341e-37
3.253253253253253208e-01 1.726433469721416934e-36
3.303303303303303240e-01 4.807551056823970450e-36
3.353353353353353272e-01 1.314682058086351321e-35
3.403403403403403304e-01 3.532431522877384426e-35
3.453453453453453337e-01 9.330526300649945872e-35
3.503503503503503369e-01 2.423993548010071669e-34
3.553553553553553401e-01 6.196610127240598928e-34
3.603603603603603434e-01 1.559445376038917823e-33
3.653653653653653466e-01 3.865157750415530339e-33
3.703703703703703498e-01 9.438988525807684163e-33
3.753753753753753530e-01 2.272049205493106873e-32
3.803803803803803563e-01 5.392746927915347319e-32
3.853853853853853595e-01 1.262588600160268057e-31
3.903903903903903627e-01 2.916933397484818928e-31
3.953953953953953659e-01 6.651987701610203272e-31
4.004004004004003692e-01 1.497885177840935621e-30
4.054054054054054279e-01 3.331534903362793468e-30
4.104104104104104311e-01 7.321170814285793305e-30
4.154154154154154344e-01 1.590061141952273429e-29
4.204204204204204376e-01 3.414023064614434902e-29
4.254254254254254408e-01 7.248636283558082777e-29
4.304304304304304440e-01 1.522289145383604555e-28
4.354354354354354473e-01 3.162997033149746702e-28
4.404404404404404505e-01 6.503801124752409389e-28
4.454454454454454537e-01 1.323747043455251140e-27
4.504504504504504570e-01 2.667540667754286818e-27
4.554554554554554602e-01 5.323302207374666613e-27
4.604604604604604634e-01 1.052223057316869510e-26
4.654654654654654666e-01 2.060538412088025196e-26
4.704704704704704699e-01 3.998402762364334789e-26
4.754754754754754731e-01 7.689697354935421519e-26
4.804804804804804763e-01 1.465987155163119493e-25
4.854854854854854795e-01 2.770946158683022994e-25
4.904904904904904828e-01 5.193730196238918441e-25
4.954954954954954860e-01 9.655129516829057807e-25
5.005005005005005447e-01 1.780475721213670826e-24
5.055055055055055480e-01 3.257488641406291800e-24
5.105105105105105512e-01 5.913795134740577757e-24
5.155155155155155544e-01 1.065495901281229459e-23
5.205205205205205576e-01 1.905474589351581796e-23
5.255255255255255609e-01 3.382846632793595363e-23
5.305305305305305641e-01 5.962787925880539016e-23
5.355355355355355673e-01 1.043668966358770956e-22
5.405405405405405705e-01 1.814175683118475066e-22
5.455455455455455738e-01 3.132234873196421435e-22
5.505505505505505770e-01 5.372067191227252885e-22
5.555555555555555802e-01 9.153621655598135042e-22
5.605605605605605835e-01 1.549743237486174209e-21
5.655655655655655867e-01 2.607301889790662182e-21
5.705705705705705899e-01 4.359491799530974886e-21
5.755755755755755931e-01 7.245032244563736556e-21
5.805805805805805964e-01 1.196879446019594347e-20
5.855855855855855996e-01 1.965670242884859362e-20
5.905905905905906028e-01 3.209700335810970682e-20
5.955955955955956060e-01 5.211397325498709737e-20
6.006006006006006093e-01 8.414358252858439268e-20
6.056056056056056125e-01 1.351154902160053130e-19
6.106106106106106157e-01 2.157972146363031460e-19
6.156156156156156189e-01 3.428319906827011545e-19
6.206206206206206222e-01 5.418124619803630892e-19
6.256256256256256254e-01 8.518933241054609235e-19
6.306306306306306286e-01 1.332679069098619980e-18
6.356356356356356319e-01 2.074458701503618107e-18
6.406406406406406351e-01 3.213340628804565290e-18
6.456456456456456383e-01 4.953527768496328237e-18
6.506506506506506415e-01 7.599948437026787886e-18
6.556556556556556448e-01 1.160583777013151610e-17
6.606606606606606480e-01 1.764180548325385810e-17
6.656656656656656512e-01 2.669564544598252461e-17
6.706706706706706544e-01 4.021593639472797919e-17
6.756756756756756577e-01 6.031775249525752587e-17
6.806806806806806609e-01 9.007609002122868114e-17
6.856856856856856641e-01 1.339426526564294203e-16
6.906906906906906674e-01 1.983354022021069912e-16
6.956956956956956706e-01 2.924690812625802758e-16
7.007007007007006738e-01 4.295204882336936306e-16
7.057057057057056770e-01 6.282569347410188744e-16
7.107107107107106803e-01 9.153030779606168106e-16
7.157157157157156835e-01 1.328284184116847928e-15
7.207207207207206867e-01 1.920168065255166283e-15
7.257257257257256899e-01 2.765240244538285529e-15
7.307307307307306932e-01 3.967296183776716839e-15
7.357357357357356964e-01 5.670832085194377210e-15
7.407407407407406996e-01 8.076276596475185060e-15
7.457457457457457028e-01 1.146064863253112729e-14
7.507507507507507061e-01 1.620547569991861005e-14
7.557557557557557093e-01 2.283439345182903242e-14
7.607607607607607125e-01 3.206360994649924316e-14
7.657657657657657158e-01 4.486940689901098782e-14
7.707707707707707190e-01 6.257812776745162378e-14
7.757757757757757222e-01 8.698574757959726670e-14
7.807807807807807254e-01 1.205162306924172046e-13
7.857857857857857287e-01 1.664305834392249848e-13
7.907907907907907319e-01 2.291019522519441545e-13
7.957957957957957351e-01 3.143764946156680530e-13
8.008008008008007383e-01 4.300452953491736569e-13
8.058058058058058526e-01 5.864596040734368694e-13
8.108108108108108558e-01 7.973304873722640829e-13
8.158158158158158590e-01 1.080765056978608615e-12
8.208208208208208623e-01 1.460605285356995237e-12
8.258258258258258655e-01 1.968152699544092007e-12
8.308308308308308687e-01 2.644383738035353699e-12
8.358358358358358720e-01 3.542787212909685128e-12
8.408408408408408752e-01 4.732988284129273165e-12
8.458458458458458784e-01 6.305363999487565236e-12
8.508508508508508816e-01 8.376905428425505854e-12
8.558558558558558849e-01 1.109864268726600602e-11
8.608608608608608881e-01 1.466502405850910474e-11
8.658658658658658913e-01 1.932573172706216134e-11
8.708708708708708945e-01 2.540052768102021654e-11
8.758758758758758978e-01 3.329785793568375580e-11
8.808808808808809010e-01 4.353810600380085399e-11
8.858858858858859042e-01 5.678258281011119223e-11
8.908908908908909074e-01 7.386957630044622865e-11
8.958958958958959107e-01 9.585906713254968650e-11
9.009009009009009139e-01 1.240880555551195679e-10
9.059059059059059171e-01 1.602388487351258677e-10
9.109109109109109204e-01 2.064231387703812849e-10
9.159159159159159236e-01 2.652852725528618596e-10
9.209209209209209268e-01 3.401287906152214019e-10
9.259259259259259300e-01 4.350711103901708174e-10
9.309309309309309333e-01 5.552321696931871341e-10
9.359359359359359365e-01 7.069639512136580318e-10
9.409409409409409397e-01 8.981291039326251870e-10
9.459459459459459429e-01 1.138438391636451641e-09
9.509509509509509462e-01 1.439858464761993995e-09
9.559559559559559494e-01 1.817103506515509718e-09
9.609609609609609526e-01 2.288226688871141662e-09
9.659659659659659559e-01 2.875330134949726979e-09
9.709709709709709591e-01 3.605415272995531156e-09
9.759759759759759623e-01 4.511399141139482496e-09
9.809809809809809655e-01 5.633326425000742108e-09
9.859859859859859688e-01 7.019811852349961131e-09
9.909909909909909720e-01 8.729753108043319118e-09
9.959959959959959752e-01 1.083436075346903464e-08
1.001001001001001089e+00 1.341955883104199930e-08
1.006006006006006093e+00 1.658881800762517132e-08
1.011011011011011096e+00 2.046649237178644845e-08
1.016016016016016099e+00 2.520174146838681625e-08
1.021021021021021102e+00 3.097313095967413207e-08
1.026026026026026106e+00 3.799401858392907705e-08
1.031031031031031109e+00 4.651884699016295843e-08
1.036036036036036112e+00 5.685048171959182496e-08
1.041041041041041115e+00 6.934875125070096485e-08
1.046046046046046119e+00 8.444036680441310604e-08
1.051051051051051122e+00 1.026304227069446517e-07
1.056056056056056125e+00 1.245157037295779153e-07
1.061061061061061128e+00 1.508000541719413730e-07
1.066066066066066131e+00 1.823120947437603561e-07
1.071071071071071135e+00 2.200256077497604957e-07
1.076076076076076138e+00 2.650829489200566523e-07
1.081081081081081141e+00 3.188218856849606051e-07
1.086086086086086144e+00 3.828063070003539228e-07
1.091091091091091148e+00 4.588612992226873123e-07
1.096096096096096151e+00 5.491131362394368039e-07
1.101101101101101154e+00 6.560347903122077057e-07
1.106106106106106157e+00 7.824976330989196994e-07
1.111111111111111160e+00 9.318300643044980948e-07
1.116116116116116164e+00 1.107883878550242321e-06
1.121121121121121167e+00 1.315109259537625298e-06
1.126126126126126170e+00 1.558639374555890880e-06
1.131131131131131173e+00 1.844385631978362806e-06
1.136136136136136177e+00 2.179144759697596716e-06
1.141141141141141180e+00 2.570718963532441182e-06
1.146146146146146183e+00 3.028050531503012719e-06
1.151151151151151186e+00 3.561372362493312642e-06
1.156156156156156189e+00 4.182376016110777723e-06
1.161161161161161193e+00 4.904399004366683306e-06
1.166166166166166196e+00 5.742633174933921731e-06
1.171171171171171199e+00 6.714356169889411030e-06
1.176176176176176202e+00 7.839188082684178175e-06
1.181181181181181206e+00 9.139375579142461348e-06
1.186186186186186209e+00 1.064010589502433683e-05
1.191191191191191212e+00 1.236985327251288252e-05
1.196196196196196215e+00 1.436076055011408268e-05
1.201201201201201219e+00 1.664905877411265467e-05
1.206206206206206222e+00 1.927552785387632553e-05
1.211211211211211225e+00 2.228600143702197603e-05
1.216216216216216228e+00 2.573191933241576813e-05
1.221221221221221231e+00 2.967093095795489277e-05
1.226226226226226235e+00 3.416755343471894452e-05
1.231231231231231238e+00 3.929388808768598961e-05
1.236236236236236241e+00 4.513039924421890565e-05
1.241241241241241244e+00 5.176675934324505345e-05
1.246246246246246248e+00 5.930276447830422381e-05
1.251251251251251251e+00 6.784932459479473487e-05
1.256256256256256254e+00 7.752953264328097207e-05
1.261261261261261257e+00 8.847981705488673816e-05
1.266266266266266260e+00 1.008511819487024295e-04
1.271271271271271264e+00 1.148105395031148918e-04
1.276276276276276267e+00 1.305421389198388330e-04
1.281281281281281270e+00 1.482490963793679025e-04
1.286286286286286273e+00 1.681550303263734301e-04
1.291291291291291277e+00 1.905058063314567837e-04
1.296296296296296280e+00 2.155713956483779514e-04
1.301301301301301283e+00 2.436478514213044925e-04
1.306306306306306286e+00 2.750594062919880871e-04
1.311311311311311290e+00 3.101606949105140858e-04
1.316316316316316293e+00 3.493391045613169045e-04
1.321321321321321296e+00 3.930172567782968217e-04
1.326326326326326299e+00 4.416556224362993329e-04
1.331331331331331302e+00 4.957552723677052797e-04
1.336336336336336306e+00 5.558607650639589429e-04
1.341341341341341309e+00 6.225631724768948766e-04
1.346346346346346312e+00 6.965032443380354907e-04
1.351351351351351315e+00 7.783747107570140877e-04
1.356356356356356319e+00 8.689277221523621303e-04
1.361361361361361322e+00 9.689724247988378350e-04
1.366366366366366325e+00 1.079382669453813172e-03
1.371371371371371328e+00 1.201099849644965455e-03
1.376376376376376331e+00 1.335136865269648254e-03
1.381381381381381335e+00 1.482582206169396092e-03
1.386386386386386338e+00 1.644604149304990277e-03
1.391391391391391341e+00 1.822455062075423529e-03
1.396396396396396344e+00 2.017475803187506432e-03
1.401401401401401348e+00 2.231100211316450199e-03
1.406406406406406351e+00 2.464859670582316906e-03
1.411411411411411354e+00 2.720387740626111980e-03
1.416416416416416357e+00 2.999424837799219423e-03
1.421421421421421361e+00 3.303822952682408751e-03
1.426426426426426364e+00 3.635550387845154843e-03
1.431431431431431367e+00 3.996696498435571565e-03
1.436436436436436370e+00 4.389476416873971769e-03
1.441441441441441373e+00 4.816235741602304180e-03
1.446446446446446377e+00 5.279455168548323474e-03
1.451451451451451380e+00 5.781755042685244629e-03
1.456456456456456383e+00 6.325899805816083410e-03
1.461461461461461386e+00 6.914802315518828353e-03
1.466466466466466390e+00 7.551528009019917685e-03
1.471471471471471393e+00 8.239298884690582012e-03
1.476476476476476396e+00 8.981497272810995761e-03
1.481481481481481399e+00 9.781669366350467104e-03
1.486486486486486402e+00 1.064352848159798304e-02
1.491491491491491406e+00 1.157095801780439262e-02
1.496496496496496409e+00 1.256801408428692354e-02
1.501501501501501412e+00 1.363892776300180965e-02
1.506506506506506415e+00 1.478810697413907201e-02
1.511511511511511419e+00 1.602013791211115423e-02
1.516516516516516422e+00 1.733978601916799298e-02
1.521521521521521425e+00 1.875199646395523528e-02
1.526526526526526428e+00 2.026189409258553203e-02
1.531531531531531432e+00 2.187478282013241571e-02
1.536536536536536435e+00 2.359614443111969495e-02
1.541541541541541438e+00 2.543163675828724254e-02
1.546546546546546441e+00 2.738709120992856988e-02
1.551551551551551444e+00 2.946850961718054662e-02
1.556556556556556448e+00 3.168206037409317111e-02
1.561561561561561451e+00 3.403407384475871239e-02
1.566566566566566454e+00 3.653103701365451733e-02
1.571571571571571457e+00 3.917958735715728474e-02
1.576576576576576461e+00 4.198650591650491398e-02
1.581581581581581464e+00 4.495870955468610902e-02
1.586586586586586467e+00 4.810324238238433692e-02
1.591591591591591470e+00 5.142726634076723313e-02
1.596596596596596473e+00 5.493805093187733440e-02
1.601601601601601477e+00 5.864296209033244972e-02
1.606606606606606702e+00 6.254945019351025592e-02
1.611611611611611705e+00 6.666503721052785547e-02
1.616616616616616708e+00 7.099730299405507261e-02
1.621621621621621712e+00 7.555387072252094105e-02
1.626626626626626715e+00 8.034239150420401099e-02
1.631631631631631718e+00 8.537052815832779640e-02
1.636636636636636721e+00 9.064593819251401396e-02
1.641641641641641725e+00 9.617625599972647044e-02
1.646646646646646728e+00 1.019690743019766033e-01
1.651651651651651731e+00 1.080319248721491182e-01
1.656656656656656734e+00 1.143722585695074734e-01
1.661661661661661737e+00 1.209974247281332127e-01
1.666666666666666741e+00 1.279146499420897032e-01
1.671671671671671744e+00 1.351310162946699756e-01
1.676676676676676747e+00 1.426534390832168153e-01
1.681681681681681750e+00 1.504886440946499038e-01
1.686686686686686754e+00 1.586431444906335753e-01
1.691691691691691757e+00 1.671232173647504704e-01
1.696696696696696760e+00 1.759348800373168042e-01
1.701701701701701763e+00 1.850838661570925470e-01
1.706706706706706766e+00 1.945756016812606459e-01
1.711711711711711770e+00 2.044151808087305566e-01
1.716716716716716773e+00 2.146073419434710028e-01
1.721721721721721776e+00 2.251564437676371599e-01
1.726726726726726779e+00 2.360664415050711673e-01
1.731731731731731783e+00 2.473408634587173638e-01
1.736736736736736786e+00 2.589827879055677240e-01
1.741741741741741789e+00 2.709948204346161460e-01
1.746746746746746792e+00 2.833790718134742703e-01
1.751751751751751796e+00 2.961371364699041941e-01
1.756756756756756799e+00 3.092700716741200173e-01
1.761761761761761802e+00 3.227783775076296102e-01
1.766766766766766805e+00 3.366619777031183425e-01
1.771771771771771808e+00 3.509202014397497238e-01
1.776776776776776812e+00 3.655517661749586034e-01
1.781781781781781815e+00 3.805547615938351114e-01
1.786786786786786818e+00 3.959266347532398589e-01
1.791791791791791821e+00 4.116641764966445516e-01
1.796796796796796825e+00 4.277635092110182446e-01
1.801801801801801828e+00 4.442200759953509603e-01
1.806806806806806831e+00 4.610286313054860474e-01
1.811811811811811834e+00 4.781832331364183064e-01
1.816816816816816837e+00 4.956772367989735195e-01
1.821821821821821841e+00 5.135032903424889827e-01
1.826826826826826844e+00 5.316533316711012924e-01
1.831831831831831847e+00 5.501185873950403815e-01
1.836836836836836850e+00 5.688895734539943794e-01
1.841841841841841854e+00 5.879560975426491032e-01
1.846846846846846857e+00 6.073072633639002849e-01
1.851851851851851860e+00 6.269314767280416145e-01
1.856856856856856863e+00 6.468164535118076097e-01
1.861861861861861867e+00 6.669492294819699962e-01
1.866866866866866870e+00 6.873161719849683049e-01
1.871871871871871873e+00 7.079029934954998993e-01
1.876876876876876876e+00 7.286947670109384934e-01
1.881881881881881879e+00 7.496759432729338535e-01
1.886886886886886883e+00 7.708303697894974826e-01
1.891891891891891886e+00 7.921413116253314124e-01
1.896896896896896889e+00 8.135914739217441349e-01
1.901901901901901892e+00 8.351630261018870849e-01
1.906906906906906896e+00 8.568376277088191051e-01
1.911911911911911899e+00 8.785964558206049713e-01
1.916916916916916902e+00 9.004202339785858378e-01
1.921921921921921905e+00 9.222892625613896556e-01
1.926926926926926908e+00 9.441834505305111147e-01
1.931931931931931912e+00 9.660823484683497275e-01
1.936936936936936915e+00 9.879651828255380241e-01
1.941941941941941918e+00 1.009810891289589563e+00
1.946946946946946921e+00 1.031598159182399055e+00
1.951951951951951925e+00 1.053305456790378791e+00
1.956956956956956928e+00 1.074911077528560410e+00
1.961961961961961931e+00 1.096393176834672634e+00
1.966966966966966934e+00 1.117729811689811781e+00
1.971971971971971938e+00 1.138898980655658866e+00
1.976976976976976941e+00 1.159878664320971309e+00
1.981981981981981944e+00 1.180646866045296228e+00
1.986986986986986947e+00 1.201181652886532447e+00
1.991991991991991950e+00 1.221461196602700916e+00
1.996996996996996954e+00 1.241463814611128313e+00
2.002002002002002179e+00 1.261168010794632810e+00
2.007007007007007182e+00 1.280552516041348232e+00
2.012012012012012185e+00 1.299596328406563028e+00
2.017017017017017189e+00 1.318278752787568564e+00
2.022022022022022192e+00 1.336579440001983254e+00
2.027027027027027195e+00 1.354478425163865074e+00
2.032032032032032198e+00 1.371956165254511584e+00
2.037037037037037202e+00 1.388993575787152546e+00
2.042042042042042205e+00 1.405572066467078329e+00
2.047047047047047208e+00 1.421673575754230034e+00
2.052052052052052211e+00 1.437280604238269310e+00
2.057057057057057214e+00 1.452376246739808696e+00
2.062062062062062218e+00 1.466944223056387830e+00
2.067067067067067221e+00 1.480968907276558166e+00
2.072072072072072224e+00 1.494435355590112424e+00
2.077077077077077227e+00 1.507329332528225319e+00
2.082082082082082231e+00 1.519637335572006531e+00
2.087087087087087234e+00 1.531346618072054078e+00
2.092092092092092237e+00 1.542445210431675040e+00
2.097097097097097240e+00 1.552921939506010762e+00
2.102102102102102243e+00 1.562766446181327540e+00
2.107107107107107247e+00 1.571969201098999847e+00
2.112112112112112250e+00 1.580521518498903655e+00
2.117117117117117253e+00 1.588415568161634539e+00
2.122122122122122256e+00 1.595644385431751910e+00
2.127127127127127260e+00 1.602201879317629141e+00
2.132132132132132263e+00 1.608082838660956027e+00
2.137137137137137266e+00 1.613282936379097254e+00
2.142142142142142269e+00 1.617798731790465627e+00
2.147147147147147273e+00 1.621627671035208440e+00
2.152152152152152276e+00 1.624768085611805413e+00
2.157157157157157279e+00 1.627219189052751425e+00
2.162162162162162282e+00 1.628981071771049782e+00
2.167167167167167285e+00 1.630054694111380265e+00
2.172172172172172289e+00 1.630441877645475657e+00
2.177177177177177292e+00 1.630145294757676222e+00
2.182182182182182295e+00 1.629168456565292189e+00
2.187187187187187298e+00 1.627515699231881552e+00
2.192192192192192302e+00 1.625192168725177799e+00
2.197197197197197305e+00 1.622203804082791079e+00
2.202202202202202308e+00 1.618557319246197945e+00
2.207207207207207311e+00 1.614260183533972048e+00
2.212212212212212314e+00 1.609320600817739644e+00
2.217217217217217318e+00 1.603747487478617506e+00
2.222222222222222321e+00 1.597550449211966317e+00
2.227227227227227324e+00 1.590739756762035162e+00
2.232232232232232327e+00 1.583326320659083963e+00
2.237237237237237331e+00 1.575321665042124009e+00
2.242242242242242334e+00 1.566737900642755532e+00
2.247247247247247337e+00 1.557587697014595651e+00
2.252252252252252340e+00 1.547884254086867806e+00
2.257257257257257343e+00 1.537641273125178731e+00
2.262262262262262347e+00 1.526872927179249384e+00
2.267267267267267350e+00 1.515593831099653732e+00
2.272272272272272353e+00 1.503819011204059919e+00
2.277277277277277356e+00 1.491563874671734791e+00
2.282282282282282360e+00 1.478844178745869264e+00
2.287287287287287363e+00 1.465675999821031805e+00
2.292292292292292366e+00 1.452075702489960207e+00
2.297297297297297369e+00 1.438059908626994066e+00
2.302302302302302373e+00 1.423645466577784013e+00
2.307307307307307376e+00 1.408849420526596674e+00
2.312312312312312379e+00 1.393688980109700770e+00
2.317317317317317382e+00 1.378181490339659865e+00
2.322322322322322385e+00 1.362344401904881597e+00
2.327327327327327389e+00 1.346195241904039275e+00
2.332332332332332392e+00 1.329751585073996267e+00
2.337337337337337395e+00 1.313031025564690868e+00
2.342342342342342398e+00 1.296051149316232998e+00
2.347347347347347402e+00 1.278829507083285799e+00
2.352352352352352405e+00 1.261383588155797320e+00
2.357357357357357408e+00 1.243730794817467178e+00
2.362362362362362411e+00 1.225888417581763923e+00
2.367367367367367414e+00 1.207873611242454404e+00
2.372372372372372418e+00 1.189703371771324125e+00
2.377377377377377421e+00 1.171394514093683892e+00
2.382382382382382424e+00 1.152963650767483195e+00
2.387387387387387427e+00 1.134427171591889882e+00
2.392392392392392431e+00 1.115801224162811911e+00
2.397397397397397434e+00 1.097101695395088505e+00
2.402402402402402437e+00 1.078344194025200764e+00
2.407407407407407440e+00 1.059544034104549448e+00
2.412412412412412444e+00 1.040716219493521555e+00
2.417417417417417447e+00 1.021875429360538101e+00
2.422422422422422450e+00 1.003036004688675709e+00
2.427427427427427453e+00 9.842119357910994459e-01
2.432432432432432456e+00 9.654168508311153918e-01
2.437437437437437460e+00 9.466640053426554902e-01
2.442442442442442463e+00 9.279662727435047387e-01
2.447447447447447466e+00 9.093361358303942987e-01
2.452452452452452469e+00 8.907856792457218287e-01
2.457457457457457473e+00 8.723265828997568416e-01
2.462462462462462476e+00 8.539701163332384937e-01
2.467467467467467479e+00 8.357271340023514350e-01
2.472472472472472482e+00 8.176080714655336035e-01
2.477477477477477485e+00 7.996229424520900908e-01
2.482482482482482489e+00 7.817813367879784536e-01
2.487487487487487492e+00 7.640924191563643886e-01
2.492492492492492495e+00 7.465649286660992479e-01
2.497497497497497498e+00 7.292071792019905185e-01
2.502502502502502502e+00 7.120270605296528110e-01
2.507507507507507505e+00 6.950320401258468506e-01
2.512512512512512508e+00 6.782291657047381239e-01
2.517517517517517511e+00 6.616250684115223546e-01
2.522522522522522515e+00 6.452259666512272229e-01
2.527527527527527518e+00 6.290376705230966703e-01
2.532532532532532521e+00 6.130655868281419396e-01
2.537537537537537524e+00 5.973147246194712157e-01
2.542542542542542527e+00 5.817897012630711684e-01
2.547547547547547531e+00 5.664947489772529376e-01
2.552552552552552534e+00 5.514337218199991675e-01
2.557557557557557537e+00 5.366101030913271730e-01
2.562562562562562540e+00 5.220270131209102660e-01
2.567567567567567544e+00 5.076872174089021028e-01
2.572572572572572547e+00 4.935931350899128156e-01
2.577577577577577550e+00 4.797468476897294720e-01
2.582582582582582553e+00 4.661501081451270845e-01
2.587587587587587556e+00 4.528043500579654324e-01
2.592592592592592560e+00 4.397106971550906462e-01
2.597597597597597563e+00 4.268699729255550634e-01
2.602602602602602566e+00 4.142827104094905510e-01
2.607607607607607569e+00 4.019491621106615065e-01
2.612612612612612573e+00 3.898693100088599928e-01
2.617617617617617576e+00 3.780428756464322415e-01
2.622622622622622579e+00 3.664693302652975437e-01
2.627627627627627582e+00 3.551479049722201520e-01
2.632632632632632586e+00 3.440776009096522259e-01
2.637637637637637589e+00 3.332571994115977043e-01
2.642642642642642592e+00 3.226852721242234323e-01
2.647647647647647595e+00 3.123601910720472108e-01
2.652652652652652598e+00 3.022801386521764000e-01
2.657657657657657602e+00 2.924431175384181181e-01
2.662662662662662605e+00 2.828469604800617487e-01
2.667667667667667608e+00 2.734893399797094782e-01
2.672672672672672611e+00 2.643677778355504882e-01
2.677677677677677615e+00 2.554796545359055981e-01
2.682682682682682618e+00 2.468222184923641871e-01
2.687687687687687621e+00 2.383925951012889066e-01
2.692692692692692624e+00 2.301877956224493704e-01
2.697697697697697627e+00 2.222047258657648683e-01
2.702702702702702631e+00 2.144401946771131995e-01
2.707707707707707634e+00 2.068909222157678807e-01
2.712712712712712637e+00 1.995535480162053121e-01
2.717717717717717640e+00 1.924246388284689413e-01
2.722722722722722644e+00 1.855006962314929564e-01
2.727727727727727647e+00 1.787781640151582807e-01
2.732732732732732650e+00 1.722534353269108420e-01
2.737737737737737653e+00 1.659228595803902140e-01
2.742742742742742657e+00 1.597827491230866259e-01
2.747747747747747660e+00 1.538293856618729583e-01
2.752752752752752663e+00 1.480590264449322402e-01
2.757757757757757666e+00 1.424679101998774233e-01
2.762762762762762669e+00 1.370522628280345656e-01
2.767767767767767673e+00 1.318083028555346037e-01
2.772772772772772676e+00 1.267322466424706251e-01
2.777777777777777679e+00 1.218203133517170716e-01
2.782782782782782682e+00 1.170687296794778315e-01
2.787787787787787686e+00 1.124737343502737325e-01
2.792792792792792689e+00 1.080315823791322821e-01
2.797797797797797692e+00 1.037385491043117808e-01
2.802802802802802695e+00 9.959093399429891358e-02
2.807807807807807698e+00 9.558506423308683886e-02
2.812812812812812702e+00 9.171729808775425097e-02
2.817817817817817705e+00 8.798402806312612123e-02
2.822822822822822708e+00 8.438168384816277512e-02
2.827827827827827711e+00 8.090673505899449724e-02
2.832832832832832715e+00 7.755569378385623880e-02
2.837837837837837718e+00 7.432511693521354212e-02
2.842842842842842721e+00 7.121160841444126866e-02
2.847847847847847724e+00 6.821182109485653122e-02
2.852852852852852727e+00 6.532245862852741058e-02
2.857857857857857731e+00 6.254027708287532294e-02
2.862862862862862734e+00 5.986208641265956115e-02
2.867867867867867737e+00 5.728475177340671548e-02
2.872872872872872740e+00 5.480519468212448342e-02
2.877877877877877744e+00 5.242039403110041601e-02
2.882882882882882747e+00 5.012738696087489648e-02
2.887887887887887750e+00 4.792326959812047427e-02
2.892892892892892753e+00 4.580519766434294066e-02
2.897897897897897757e+00 4.377038696124788131e-02
2.902902902902902760e+00 4.181611373842315099e-02
2.907907907907907763e+00 3.993971494912210846e-02
2.912912912912912766e+00 3.813858839968942843e-02
2.917917917917917769e+00 3.641019279819478205e-02
2.922922922922922773e+00 3.475204770763400119e-02
2.927927927927927776e+00 3.316173340911833523e-02
2.932932932932932779e+00 3.163689068013436634e-02
2.937937937937937782e+00 3.017522049311162011e-02
2.942942942942942786e+00 2.877448363915924290e-02
2.947947947947947789e+00 2.743250028186586253e-02
2.952952952952952792e+00 2.614714944588454257e-02
2.957957957957957795e+00 2.491636844487970376e-02
2.962962962962962798e+00 2.373815225326378689e-02
2.967967967967967802e+00 2.261055282605235056e-02
2.972972972972972805e+00 2.153167837098617782e-02
2.977977977977977808e+00 2.049969257695733946e-02
2.982982982982982811e+00 1.951281380258942932e-02
2.987987987987987815e+00 1.856931422872335966e-02
2.992992992992992818e+00 1.766751897839834162e-02
2.997997997997997821e+00 1.680580520774075867e-02
3.003003003003002824e+00 1.598260117109755185e-02
3.008008008008007828e+00 1.519638526354272906e-02
3.013013013013012831e+00 1.444568504376933862e-02
3.018018018018017834e+00 1.372907624025848823e-02
3.023023023023022837e+00 1.304518174343914476e-02
3.028028028028027840e+00 1.239267058645559562e-02
3.033033033033032844e+00 1.177025691698540752e-02
3.038038038038037847e+00 1.117669896246703543e-02
3.043043043043042850e+00 1.061079799092083838e-02
3.048048048048047853e+00 1.007139726945274066e-02
3.053053053053052857e+00 9.557381022397776552e-03
3.058058058058057860e+00 9.067673390931665564e-03
3.063063063063062863e+00 8.601237395887051732e-03
3.068068068068067866e+00 8.157073905366371211e-03
3.073073073073072869e+00 7.734220608666460099e-03
3.078078078078077873e+00 7.331750997887613412e-03
3.083083083083082876e+00 6.948773358540039774e-03
3.088088088088087879e+00 6.584429770325921256e-03
3.093093093093092882e+00 6.237895119198221851e-03
3.098098098098097886e+00 5.908376121696258011e-03
3.103103103103102889e+00 5.595110362489472827e-03
3.108108108108107892e+00 5.297365345941642580e-03
3.113113113113112895e+00 5.014437562469315109e-03
3.118118118118117899e+00 4.745651570352149226e-03
3.123123123123122902e+00 4.490359093606917547e-03
3.128128128128127905e+00 4.247938136451984842e-03
3.133133133133132908e+00 4.017792114823914330e-03
3.138138138138137911e+00 3.799349005355077535e-03
3.143143143143142915e+00 3.592060512142762879e-03
3.148148148148147918e+00 3.395401251597221504e-03
3.153153153153152921e+00 3.208867955600804879e-03
3.158158158158157924e+00 3.031978693150800489e-03
3.163163163163162928e+00 2.864272110619144225e-03
3.168168168168167931e+00 2.705306690716268239e-03
3.173173173173172934e+00 2.554660030199332882e-03
3.178178178178177937e+00 2.411928136330481441e-03
3.183183183183182940e+00 2.276724742052271128e-03
3.188188188188187944e+00 2.148680639812442644e-03
3.193193193193192947e+00 2.027443033938950475e-03
3.198198198198197950e+00 1.912674911439498585e-03
3.203203203203202953e+00 1.804054431066403306e-03
3.208208208208208401e+00 1.701274330468550327e-03
3.213213213213213404e+00 1.604041351228407313e-03
3.218218218218218407e+00 1.512075681556811733e-03
3.223223223223223410e+00 1.425110416406308788e-03
3.228228228228228414e+00 1.342891034739786488e-03
3.233233233233233417e+00 1.265174893681181344e-03
3.238238238238238420e+00 1.191730739259024875e-03
3.243243243243243423e+00 1.122338233440646005e-03
3.248248248248248427e+00 1.056787497145539366e-03
3.253253253253253430e+00 9.948786689189890314e-04
3.258258258258258433e+00 9.364214789338086257e-04
3.263263263263263436e+00 8.812348379880763360e-04
3.268268268268268439e+00 8.291464411554990734e-04
3.273273273273273443e+00 7.799923857455799778e-04
3.278278278278278446e+00 7.336168032234470417e-04
3.283283283283283449e+00 6.898715047403496635e-04
3.288288288288288452e+00 6.486156399212665395e-04
3.293293293293293456e+00 6.097153685590574450e-04
3.298298298298298459e+00 5.730435448613891564e-04
3.303303303303303462e+00 5.384794139005371271e-04
3.308308308308308465e+00 5.059083199160113340e-04
3.313313313313313468e+00 4.752214261230973207e-04
3.318318318318318472e+00 4.463154456832986146e-04
3.323323323323323475e+00 4.190923834958563054e-04
3.328328328328328478e+00 3.934592884734996196e-04
3.333333333333333481e+00 3.693280159695619749e-04
3.338338338338338485e+00 3.466150000298396164e-04
3.343343343343343488e+00 3.252410351447522735e-04
3.348348348348348491e+00 3.051310671861855324e-04
3.353353353353353494e+00 2.862139932162445521e-04
3.358358358358358497e+00 2.684224698626126704e-04
3.363363363363363501e+00 2.516927299611490098e-04
3.368368368368368504e+00 2.359644071717371288e-04
3.373373373373373507e+00 2.211803682813779618e-04
3.378378378378378510e+00 2.072865529135400333e-04
3.383383383383383514e+00 1.942318203706826316e-04
3.388388388388388517e+00 1.819678033429334091e-04
3.393393393393393520e+00 1.704487682229175632e-04
3.398398398398398523e+00 1.596314817737305323e-04
3.403403403403403527e+00 1.494750839037713153e-04
3.408408408408408530e+00 1.399409663088274072e-04
3.413413413413413533e+00 1.309926567492785722e-04
3.418418418418418536e+00 1.225957087364407930e-04
3.423423423423423539e+00 1.147175964091428767e-04
3.428428428428428543e+00 1.073276143885764836e-04
3.433433433433433546e+00 1.003967824056601769e-04
3.438438438438438549e+00 9.389775450205578924e-05
3.443443443443443552e+00 8.780473261247409187e-05
3.448448448448448556e+00 8.209338434207623305e-05
3.453453453453453559e+00 7.674076475937430415e-05
3.458458458458458562e+00 7.172524203099560933e-05
3.463463463463463565e+00 6.702642673075609654e-05
3.468468468468468568e+00 6.262510466167066478e-05
3.473473473473473572e+00 5.850317303508441503e-05
3.478478478478478575e+00 5.464357985693081419e-05
3.483483483483483578e+00 5.103026637669415787e-05
3.488488488488488581e+00 4.764811246011131397e-05
3.493493493493493585e+00 4.448288475185458259e-05
3.498498498498498588e+00 4.152118749968479596e-05
3.503503503503503591e+00 3.875041591659327347e-05
3.508508508508508594e+00 3.615871196225686518e-05
3.513513513513513598e+00 3.373492242995061182e-05
3.518518518518518601e+00 3.146855922969358355e-05
3.523523523523523604e+00 2.934976176275422754e-05
3.528528528528528607e+00 2.736926128709842154e-05
3.533533533533533610e+00 2.551834717755274029e-05
3.538538538538538614e+00 2.378883498838995053e-05
3.543543543543543617e+00 2.217303623017510930e-05
3.548548548548548620e+00 2.066372977630687120e-05
3.553553553553553623e+00 1.925413481852378559e-05
3.558558558558558627e+00 1.793788529407575359e-05
3.563563563563563630e+00 1.670900571073780655e-05
3.568568568568568633e+00 1.556188829911236320e-05
3.573573573573573636e+00 1.449127142484204155e-05
3.578578578578578639e+00 1.349221919643857665e-05
3.583583583583583643e+00 1.256010220731928514e-05
3.588588588588588646e+00 1.169057935353887759e-05
3.593593593593593649e+00 1.087958067136972889e-05
3.598598598598598652e+00 1.012329114153327338e-05
3.603603603603603656e+00 9.418135409371919140e-06
3.608608608608608659e+00 8.760763372678143633e-06
3.613613613613613662e+00 8.148036591193466585e-06
3.618618618618618665e+00 7.577015474016722610e-06
3.623623623623623669e+00 7.044947203282765335e-06
3.628628628628628672e+00 6.549254354497661009e-06
3.633633633633633675e+00 6.087524175882820807e-06
3.638638638638638678e+00 5.657498490928897694e-06
3.643643643643643681e+00 5.257064190149468219e-06
3.648648648648648685e+00 4.884244279732784267e-06
3.653653653653653688e+00 4.537189456415145483e-06
3.658658658658658691e+00 4.214170179459153436e-06
3.663663663663663694e+00 3.913569212109106120e-06
3.668668668668668698e+00 3.633874606304541432e-06
3.673673673673673701e+00 3.373673105808672672e-06
3.678678678678678704e+00 3.131643944173291469e-06
3.683683683683683707e+00 2.906553015216832568e-06
3.688688688688688710e+00 2.697247394851071559e-06
3.693693693693693714e+00 2.502650194215208780e-06
3.698698698698698717e+00 2.321755725143345248e-06
3.703703703703703720e+00 2.153624959997557505e-06
3.708708708708708723e+00 1.997381268871570171e-06
3.713713713713713727e+00 1.852206418079802802e-06
3.718718718718718730e+00 1.717336814724379381e-06
3.723723723723723733e+00 1.592059982959057784e-06
3.728728728728728736e+00 1.475711258355984953e-06
3.733733733733733740e+00 1.367670687531941053e-06
3.738738738738738743e+00 1.267360120899119438e-06
3.743743743743743746e+00 1.174240487080219663e-06
3.748748748748748749e+00 1.087809238168713544e-06
3.753753753753753752e+00 1.007597955618918706e-06
3.758758758758758756e+00 9.331701071305858008e-07
3.763763763763763759e+00 8.641189454332988795e-07
3.768768768768768762e+00 8.000655403969053565e-07
3.773773773773773765e+00 7.406569363804705957e-07
3.778778778778778769e+00 6.855644271996675537e-07
3.783783783783783772e+00 6.344819415271422207e-07
3.788788788788788775e+00 5.871245319601618248e-07
3.793793793793793778e+00 5.432269613791796079e-07
3.798798798798798781e+00 5.025423805955144046e-07
3.803803803803803785e+00 4.648410916364313992e-07
3.808808808808808788e+00 4.299093913481206191e-07
3.813813813813813791e+00 3.975484903117719016e-07
3.818818818818818794e+00 3.675735023640494137e-07
3.823823823823823798e+00 3.398125002934963203e-07
3.828828828828828801e+00 3.141056335490843295e-07
3.833833833833833804e+00 2.903043040459764663e-07
3.838838838838838807e+00 2.682703963906710902e-07
3.843843843843843811e+00 2.478755590678530075e-07
3.848848848848848814e+00 2.290005333428687730e-07
3.853853853853853817e+00 2.115345268296203544e-07
3.858858858858858820e+00 1.953746288610911941e-07
3.863863863863863823e+00 1.804252649745576559e-07
3.868868868868868827e+00 1.665976879889974924e-07
3.873873873873873830e+00 1.538095033079571940e-07
3.878878878878878833e+00 1.419842262276381014e-07
3.883883883883883836e+00 1.310508691680803754e-07
3.888888888888888840e+00 1.209435568749014479e-07
3.893893893893893843e+00 1.116011677614939932e-07
3.898898898898898846e+00 1.029669996763087661e-07
3.903903903903903849e+00 9.498845848791475778e-08
3.908908908908908852e+00 8.761676798221019234e-08
3.913913913913913856e+00 8.080669966139275654e-08
3.918918918918918859e+00 7.451632112421154854e-08
3.923923923923923862e+00 6.870676179120719044e-08
3.928928928928928865e+00 6.334199481771204524e-08
3.933933933933933869e+00 5.838863411170381001e-08
3.938938938938938872e+00 5.381574544350234015e-08
3.943943943943943875e+00 4.959467069945902485e-08
3.948948948948948878e+00 4.569886439351824671e-08
3.953953953953953881e+00 4.210374160782215873e-08
3.958958958958958885e+00 3.878653658787041178e-08
3.963963963963963888e+00 3.572617126808856486e-08
3.968968968968968891e+00 3.290313305137830503e-08
3.973973973973973894e+00 3.029936121054861897e-08
3.978978978978978898e+00 2.789814132134012800e-08
3.983983983983983901e+00 2.568400717568195462e-08
3.988988988988988904e+00 2.364264966052799452e-08
3.993993993993993907e+00 2.176083212169861161e-08
3.998998998998998911e+00 2.002631176436070188e-08
4.004004004004004358e+00 1.842776667168397781e-08
4.009009009009009361e+00 1.695472805128414706e-08
4.014014014014014364e+00 1.559751734535955906e-08
4.019019019019019368e+00 1.434718786494480665e-08
4.024024024024024371e+00 1.319547063169445534e-08
4.029029029029029374e+00 1.213472413205441394e-08
4.034034034034034377e+00 1.115788770876724297e-08
4.039039039039039380e+00 1.025843833335379242e-08
4.044044044044044384e+00 9.430350520820365937e-09
4.049049049049049387e+00 8.668059164097741840e-09
4.054054054054054390e+00 7.966425081077606406e-09
4.059059059059059393e+00 7.320703081336947860e-09
4.064064064064064397e+00 6.726512372971768958e-09
4.069069069069069400e+00 6.179809142380962754e-09
4.074074074074074403e+00 5.676861151461835489e-09
4.079079079079079406e+00 5.214224207458218475e-09
4.084084084084084409e+00 4.788720370835931953e-09
4.089089089089089413e+00 4.397417775942985085e-09
4.094094094094094416e+00 4.037611947994696522e-09
4.099099099099099419e+00 3.706808508104720895e-09
4.104104104104104422e+00 3.402707165704223332e-09
4.109109109109109426e+00 3.123186904791967397e-09
4.114114114114114429e+00 2.866292277076238574e-09
4.119119119119119432e+00 2.630220721235937644e-09
4.124124124124124435e+00 2.413310833261962332e-09
4.129129129129129439e+00 2.214031518190323417e-09
4.134134134134134442e+00 2.030971958506532965e-09
4.139139139139139445e+00 1.862832339138421443e-09
4.144144144144144448e+00 1.708415273255614148e-09
4.149149149149149451e+00 1.566617877107585951e-09
4.154154154154154455e+00 1.436424445859755336e-09
4.159159159159159458e+00 1.316899685852047952e-09
4.164164164164164461e+00 1.207182461933501968e-09
4.169169169169169464e+00 1.106480021519301630e-09
4.174174174174174468e+00 1.014062659808720658e-09
4.179179179179179471e+00 9.292587931850842205e-10
4.184184184184184474e+00 8.514504102309023578e-10
4.189189189189189477e+00 7.800688720238994151e-10
4.194194194194194480e+00 7.145910354554265886e-10
4.199199199199199484e+00 6.545356752425676774e-10
4.204204204204204487e+00 5.994601820928500726e-10
4.209209209209209490e+00 5.489575161458363600e-10
4.214214214214214493e+00 5.026533963547167470e-10
4.219219219219219497e+00 4.602037079051796848e-10
4.224224224224224500e+00 4.212921110956740721e-10
4.229229229229229503e+00 3.856278363359781290e-10
4.234234234234234506e+00 3.529436510626477571e-10
4.239239239239239510e+00 3.229939854314537440e-10
4.244244244244244513e+00 2.955532046280624624e-10
4.249249249249249516e+00 2.704140165497011618e-10
4.254254254254254519e+00 2.473860044552338403e-10
4.259259259259259522e+00 2.262942749625889414e-10
4.264264264264264526e+00 2.069782124987944273e-10
4.269269269269269529e+00 1.892903319780859281e-10
4.274274274274274532e+00 1.730952221070057868e-10
4.279279279279279535e+00 1.582685722906259431e-10
4.284284284284284539e+00 1.446962766478102941e-10
4.289289289289289542e+00 1.322736091375848819e-10
4.294294294294294545e+00 1.209044642554448332e-10
4.299299299299299548e+00 1.105006581817207092e-10
4.304304304304304551e+00 1.009812856557888754e-10
4.309309309309309555e+00 9.227212821174683299e-11
4.314314314314314558e+00 8.430510974670543038e-11
4.319319319319319561e+00 7.701779570242388476e-11
4.324324324324324564e+00 7.035293242771113957e-11
4.329329329329329568e+00 6.425802355404047770e-11
4.334334334334334571e+00 5.868494046166813057e-11
4.339339339339339574e+00 5.358956414005603017e-11
4.344344344344344577e+00 4.893145595556385720e-11
4.349349349349349581e+00 4.467355503275300120e-11
4.354354354354354584e+00 4.078190013425067523e-11
4.359359359359359587e+00 3.722537408912117149e-11
4.364364364364364590e+00 3.397546897203300759e-11
4.369369369369369593e+00 3.100607037630359988e-11
4.374374374374374597e+00 2.829325925374688515e-11
4.379379379379379600e+00 2.581512991422582070e-11
4.384384384384384603e+00 2.355162288851175884e-11
4.389389389389389606e+00 2.148437146018749634e-11
4.394394394394394610e+00 1.959656076664963585e-11
4.399399399399399613e+00 1.787279845619278485e-11
4.404404404404404616e+00 1.629899596838036842e-11
4.409409409409409619e+00 1.486225957896337843e-11
4.414414414414414622e+00 1.355079041875613630e-11
4.419419419419419626e+00 1.235379273885763318e-11
4.424424424424424629e+00 1.126138975258948345e-11
4.429429429429429632e+00 1.026454643796316771e-11
4.434434434434434635e+00 9.354998733801432437e-12
4.439439439439439639e+00 8.525188608007088889e-12
4.444444444444444642e+00 7.768204518338075710e-12
4.449449449449449645e+00 7.077726824548312693e-12
4.454454454454454648e+00 6.447977746302742647e-12
4.459459459459459651e+00 5.873675493908315113e-12
4.464464464464464655e+00 5.349992229057847564e-12
4.469469469469469658e+00 4.872515540460284907e-12
4.474474474474474661e+00 4.437213144773950472e-12
4.479479479479479664e+00 4.040400546721660225e-12
4.484484484484484668e+00 3.678711413892343073e-12
4.489489489489489671e+00 3.349070441615740370e-12
4.494494494494494674e+00 3.048668501594037338e-12
4.499499499499499677e+00 2.774939884804632604e-12
4.504504504504504681e+00 2.525541464672837262e-12
4.509509509509509684e+00 2.298333620747880116e-12
4.514514514514514687e+00 2.091362776206771365e-12
4.519519519519519690e+00 1.902845414550547107e-12
4.524524524524524693e+00 1.731153451918139269e-12
4.529529529529529697e+00 1.574800851617291377e-12
4.534534534534534700e+00 1.432431376813900629e-12
4.539539539539539703e+00 1.302807385915493416e-12
4.544544544544544706e+00 1.184799583070560431e-12
4.549549549549549710e+00 1.077377643456922046e-12
4.554554554554554713e+00 9.796016396903166283e-13
4.559559559559559716e+00 8.906142018001670348e-13
4.564564564564564719e+00 8.096333488322176421e-13
4.569569569569569722e+00 7.359459352973787664e-13
4.574574574574574726e+00 6.689016604160029194e-13
4.579579579579579729e+00 6.079075924527803718e-13
4.584584584584584732e+00 5.524231644254108946e-13
4.589589589589589735e+00 5.019556011278300674e-13
4.594594594594594739e+00 4.560557407677910863e-13
4.599599599599599742e+00 4.143142175975328739e-13
4.604604604604604745e+00 3.763579747429836302e-13
4.609609609609609748e+00 3.418470790272542527e-13
4.614614614614614752e+00 3.104718119619003061e-13
4.619619619619619755e+00 2.819500132579120944e-13
4.624624624624624758e+00 2.560246552066220883e-13
4.629629629629629761e+00 2.324616281127037480e-13
4.634634634634634764e+00 2.110477186397476793e-13
4.639639639639639768e+00 1.915887644676688442e-13
4.644644644644644771e+00 1.739079700715903894e-13
4.649649649649649774e+00 1.578443697232306331e-13
4.654654654654654777e+00 1.432514249994667908e-13
4.659659659659659781e+00 1.299957451671968387e-13
4.664664664664664784e+00 1.179559198062219724e-13
4.669669669669669787e+00 1.070214539413508151e-13
4.674674674674674790e+00 9.709179678790722722e-14
4.679679679679679793e+00 8.807545597662690918e-14
4.684684684684684797e+00 7.988918982232174861e-14
4.689689689689689800e+00 7.245727083940776776e-14
4.694694694694694803e+00 6.571081429186235086e-14
4.699699699699699806e+00 5.958716610053399316e-14
4.704704704704704810e+00 5.402934491998472998e-14
4.709709709709709813e+00 4.898553364526034301e-14
4.714714714714714816e+00 4.440861601834747851e-14
4.719719719719719819e+00 4.025575437923240779e-14
4.724724724724724823e+00 3.648800494891859671e-14
4.729729729729729826e+00 3.306996734530985521e-14
4.734734734734734829e+00 2.996946531946236200e-14
4.739739739739739832e+00 2.715725596163344988e-14
4.744744744744744835e+00 2.460676486612679612e-14
4.749749749749749839e+00 2.229384496276198276e-14
4.754754754754754842e+00 2.019655692289781104e-14
4.759759759759759845e+00 1.829496923075657766e-14
4.764764764764764848e+00 1.657097617779581536e-14
4.769769769769769852e+00 1.500813219048664275e-14
4.774774774774774855e+00 1.359150104125803739e-14
4.779779779779779858e+00 1.230751861968276621e-14
4.784784784784784861e+00 1.114386805723918378e-14
4.789789789789789864e+00 1.008936610518657114e-14
4.794794794794794868e+00 9.133859762014962682e-15
4.799799799799799871e+00 8.268132235444348094e-15
4.804804804804804874e+00 7.483817404753157402e-15
4.809809809809809877e+00 6.773322022919846185e-15
4.814814814814814881e+00 6.129754965415714467e-15
4.819819819819819884e+00 5.546862893841766652e-15
4.824824824824824887e+00 5.018971758683212140e-15
4.829829829829829890e+00 4.540933616543798771e-15
4.834834834834834894e+00 4.108078283882083716e-15
4.839839839839839897e+00 3.716169391777883341e-15
4.844844844844844900e+00 3.361364445084168938e-15
4.849849849849849903e+00 3.040178524663710469e-15
4.854854854854854906e+00 2.749451303686496006e-15
4.859859859859859910e+00 2.486317078363434957e-15
4.864864864864864913e+00 2.248177540302546526e-15
4.869869869869869916e+00 2.032677042109768918e-15
4.874874874874874919e+00 1.837680130126565919e-15
4.879879879879879923e+00 1.661251138496852679e-15
4.884884884884884926e+00 1.501635657243596219e-15
4.889889889889889929e+00 1.357243703890178281e-15
4.894894894894894932e+00 1.226634443510780853e-15
4.899899899899899935e+00 1.108502316075737218e-15
4.904904904904904939e+00 1.001664442694088555e-15
4.909909909909909942e+00 9.050491939562779871e-16
4.914914914914914945e+00 8.176858141371412249e-16
4.919919919919919948e+00 7.386950046414331017e-16
4.924924924924924952e+00 6.672803788254854086e-16
4.929929929929929955e+00 6.027207083002495234e-16
4.934934934934934958e+00 5.443628880752778083e-16
4.939939939939939961e+00 4.916155545062998836e-16
4.944944944944944965e+00 4.439432960165467419e-16
4.949949949949949968e+00 4.008614020299392472e-16
4.954954954954954971e+00 3.619311005296882923e-16
4.959959959959959974e+00 3.267552391791308937e-16
4.964964964964964977e+00 2.949743690605333116e-16
4.969969969969969981e+00 2.662631938303102098e-16
4.974974974974974984e+00 2.403273504949537516e-16
4.979979979979979987e+00 2.169004911088238940e-16
4.984984984984984990e+00 1.957416375098512236e-16
4.989989989989989994e+00 1.766327837701940398e-16
4.994994994994994997e+00 1.593767233648981841e-16
5.000000000000000000e+00 1.437950801781393745e-16


==> tikz_data/gamma_pdf_2_6.csv <==
0.000000000000000000e+00 0.000000000000000000e+00
5.005005005005004962e-03 9.348310045759046206e-43
1.001001001001000992e-02 4.692472707276189270e-37
1.501501501501501488e-02 9.959428253070547965e-34
2.002002002002001985e-02 2.255117280263183934e-31
2.502502502502502307e-02 1.498159698042386155e-29
3.003003003003002977e-02 4.582479331252897732e-28
3.503503503503503647e-02 8.207072080597948888e-27
4.004004004004003969e-02 9.934224500633294478e-26
4.504504504504504292e-02 8.915190481332498145e-25
5.005005005005004615e-02 6.318611845446020161e-24
5.505505505505505631e-02 3.699827067192729422e-23
6.006006006006005954e-02 1.850388037541194726e-22
6.506506506506506970e-02 8.106652575939700598e-22
7.007007007007007293e-02 3.172848057985274149e-21
7.507507507507507616e-02 1.126806255022978420e-20
8.008008008008007939e-02 3.677000826537400521e-20
8.508508508508508261e-02 1.113889969489174114e-19
9.009009009009008584e-02 3.159287243420616533e-19
9.509509509509508907e-02 8.449454370626330502e-19
1.001001001001000923e-01 2.143773481792462397e-18
1.051051051051051094e-01 5.186499098353961831e-18
1.101101101101101126e-01 1.201814314176955192e-17
1.151151151151151159e-01 2.677528184358058202e-17
1.201201201201201191e-01 5.754631109338545198e-17
1.251251251251251362e-01 1.196638003692057003e-16
1.301301301301301394e-01 2.413764901810243794e-16
1.351351351351351426e-01 4.733818532163512509e-16
1.401401401401401459e-01 9.044850896465275284e-16
1.451451451451451491e-01 1.686784130580554506e-15
1.501501501501501523e-01 3.075389420424752462e-15
1.551551551551551555e-01 5.489934831297422538e-15
1.601601601601601588e-01 9.608228534383040368e-15
1.651651651651651620e-01 1.650658846892923270e-14
1.701701701701701652e-01 2.786702581802126026e-14
1.751751751751751685e-01 4.627887240894616912e-14
1.801801801801801717e-01 7.567216695453927338e-14
1.851851851851851749e-01 1.219326867023264738e-13
1.901901901901901781e-01 1.937646069364349859e-13
1.951951951951951814e-01 3.038871802848755791e-13
2.002002002002001846e-01 4.706774708053139268e-13
2.052052052052052156e-01 7.204031174321727672e-13
2.102102102102102188e-01 1.090228556391424726e-12
2.152152152152152220e-01 1.632226489370763866e-12
2.202202202202202252e-01 2.418685209776749494e-12
2.252252252252252285e-01 3.549073449636505733e-12
2.302302302302302317e-01 5.159109640545043291e-12
2.352352352352352349e-01 7.432484057148236124e-12
2.402402402402402382e-01 1.061590260868700022e-11
2.452452452452452414e-01 1.503826265930417367e-11
2.502502502502502724e-01 2.113493700801546000e-11
2.552552552552552756e-01 2.947833508177116536e-11
2.602602602602602788e-01 4.081613374464071642e-11
2.652652652652652820e-01 5.611882736917788441e-11
2.702702702702702853e-01 7.663854162143357246e-11
2.752752752752752885e-01 1.039813916382865858e-10
2.802802802802802917e-01 1.401960469590558171e-10
2.852852852852852950e-01 1.878815969028880002e-10
2.902902902902902982e-01 2.503182953829040504e-10
2.952952952952953014e-01 3.316253078483342912e-10
3.003003003003003046e-01 4.369501896562216635e-10
3.053053053053053079e-01 5.726954992485761138e-10
3.103103103103103111e-01 7.467886956125580980e-10
3.153153153153153143e-01 9.690022921633371707e-10
3.203203203203203175e-01 1.251332142872535306e-09
3.253253253253253208e-01 1.608442725513233228e-09
3.303303303303303240e-01 2.058189365484931602e-09
3.353353353353353272e-01 2.622228515784659862e-09
3.403403403403403304e-01 3.326728478005064528e-09
3.453453453453453337e-01 4.203194319151374783e-09
3.503503503503503369e-01 5.289422212592323492e-09
3.553553553553553401e-01 6.630600011185471081e-09
3.603603603603603434e-01 8.280572548660215626e-09
3.653653653653653466e-01 1.030329196328374567e-08
3.703703703703703498e-01 1.277447524667876154e-08
3.753753753753753530e-01 1.578349324076996702e-08
3.803803803803803563e-01 1.943551743689658427e-08
3.853853853853853595e-01 2.385395317208735737e-08
3.903903903903903627e-01 2.918319016654241869e-08
3.953953953953953659e-01 3.559170380085490793e-08
4.004004004004003692e-01 4.327554308795899798e-08
4.054054054054054279e-01 5.246224394884555137e-08
4.104104104104104311e-01 6.341520914743078900e-08
4.154154154154154344e-01 7.643859907244281209e-08
4.204204204204204376e-01 9.188278046555224285e-08
4.254254254254254408e-01 1.101503831771835331e-07
4.304304304304304440e-01 1.317030180753051041e-07
4.354354354354354473e-01 1.570687123280274081e-07
4.404404404404404505e-01 1.868501214169156760e-07
4.454454454454454537e-01 2.217335804026515149e-07
4.504504504504504570e-01 2.624990601450641392e-07
4.554554554554554602e-01 3.100310973618062454e-07
4.604604604604604634e-01 3.653307705793893728e-07
4.654654654654654666e-01 4.295287971714073201e-07
4.704704704704704699e-01 5.038998297751145238e-07
4.754754754754754731e-01 5.898780334123328829e-07
4.804804804804804763e-01 6.890740275958030930e-07
4.854854854854854795e-01 8.032932805597324760e-07
4.904904904904904828e-01 9.345560454939905929e-07
4.954954954954954860e-01 1.085118931266337392e-06
5.005005005005005447e-01 1.257498202566182094e-06
5.055055055055055480e-01 1.454494906676829676e-06
5.105105105105105512e-01 1.679221926160465597e-06
5.155155155155155544e-01 1.935133058601213576e-06
5.205205205205205576e-01 2.226054226176350918e-06
5.255255255255255609e-01 2.556216919192430477e-06
5.305305305305305641e-01 2.930293978814228732e-06
5.355355355355355673e-01 3.353437825006980228e-06
5.405405405405405705e-01 3.831321236190067009e-06
5.455455455455455738e-01 4.370180787241550897e-06
5.505505505505505770e-01 4.976863052281018385e-06
5.555555555555555802e-01 5.658873678075357725e-06
5.605605605605605835e-01 6.424429432940456334e-06
5.655655655655655867e-01 7.282513334636450000e-06
5.705705705705705899e-01 8.242932958959868546e-06
5.755755755755755931e-01 9.316382028509767184e-06
5.805805805805805964e-01 1.051450537843094041e-05
5.855855855855855996e-01 1.184996739281105642e-05
5.905905905905906028e-01 1.333652400181024064e-05
5.955955955955956060e-01 1.498909832553394326e-05
6.006006006006006093e-01 1.682386004610530832e-05
6.056056056056056125e-01 1.885830858435534572e-05
6.106106106106106157e-01 2.111136015201864943e-05
6.156156156156156189e-01 2.360343874429746524e-05
6.206206206206206222e-01 2.635657113114281630e-05
6.256256256256256254e-01 2.939448589859249006e-05
6.306306306306306286e-01 3.274271658401029563e-05
6.356356356356356319e-01 3.642870894109356497e-05
6.406406406406406351e-01 4.048193236206135712e-05
6.456456456456456383e-01 4.493399547552161326e-05
6.506506506506506415e-01 4.981876592913001890e-05
6.556556556556556448e-01 5.517249435635712619e-05
6.606606606606606480e-01 6.103394251641506294e-05
6.656656656656656512e-01 6.744451558576113742e-05
6.706706706706706544e-01 7.444839856854478888e-05
6.756756756756756577e-01 8.209269678194484508e-05
6.806806806806806609e-01 9.042758036059400770e-05
6.856856856856856641e-01 9.950643271218188759e-05
6.906906906906906674e-01 1.093860028439710296e-04
6.956956956956956706e-01 1.201265614672588028e-04
7.007007007007006738e-01 1.317920607739654919e-04
7.057057057057056770e-01 1.444502977663886549e-04
7.107107107107106803e-01 1.581730810078725883e-04
7.157157157157156835e-01 1.730364006487042643e-04
7.207207207207206867e-01 1.891206015680136157e-04
7.257257257257256899e-01 2.065105594587740394e-04
7.307307307307306932e-01 2.252958596693836974e-04
7.357357357357356964e-01 2.455709786015874822e-04
7.407407407407406996e-01 2.674354674508670261e-04
7.457457457457457028e-01 2.909941380618462836e-04
7.507507507507507061e-01 3.163572506578228604e-04
7.557557557557557093e-01 3.436407031901446592e-04
7.607607607607607125e-01 3.729662220401458927e-04
7.657657657657657158e-01 4.044615537933125881e-04
7.707707707707707190e-01 4.382606577928696481e-04
7.757757757757757222e-01 4.745038991675315358e-04
7.807807807807807254e-01 5.133382420162668465e-04
7.857857857857857287e-01 5.549174424212910493e-04
7.907907907907907319e-01 5.994022409494173921e-04
7.957957957957957351e-01 6.469605542910915677e-04
8.008008008008007383e-01 6.977676656762935633e-04
8.058058058058058526e-01 7.520064136968766105e-04
8.108108108108108558e-01 8.098673791557251846e-04
8.158158158158158590e-01 8.715490695547003239e-04
8.208208208208208623e-01 9.372581008254753055e-04
8.258258258258258655e-01 1.007209375900162355e-03
8.308308308308308687e-01 1.081626259712300088e-03
8.358358358358358720e-01 1.160740750212689663e-03
8.408408408408408752e-01 1.244793644980080960e-03
8.458458458458458784e-01 1.334034703001973693e-03
8.508508508508508816e-01 1.428722801197868575e-03
8.558558558558558849e-01 1.529126085254327912e-03
8.608608608608608881e-01 1.635522114339797327e-03
8.658658658658658913e-01 1.748197999266153059e-03
8.708708708708708945e-01 1.867450533663687559e-03
8.758758758758758978e-01 1.993586317737892303e-03
8.808808808808809010e-01 2.126921874177315104e-03
8.858858858858859042e-01 2.267783755785092274e-03
8.908908908908909074e-01 2.416508644410330590e-03
8.958958958958959107e-01 2.573443440759738080e-03
9.009009009009009139e-01 2.738945344675967029e-03
9.059059059059059171e-01 2.913381925475124964e-03
9.109109109109109204e-01 3.097131181943409920e-03
9.159159159159159236e-01 3.290581591601165947e-03
9.209209209209209268e-01 3.494132148851548329e-03
9.259259259259259300e-01 3.708192391642081091e-03
9.309309309309309333e-01 3.933182416276533554e-03
9.359359359359359365e-01 4.169532880028441711e-03
9.409409409409409397e-01 4.417684991219129192e-03
9.459459459459459429e-01 4.678090486436917855e-03
9.509509509509509462e-01 4.951211594588591537e-03
9.559559559559559494e-01 5.237520987489938627e-03
9.609609609609609526e-01 5.537501716717322005e-03
9.659659659659659559e-01 5.851647136459497099e-03
9.709709709709709591e-01 6.180460812126847142e-03
9.759759759759759623e-01 6.524456414491706241e-03
9.809809809809809655e-01 6.884157599155098055e-03
9.859859859859859688e-01 7.260097871151600588e-03
9.909909909909909720e-01 7.652820434526190485e-03
9.959959959959959752e-01 8.062878026736879089e-03
1.001001001001001089e+00 8.490832737759058946e-03
1.006006006006006093e+00 8.937255813786551886e-03
1.011011011011011096e+00 9.402727445449714921e-03
1.016016016016016099e+00 9.887836540492061371e-03
1.021021021021021102e+00 1.039318048086817006e-02
1.026026026026026106e+00 1.091936486425194169e-02
1.031031031031031109e+00 1.146700322996597153e-02
1.036036036036036112e+00 1.203671676936615004e-02
1.041041041041041115e+00 1.262913402073965324e-02
1.046046046046046119e+00 1.324489054880140758e-02
1.051051051051051122e+00 1.388462860889337104e-02
1.056056056056056125e+00 1.454899679601829796e-02
1.061061061061061128e+00 1.523864967886452877e-02
1.066066066066066131e+00 1.595424741900103652e-02
1.071071071071071135e+00 1.669645537544364386e-02
1.076076076076076138e+00 1.746594369482576056e-02
1.081081081081081141e+00 1.826338688741746541e-02
1.086086086086086144e+00 1.908946338927746539e-02
1.091091091091091148e+00 1.994485511082551982e-02
1.096096096096096151e+00 2.083024697216728088e-02
1.101101101101101154e+00 2.174632642550726469e-02
1.106106106106106157e+00 2.269378296502216896e-02
1.111111111111111160e+00 2.367330762458025664e-02
1.116116116116116164e+00 2.468559246371578378e-02
1.121121121121121167e+00 2.573133004229163912e-02
1.126126126126126170e+00 2.681121288429978364e-02
1.131131131131131173e+00 2.792593293126909709e-02
1.136136136136136177e+00 2.907618098577327559e-02
1.141141141141141180e+00 3.026264614554301929e-02
1.146146146146146183e+00 3.148601522871451175e-02
1.151151151151151186e+00 3.274697219075064364e-02
1.156156156156156189e+00 3.404619753360079576e-02
1.161161161161161193e+00 3.538436770766852091e-02
1.166166166166166196e+00 3.676215450718172545e-02
1.171171171171171199e+00 3.818022445956709143e-02
1.176176176176176202e+00 3.963923820944362936e-02
1.181181181181181206e+00 4.113984989786702295e-02
1.186186186186186209e+00 4.268270653746707166e-02
1.191191191191191212e+00 4.426844738412018948e-02
1.196196196196196215e+00 4.589770330582618185e-02
1.201201201201201219e+00 4.757109614945517762e-02
1.206206206206206222e+00 4.928923810603528383e-02
1.211211211211211225e+00 5.105273107527345811e-02
1.216216216216216228e+00 5.286216602998689007e-02
1.221221221221221231e+00 5.471812238114710791e-02
1.226226226226226235e+00 5.662116734422747988e-02
1.231231231231231238e+00 5.857185530755069230e-02
1.236236236236236241e+00 6.057072720335031357e-02
1.241241241241241244e+00 6.261830988222284733e-02
1.246246246246246248e+00 6.471511549170062827e-02
1.251251251251251251e+00 6.686164085961904258e-02
1.256256256256256254e+00 6.905836688299100967e-02
1.261261261261261257e+00 7.130575792307636274e-02
1.266266266266266260e+00 7.360426120733344624e-02
1.271271271271271264e+00 7.595430623894239286e-02
1.276276276276276267e+00 7.835630421456861450e-02
1.281281281281281270e+00 8.081064745105633051e-02
1.286286286286286273e+00 8.331770882167967296e-02
1.291291291291291277e+00 8.587784120264546628e-02
1.296296296296296280e+00 8.849137693045773523e-02
1.301301301301301283e+00 9.115862727080170647e-02
1.306306306306306286e+00 9.387988189953877516e-02
1.311311311311311290e+00 9.665540839645997417e-02
1.316316316316316293e+00 9.948545175235318228e-02
1.321321321321321296e+00 1.023702338899917103e-01
1.326326326326326299e+00 1.053099531996007504e-01
1.331331331331331302e+00 1.083047840893532759e-01
1.336336336336336306e+00 1.113548765514300737e-01
1.341341341341341309e+00 1.144603557441583042e-01
1.346346346346346312e+00 1.176213215907335186e-01
1.351351351351351315e+00 1.208378483950093701e-01
1.356356356356356319e+00 1.241099844747998171e-01
1.361361361361361322e+00 1.274377518131681042e-01
1.366366366366366325e+00 1.308211457280917533e-01
1.371371371371371328e+00 1.342601345609338859e-01
1.376376376376376331e+00 1.377546593840870970e-01
1.381381381381381335e+00 1.413046337281666509e-01
1.386386386386386338e+00 1.449099433290636507e-01
1.391391391391391341e+00 1.485704458952182838e-01
1.396396396396396344e+00 1.522859708953669955e-01
1.401401401401401348e+00 1.560563193670577165e-01
1.406406406406406351e+00 1.598812637461920760e-01
1.411411411411411354e+00 1.637605477177836444e-01
1.416416416416416357e+00 1.676938860881798388e-01
1.421421421421421361e+00 1.716809646789044796e-01
1.426426426426426364e+00 1.757214402422691002e-01
1.431431431431431367e+00 1.798149403989081352e-01
1.436436436436436370e+00 1.839610635973301100e-01
1.441441441441441373e+00 1.881593790955772838e-01
1.446446446446446377e+00 1.924094269650483136e-01
1.451451451451451380e+00 1.967107181165327900e-01
1.456456456456456383e+00 2.010627343484564789e-01
1.461461461461461386e+00 2.054649284173438450e-01
1.466466466466466390e+00 2.099167241304667753e-01
1.471471471471471393e+00 2.144175164605763295e-01
1.476476476476476396e+00 2.189666716827324278e-01
1.481481481481481399e+00 2.235635275330186411e-01
1.486486486486486402e+00 2.282073933891235473e-01
1.491491491491491406e+00 2.328975504725446510e-01
1.496496496496496409e+00 2.376332520723312691e-01
1.501501501501501412e+00 2.424137237901141662e-01
1.506506506506506415e+00 2.472381638062423059e-01
1.511511511511511419e+00 2.521057431667987903e-01
1.516516516516516422e+00 2.570156060912110463e-01
1.521521521521521425e+00 2.619668703002108745e-01
1.526526526526526428e+00 2.669586273638593910e-01
1.531531531531531432e+00 2.719899430692889197e-01
1.536536536536536435e+00 2.770598578078661833e-01
1.541541541541541438e+00 2.821673869814195212e-01
1.546546546546546441e+00 2.873115214271575457e-01
1.551551551551551444e+00 2.924912278608905458e-01
1.556556556556556448e+00 2.977054493381846023e-01
1.561561561561561451e+00 3.029531057330182020e-01
1.566566566566566454e+00 3.082330942334822743e-01
1.571571571571571457e+00 3.135442898541301870e-01
1.576576576576576461e+00 3.188855459644873158e-01
1.581581581581581464e+00 3.242556948332522282e-01
1.586586586586586467e+00 3.296535481877061469e-01
1.591591591591591470e+00 3.350778977878498543e-01
1.596596596596596473e+00 3.405275160147127056e-01
1.601601601601601477e+00 3.460011564723838862e-01
1.606606606606606702e+00 3.514975546031660070e-01
1.611611611611611705e+00 3.570154283153773589e-01
1.616616616616616708e+00 3.625534786231819906e-01
1.621621621621621712e+00 3.681103902979537268e-01
1.626626626626626715e+00 3.736848325306116880e-01
1.631631631631631718e+00 3.792754596042758330e-01
1.636636636636636721e+00 3.848809115767671818e-01
1.641641641641641725e+00 3.904998149723379886e-01
1.646646646646646728e+00 3.961307834819629559e-01
1.651651651651651731e+00 4.017724186717666068e-01
1.656656656656656734e+00 4.074233106988336961e-01
1.661661661661661737e+00 4.130820390338675319e-01
1.666666666666666741e+00 4.187471731901498684e-01
1.671671671671671744e+00 4.244172734580919926e-01
1.676676676676676747e+00 4.300908916448801800e-01
1.681681681681681750e+00 4.357665718185292913e-01
1.686686686686686754e+00 4.414428510557992791e-01
1.691691691691691757e+00 4.471182601933757494e-01
1.696696696696696760e+00 4.527913245816526655e-01
1.701701701701701763e+00 4.584605648406056555e-01
1.706706706706706766e+00 4.641244976170769143e-01
1.711711711711711770e+00 4.697816363429960784e-01
1.716716716716716773e+00 4.754304919938017737e-01
1.721721721721721776e+00 4.810695738466072569e-01
1.726726726726726779e+00 4.866973902374905347e-01
1.731731731731731783e+00 4.923124493172946203e-01
1.736736736736736786e+00 4.979132598054853975e-01
1.741741741741741789e+00 5.034983317413593840e-01
1.746746746746746792e+00 5.090661772321772860e-01
1.751751751751751796e+00 5.146153111976100591e-01
1.756756756756756799e+00 5.201442521100222427e-01
1.761761761761761802e+00 5.256515227299562998e-01
1.766766766766766805e+00 5.311356508364469819e-01
1.771771771771771808e+00 5.365951699515195683e-01
1.776776776776776812e+00 5.420286200584819580e-01
1.781781781781781815e+00 5.474345483134479551e-01
1.786786786786786818e+00 5.528115097496160146e-01
1.791791791791791821e+00 5.581580679739498452e-01
1.796796796796796825e+00 5.634727958555914018e-01
1.801801801801801828e+00 5.687542762057741230e-01
1.806806806806806831e+00 5.740011024486736391e-01
1.811811811811811834e+00 5.792118792828413465e-01
1.816816816816816837e+00 5.843852233327073709e-01
1.821821821821821841e+00 5.895197637899657339e-01
1.826826826826826844e+00 5.946141430441920228e-01
1.831831831831831847e+00 5.996670173024981620e-01
1.836836836836836850e+00 6.046770571978893338e-01
1.841841841841841854e+00 6.096429483857732645e-01
1.846846846846846857e+00 6.145633921285659218e-01
1.851851851851851860e+00 6.194371058678549424e-01
1.856856856856856863e+00 6.242628237839047411e-01
1.861861861861861867e+00 6.290392973422120892e-01
1.866866866866866870e+00 6.337652958268791270e-01
1.871871871871871873e+00 6.384396068603920282e-01
1.876876876876876876e+00 6.430610369097291557e-01
1.881881881881881879e+00 6.476284117784777417e-01
1.886886886886886883e+00 6.521405770847158445e-01
1.891891891891891886e+00 6.565963987245105882e-01
1.896896896896896889e+00 6.609947633208063111e-01
1.901901901901901892e+00 6.653345786575594056e-01
1.906906906906906896e+00 6.696147740988546149e-01
1.911911911911911899e+00 6.738343009930096716e-01
1.916916916916916902e+00 6.779921330613757346e-01
1.921921921921921905e+00 6.820872667718252957e-01
1.926926926926926908e+00 6.861187216967438163e-01
1.931931931931931912e+00 6.900855408554333881e-01
1.936936936936936915e+00 6.939867910409560636e-01
1.941941941941941918e+00 6.978215631311538436e-01
1.946946946946946921e+00 7.015889723839621173e-01
1.951951951951951925e+00 7.052881587168335908e-01
1.956956956956956928e+00 7.089182869704472312e-01
1.961961961961961931e+00 7.124785471563901407e-01
1.966966966966966934e+00 7.159681546890739323e-01
1.971971971971971938e+00 7.193863506017343923e-01
1.976976976976976941e+00 7.227324017466506545e-01
1.981981981981981944e+00 7.260056009794757514e-01
1.986986986986986947e+00 7.292052673278192065e-01
1.991991991991991950e+00 7.323307461441493915e-01
1.996996996996996954e+00 7.353814092430167593e-01
2.002002002002002179e+00 7.383566550226935421e-01
2.007007007007007182e+00 7.412559085713705809e-01
2.012012012012012185e+00 7.440786217579342665e-01
2.017017017017017189e+00 7.468242733074431650e-01
2.022022022022022192e+00 7.494923688615370283e-01
2.027027027027027195e+00 7.520824410237398894e-01
2.032032032032032198e+00 7.545940493898813939e-01
2.037037037037037202e+00 7.570267805637814762e-01
2.042042042042042205e+00 7.593802481584013275e-01
2.047047047047047208e+00 7.616540927824866358e-01
2.052052052052052211e+00 7.638479820130216202e-01
2.057057057057057214e+00 7.659616103536286413e-01
2.062062062062062218e+00 7.679946991790141952e-01
2.067067067067067221e+00 7.699469966658791797e-01
2.072072072072072224e+00 7.718182777101961767e-01
2.077077077077077227e+00 7.736083438313565708e-01
2.082082082082082231e+00 7.753170230632042692e-01
2.087087087087087234e+00 7.769441698322672174e-01
2.092092092092092237e+00 7.784896648234255201e-01
2.097097097097097240e+00 7.799534148332381012e-01
2.102102102102102243e+00 7.813353526110895508e-01
2.107107107107107247e+00 7.826354366885815983e-01
2.112112112112112250e+00 7.838536511972431509e-01
2.117117117117117253e+00 7.849900056749381516e-01
2.122122122122122256e+00 7.860445348611534433e-01
2.127127127127127260e+00 7.870172984814971517e-01
2.132132132132132263e+00 7.879083810216067629e-01
2.137137137137137266e+00 7.887178914908370420e-01
2.142142142142142269e+00 7.894459631758631302e-01
2.147147147147147273e+00 7.900927533846721085e-01
2.152152152152152276e+00 7.906584431809827729e-01
2.157157157157157279e+00 7.911432371096166483e-01
2.162162162162162282e+00 7.915473629129438082e-01
2.167167167167167285e+00 7.918710712387558859e-01
2.172172172172172289e+00 7.921146353398577089e-01
2.177177177177177292e+00 7.922783507656175894e-01
2.182182182182182295e+00 7.923625350458907146e-01
2.187187187187187298e+00 7.923675273673902453e-01
2.192192192192192302e+00 7.922936882431032002e-01
2.197197197197197305e+00 7.921413991747066063e-01
2.202202202202202308e+00 7.919110623085747758e-01
2.207207207207207311e+00 7.916031000854687472e-01
2.212212212212212314e+00 7.912179548843000232e-01
2.217217217217217318e+00 7.907560886602735817e-01
2.222222222222222321e+00 7.902179825775708100e-01
2.227227227227227324e+00 7.896041366370430969e-01
2.232232232232232327e+00 7.889150692991040437e-01
2.237237237237237331e+00 7.881513171020836372e-01
2.242242242242242334e+00 7.873134342763954407e-01
2.247247247247247337e+00 7.864019923548030144e-01
2.252252252252252340e+00 7.854175797789867408e-01
2.257257257257257343e+00 7.843608015028168401e-01
2.262262262262262347e+00 7.832322785924354935e-01
2.267267267267267350e+00 7.820326478236357959e-01
2.272272272272272353e+00 7.807625612766532219e-01
2.277277277277277356e+00 7.794226859286863540e-01
2.282282282282282360e+00 7.780137032444047751e-01
2.287287287287287363e+00 7.765363087647594309e-01
2.292292292292292366e+00 7.749912116942565543e-01
2.297297297297297369e+00 7.733791344870836193e-01
2.302302302302302373e+00 7.717008124321917961e-01
2.307307307307307376e+00 7.699569932377131609e-01
2.312312312312312379e+00 7.681484366148397802e-01
2.317317317317317382e+00 7.662759138616085375e-01
2.322322322322322385e+00 7.643402074464802354e-01
2.327327327327327389e+00 7.623421105923676722e-01
2.332332332332332392e+00 7.602824268610356429e-01
2.337337337337337395e+00 7.581619697381281053e-01
2.342342342342342398e+00 7.559815622192865847e-01
2.347347347347347402e+00 7.537420363972239246e-01
2.352352352352352405e+00 7.514442330502590917e-01
2.357357357357357408e+00 7.490890012323196956e-01
2.362362362362362411e+00 7.466771978647777086e-01
2.367367367367367414e+00 7.442096873301703441e-01
2.372372372372372418e+00 7.416873410681099621e-01
2.377377377377377421e+00 7.391110371734544993e-01
2.382382382382382424e+00 7.364816599970934741e-01
2.387387387387387427e+00 7.338000997493738797e-01
2.392392392392392431e+00 7.310672521063511509e-01
2.397397397397397434e+00 7.282840178191359870e-01
2.402402402402402437e+00 7.254513023264759219e-01
2.407407407407407440e+00 7.225700153705381101e-01
2.412412412412412444e+00 7.196410706163922644e-01
2.417417417417417447e+00 7.166653852750022313e-01
2.422422422422422450e+00 7.136438797301339898e-01
2.427427427427427453e+00 7.105774771690833713e-01
2.432432432432432456e+00 7.074671032176417240e-01
2.437437437437437460e+00 7.043136855790516071e-01
2.442442442442442463e+00 7.011181536774824252e-01
2.447447447447447466e+00 6.978814383058620230e-01
2.452452452452452469e+00 6.946044712782539765e-01
2.457457457457457473e+00 6.912881850869124767e-01
2.462462462462462476e+00 6.879335125641699022e-01
2.467467467467467479e+00 6.845413865490530547e-01
2.472472472472472482e+00 6.811127395590356182e-01
2.477477477477477485e+00 6.776485034666789309e-01
2.482482482482482489e+00 6.741496091815161185e-01
2.487487487487487492e+00 6.706169863371121975e-01
2.492492492492492495e+00 6.670515629834178339e-01
2.497497497497497498e+00 6.634542652844496180e-01
2.502502502502502502e+00 6.598260172214844843e-01
2.507507507507507505e+00 6.561677403016101806e-01
2.512512512512512508e+00 6.524803532719402055e-01
2.517517517517517511e+00 6.487647718393502183e-01
2.522522522522522515e+00 6.450219083958935729e-01
2.527527527527527518e+00 6.412526717498534534e-01
2.532532532532532521e+00 6.374579668625670603e-01
2.537537537537537524e+00 6.336386945910205126e-01
2.542542542542542527e+00 6.297957514361447462e-01
2.547547547547547531e+00 6.259300292970549906e-01
2.552552552552552534e+00 6.220424152309924626e-01
2.557557557557557537e+00 6.181337912192758077e-01
2.562562562562562540e+00 6.142050339389577562e-01
2.567567567567567544e+00 6.102570145404991875e-01
2.572572572572572547e+00 6.062905984312948471e-01
2.577577577577577550e+00 6.023066450650579329e-01
2.582582582582582553e+00 5.983060077371304963e-01
2.587587587587587556e+00 5.942895333856977880e-01
2.592592592592592560e+00 5.902580623988658015e-01
2.597597597597597563e+00 5.862124284276090114e-01
2.602602602602602566e+00 5.821534582046213879e-01
2.607607607607607569e+00 5.780819713689631101e-01
2.612612612612612573e+00 5.739987802965507147e-01
2.617617617617617576e+00 5.699046899364836882e-01
2.622622622622622579e+00 5.658004976530984775e-01
2.627627627627627582e+00 5.616869930738240813e-01
2.632632632632632586e+00 5.575649579426903424e-01
2.637637637637637589e+00 5.534351659796219458e-01
2.642642642642642592e+00 5.492983827452802004e-01
2.647647647647647595e+00 5.451553655115765062e-01
2.652652652652652598e+00 5.410068631377414894e-01
2.657657657657657602e+00 5.368536159519393669e-01
2.662662662662662605e+00 5.326963556383127463e-01
2.667667667667667608e+00 5.285358051295288018e-01
2.672672672672672611e+00 5.243726785046676220e-01
2.677677677677677615e+00 5.202076808924288587e-01
2.682682682682682618e+00 5.160415083796544566e-01
2.687687687687687621e+00 5.118748479250858630e-01
2.692692692692692624e+00 5.077083772781985083e-01
2.697697697697697627e+00 5.035427649032591102e-01
2.702702702702702631e+00 4.993786699083282987e-01
2.707707707707707634e+00 4.952167419793000458e-01
2.712712712712712637e+00 4.910576213188692640e-01
2.717717717717717640e+00 4.869019385902788044e-01
2.722722722722722644e+00 4.827503148659568200e-01
2.727727727727727647e+00 4.786033615807763208e-01
2.732732732732732650e+00 4.744616804900157470e-01
2.737737737737737653e+00 4.703258636319148644e-01
2.742742742742742657e+00 4.661964932946718321e-01
2.747747747747747660e+00 4.620741419879369483e-01
2.752752752752752663e+00 4.579593724186349357e-01
2.757757757757757666e+00 4.538527374711138207e-01
2.762762762762762669e+00 4.497547801914378307e-01
2.767767767767767673e+00 4.456660337759081880e-01
2.772772772772772676e+00 4.415870215635462337e-01
2.777777777777777679e+00 4.375182570326629494e-01
2.782782782782782682e+00 4.334602438012439274e-01
2.787787787787787686e+00 4.294134756312435464e-01
2.792792792792792689e+00 4.253784364365656434e-01
2.797797797797797692e+00 4.213556002947639323e-01
2.802802802802802695e+00 4.173454314623136763e-01
2.807807807807807698e+00 4.133483843934083191e-01
2.812812812812812702e+00 4.093649037621727160e-01
2.817817817817817705e+00 4.053954244882769231e-01
2.822822822822822708e+00 4.014403717657863968e-01
2.827827827827827711e+00 3.975001610952182962e-01
2.832832832832832715e+00 3.935751983187459335e-01
2.837837837837837718e+00 3.896658796584021034e-01
2.842842842842842721e+00 3.857725917572666363e-01
2.847847847847847724e+00 3.818957117235399212e-01
2.852852852852852727e+00 3.780356071773995907e-01
2.857857857857857731e+00 3.741926363006040090e-01
2.862862862862862734e+00 3.703671478887260449e-01
2.867867867867867737e+00 3.665594814059593420e-01
2.872872872872872740e+00 3.627699670424204270e-01
2.877877877877877744e+00 3.589989257738485096e-01
2.882882882882882747e+00 3.552466694236813272e-01
2.887887887887887750e+00 3.515135007273246792e-01
2.892892892892892753e+00 3.477997133986891476e-01
2.897897897897897757e+00 3.441055921987570820e-01
2.902902902902902760e+00 3.404314130062499610e-01
2.907907907907907763e+00 3.367774428902236550e-01
2.912912912912912766e+00 3.331439401845416315e-01
2.917917917917917769e+00 3.295311545642100604e-01
2.922922922922922773e+00 3.259393271233981815e-01
2.927927927927927776e+00 3.223686904551836818e-01
2.932932932932932779e+00 3.188194687328541610e-01
2.937937937937937782e+00 3.152918777927843363e-01
2.942942942942942786e+00 3.117861252187412724e-01
2.947947947947947789e+00 3.083024104276130828e-01
2.952952952952952792e+00 3.048409247564370927e-01
2.957957957957957795e+00 3.014018515507163043e-01
2.962962962962962798e+00 2.979853662539170833e-01
2.967967967967967802e+00 2.945916364981012725e-01
2.972972972972972805e+00 2.912208221956302245e-01
2.977977977977977808e+00 2.878730756318741424e-01
2.982982982982982811e+00 2.845485415588456246e-01
2.987987987987987815e+00 2.812473572897581375e-01
2.992992992992992818e+00 2.779696527943579798e-01
2.997997997997997821e+00 2.747155507950559961e-01
3.003003003003002824e+00 2.714851668637315307e-01
3.008008008008007828e+00 2.682786095192280507e-01
3.013013013013012831e+00 2.650959803254048230e-01
3.018018018018017834e+00 2.619373739897304376e-01
3.023023023023022837e+00 2.588028784623759293e-01
3.028028028028027840e+00 2.556925750357355032e-01
3.033033033033032844e+00 2.526065384442989226e-01
3.038038038038037847e+00 2.495448369648890774e-01
3.043043043043042850e+00 2.465075325171448006e-01
3.048048048048047853e+00 2.434946807642582589e-01
3.053053053053052857e+00 2.405063312138737419e-01
3.058058058058057860e+00 2.375425273191210107e-01
3.063063063063062863e+00 2.346033065797525352e-01
3.068068068068067866e+00 2.316887006433115959e-01
3.073073073073072869e+00 2.287987354062937795e-01
3.078078078078077873e+00 2.259334311152784436e-01
3.083083083083082876e+00 2.230928024679702248e-01
3.088088088088087879e+00 2.202768587141065992e-01
3.093093093093092882e+00 2.174856037562160060e-01
3.098098098098097886e+00 2.147190362501638361e-01
3.103103103103102889e+00 2.119771497054440956e-01
3.108108108108107892e+00 2.092599325852145253e-01
3.113113113113112895e+00 2.065673684060137516e-01
3.118118118118117899e+00 2.038994358371108706e-01
3.123123123123122902e+00 2.012561087995003439e-01
3.128128128128127905e+00 1.986373565644584394e-01
3.133133133133132908e+00 1.960431438516790359e-01
3.138138138138137911e+00 1.934734309269004471e-01
3.143143143143142915e+00 1.909281736990616207e-01
3.148148148148147918e+00 1.884073238168879616e-01
3.153153153153152921e+00 1.859108287649512414e-01
3.158158158158157924e+00 1.834386319591039538e-01
3.163163163163162928e+00 1.809906728413251398e-01
3.168168168168167931e+00 1.785668869739060749e-01
3.173173173173172934e+00 1.761672061329910832e-01
3.178178178178177937e+00 1.737915584014161630e-01
3.183183183183182940e+00 1.714398682608368751e-01
3.188188188188187944e+00 1.691120566831368910e-01
3.193193193193192947e+00 1.668080412210710961e-01
3.198198198198197950e+00 1.645277360981479420e-01
3.203203203203202953e+00 1.622710522977181269e-01
3.208208208208208401e+00 1.600378976512448204e-01
3.213213213213213404e+00 1.578281769257658951e-01
3.218218218218218407e+00 1.556417919105014536e-01
3.223223223223223410e+00 1.534786415026111461e-01
3.228228228228228414e+00 1.513386217920664745e-01
3.233233233233233417e+00 1.492216261456551230e-01
3.238238238238238420e+00 1.471275452900729364e-01
3.243243243243243423e+00 1.450562673941053482e-01
3.248248248248248427e+00 1.430076781498928196e-01
3.253253253253253430e+00 1.409816608532478144e-01
3.258258258258258433e+00 1.389780964830358012e-01
3.263263263263263436e+00 1.369968637796028788e-01
3.268268268268268439e+00 1.350378393222346485e-01
3.273273273273273443e+00 1.331008976056378135e-01
3.278278278278278446e+00 1.311859111154608515e-01
3.283283283283283449e+00 1.292927504028011099e-01
3.288288288288288452e+00 1.274212841577408439e-01
3.293293293293293456e+00 1.255713792818727303e-01
3.298298298298298459e+00 1.237429009598285251e-01
3.303303303303303462e+00 1.219357127297863025e-01
3.308308308308308465e+00 1.201496765529835448e-01
3.313313313313313468e+00 1.183846528821953931e-01
3.318318318318318472e+00 1.166405007292060092e-01
3.323323323323323475e+00 1.149170777312521763e-01
3.328328328328328478e+00 1.132142402164493106e-01
3.333333333333333481e+00 1.115318432681853683e-01
3.338338338338338485e+00 1.098697407884970806e-01
3.343343343343343488e+00 1.082277855604162065e-01
3.348348348348348491e+00 1.066058293092845277e-01
3.353353353353353494e+00 1.050037227630621628e-01
3.358358358358358497e+00 1.034213157115846105e-01
3.363363363363363501e+00 1.018584570648289472e-01
3.368368368368368504e+00 1.003149949101275473e-01
3.373373373373373507e+00 9.879077656838916588e-02
3.378378378378378510e+00 9.728564864929011013e-02
3.383383383383383514e+00 9.579945710545621773e-02
3.388388388388388517e+00 9.433204728564106856e-02
3.393393393393393520e+00 9.288326398688877272e-02
3.398398398398398523e+00 9.145295150570383058e-02
3.403403403403403527e+00 9.004095368822775947e-02
3.408408408408408530e+00 8.864711397940548687e-02
3.413413413413413533e+00 8.727127547119518935e-02
3.418418418418418536e+00 8.591328094976904972e-02
3.423423423423423539e+00 8.457297294174943858e-02
3.428428428428428543e+00 8.325019375948573830e-02
3.433433433433433546e+00 8.194478554535063186e-02
3.438438438438438549e+00 8.065659031509601895e-02
3.443443443443443552e+00 7.938545000024641030e-02
3.448448448448448556e+00 7.813120648955730607e-02
3.453453453453453559e+00 7.689370166954058450e-02
3.458458458458458562e+00 7.567277746405312588e-02
3.463463463463463565e+00 7.446827587297917550e-02
3.468468468468468568e+00 7.328003900998741882e-02
3.473473473473473572e+00 7.210790913938833202e-02
3.478478478478478575e+00 7.095172871210900234e-02
3.483483483483483578e+00 6.981134040075706593e-02
3.488488488488488581e+00 6.868658713382833070e-02
3.493493493493493585e+00 6.757731212903041185e-02
3.498498498498498588e+00 6.648335892575693573e-02
3.503503503503503591e+00 6.540457141670101560e-02
3.508508508508508594e+00 6.434079387863733679e-02
3.513513513513513598e+00 6.329187100235238173e-02
3.518518518518518601e+00 6.225764792177863188e-02
3.523523523523523604e+00 6.123797024229035713e-02
3.528528528528528607e+00 6.023268406821081361e-02
3.533533533533533610e+00 5.924163602951620922e-02
3.538538538538538614e+00 5.826467330776188835e-02
3.543543543543543617e+00 5.730164366122811326e-02
3.548548548548548620e+00 5.635239544930655681e-02
3.553553553553553623e+00 5.541677765613127471e-02
3.558558558558558627e+00 5.449463991345971509e-02
3.563563563563563630e+00 5.358583252282892589e-02
3.568568568568568633e+00 5.269020647697984089e-02
3.573573573573573636e+00 5.180761348057351390e-02
3.578578578578578639e+00 5.093790597020035615e-02
3.583583583583583643e+00 5.008093713369873162e-02
3.588588588588588646e+00 4.923656092878668511e-02
3.593593593593593649e+00 4.840463210102869535e-02
3.598598598598598652e+00 4.758500620113567670e-02
3.603603603603603656e+00 4.677753960160924152e-02
3.608608608608608659e+00 4.598208951275402356e-02
3.613613613613613662e+00 4.519851399805268483e-02
3.618618618618618665e+00 4.442667198892241709e-02
3.623623623623623669e+00 4.366642329886012003e-02
3.628628628628628672e+00 4.291762863698737190e-02
3.633633633633633675e+00 4.218014962101025028e-02
3.638638638638638678e+00 4.145384878959140762e-02
3.643643643643643681e+00 4.073858961416319119e-02
3.648648648648648685e+00 4.003423651017102430e-02
3.653653653653653688e+00 3.934065484777721222e-02
3.658658658658658691e+00 3.865771096202029466e-02
3.663663663663663694e+00 3.798527216244910326e-02
3.668668668668668698e+00 3.732320674223524315e-02
3.673673673673673701e+00 3.667138398677992350e-02
3.678678678678678704e+00 3.602967418181745457e-02
3.683683683683683707e+00 3.539794862103755324e-02
3.688688688688688710e+00 3.477607961321997621e-02
3.693693693693693714e+00 3.416394048890499663e-02
3.698698698698698717e+00 3.356140560660179906e-02
3.703703703703703720e+00 3.296835035854898954e-02
3.708708708708708723e+00 3.238465117602985083e-02
3.713713713713713727e+00 3.181018553426240292e-02
3.718718718718718730e+00 3.124483195686185780e-02
3.723723723723723733e+00 3.068847001989376960e-02
3.728728728728728736e+00 3.014098035552315730e-02
3.733733733733733740e+00 2.960224465526611198e-02
3.738738738738738743e+00 2.907214567286157611e-02
3.743743743743743746e+00 2.855056722676199699e-02
3.748748748748748749e+00 2.803739420225683301e-02
3.753753753753753752e+00 2.753251255323988303e-02
3.758758758758758756e+00 2.703580930362343981e-02
3.763763763763763759e+00 2.654717254841226434e-02
3.768768768768768762e+00 2.606649145444327881e-02
3.773773773773773765e+00 2.559365626080107453e-02
3.778778778778778769e+00 2.512855827891597935e-02
3.783783783783783772e+00 2.467108989235577282e-02
3.788788788788788775e+00 2.422114455631283261e-02
3.793793793793793778e+00 2.377861679680443735e-02
3.798798798798798781e+00 2.334340220958317641e-02
3.803803803803803785e+00 2.291539745877319706e-02
3.808808808808808788e+00 2.249450027523847498e-02
3.813813813813813791e+00 2.208060945468587680e-02
3.818818818818818794e+00 2.167362485551792284e-02
3.823823823823823798e+00 2.127344739643514948e-02
3.828828828828828801e+00 2.087997905380377731e-02
3.833833833833833804e+00 2.049312285878518436e-02
3.838838838838838807e+00 2.011278289424499321e-02
3.843843843843843811e+00 1.973886429144044996e-02
3.848848848848848814e+00 1.937127322649907085e-02
3.853853853853853817e+00 1.900991691668903194e-02
3.858858858858858820e+00 1.865470361649507886e-02
3.863863863863863823e+00 1.830554261350047021e-02
3.868868868868868827e+00 1.796234422408383991e-02
3.873873873873873830e+00 1.762501978893744881e-02
3.878878878878878833e+00 1.729348166841326861e-02
3.883883883883883836e+00 1.696764323770155042e-02
3.888888888888888840e+00 1.664741888184936500e-02
3.893893893893893843e+00 1.633272399062273006e-02
3.898898898898898846e+00 1.602347495322419685e-02
3.903903903903903849e+00 1.571958915286015765e-02
3.908908908908908852e+00 1.542098496117789985e-02
3.913913913913913856e+00 1.512758173256486226e-02
3.918918918918918859e+00 1.483929979832494979e-02
3.923923923923923862e+00 1.455606046072977812e-02
3.928928928928928865e+00 1.427778598695676054e-02
3.933933933933933869e+00 1.400439960291435630e-02
3.938938938938938872e+00 1.373582548696129432e-02
3.943943943943943875e+00 1.347198876352362698e-02
3.948948948948948878e+00 1.321281549661763866e-02
3.953953953953953881e+00 1.295823268327779207e-02
3.958958958958958885e+00 1.270816824689980674e-02
3.963963963963963888e+00 1.246255103049885571e-02
3.968968968968968891e+00 1.222131078989168937e-02
3.973973973973973894e+00 1.198437818680306646e-02
3.978978978978978898e+00 1.175168478190214555e-02
3.983983983983983901e+00 1.152316302777468826e-02
3.988988988988988904e+00 1.129874626183276394e-02
3.993993993993993907e+00 1.107836869916527939e-02
3.998998998998998911e+00 1.086196542533805244e-02
4.004004004004004358e+00 1.064947238914014903e-02
4.009009009009009361e+00 1.044082639528674805e-02
4.014014014014014364e+00 1.023596509707670223e-02
4.019019019019019368e+00 1.003482698901326728e-02
4.024024024024024371e+00 9.837351399386767836e-03
4.029029029029029374e+00 9.643478482826943823e-03
4.034034034034034377e+00 9.453149212823759584e-03
4.039039039039039380e+00 9.266305374224069122e-03
4.044044044044044384e+00 9.082889555704314402e-03
4.049049049049049387e+00 8.902845142223614339e-03
4.054054054054054390e+00 8.726116307460082475e-03
4.059059059059059393e+00 8.552648006232864419e-03
4.064064064064064397e+00 8.382385966912521413e-03
4.069069069069069400e+00 8.215276683823300591e-03
4.074074074074074403e+00 8.051267409639881883e-03
4.079079079079079406e+00 7.890306147779533111e-03
4.084084084084084409e+00 7.732341644794716098e-03
4.089089089089089413e+00 7.577323382766191530e-03
4.094094094094094416e+00 7.425201571700915971e-03
4.099099099099099419e+00 7.275927141936104105e-03
4.104104104104104422e+00 7.129451736550545572e-03
4.109109109109109426e+00 6.985727703788554080e-03
4.114114114114114429e+00 6.844708089494910309e-03
4.119119119119119432e+00 6.706346629565429485e-03
4.124124124124124435e+00 6.570597742414099884e-03
4.129129129129129439e+00 6.437416521458358756e-03
4.134134134134134442e+00 6.306758727625835434e-03
4.139139139139139445e+00 6.178580781882258080e-03
4.144144144144144448e+00 6.052839757784169578e-03
4.149149149149149451e+00 5.929493374056689359e-03
4.154154154154154455e+00 5.808499987198846061e-03
4.159159159159159458e+00 5.689818584117663225e-03
4.164164164164164461e+00 5.573408774792626939e-03
4.169169169169169464e+00 5.459230784971370702e-03
4.174174174174174468e+00 5.347245448899594182e-03
4.179179179179179471e+00 5.237414202084324233e-03
4.184184184184184474e+00 5.129699074093326677e-03
4.189189189189189477e+00 5.024062681392086130e-03
4.194194194194194480e+00 4.920468220218039875e-03
4.199199199199199484e+00 4.818879459494891659e-03
4.204204204204204487e+00 4.719260733787042708e-03
4.209209209209209490e+00 4.621576936295527724e-03
4.214214214214214493e+00 4.525793511896496722e-03
4.219219219219219497e+00 4.431876450223221943e-03
4.224224224224224500e+00 4.339792278792171075e-03
4.229229229229229503e+00 4.249508056174843354e-03
4.234234234234234506e+00 4.160991365215215877e-03
4.239239239239239510e+00 4.074210306293988421e-03
4.244244244244244513e+00 3.989133490641266072e-03
4.249249249249249516e+00 3.905730033696493998e-03
4.254254254254254519e+00 3.823969548518192652e-03
4.259259259259259522e+00 3.743822139242949584e-03
4.264264264264264526e+00 3.665258394595018350e-03
4.269269269269269529e+00 3.588249381446187956e-03
4.274274274274274532e+00 3.512766638427774254e-03
4.279279279279279535e+00 3.438782169593645587e-03
4.284284284284284539e+00 3.366268438136416422e-03
4.289289289289289542e+00 3.295198360155676600e-03
4.294294294294294545e+00 3.225545298479936315e-03
4.299299299299299548e+00 3.157283056541746857e-03
4.304304304304304551e+00 3.090385872306888361e-03
4.309309309309309555e+00 3.024828412257860467e-03
4.314314314314314558e+00 2.960585765431688471e-03
4.319319319319319561e+00 2.897633437512462176e-03
4.324324324324324564e+00 2.835947344979016828e-03
4.329329329329329568e+00 2.775503809307854151e-03
4.334334334334334571e+00 2.716279551231140857e-03
4.339339339339339574e+00 2.658251685050557443e-03
4.344344344344344577e+00 2.601397713006714952e-03
4.349349349349349581e+00 2.545695519704140996e-03
4.354354354354354584e+00 2.491123366592741008e-03
4.359359359359359587e+00 2.437659886504274075e-03
4.364364364364364590e+00 2.385284078245695615e-03
4.369369369369369593e+00 2.333975301247940073e-03
4.374374374374374597e+00 2.283713270270990199e-03
4.379379379379379600e+00 2.234478050164776658e-03
4.384384384384384603e+00 2.186250050686156052e-03
4.389389389389389606e+00 2.139010021371729690e-03
4.394394394394394610e+00 2.092739046466445853e-03
4.399399399399399613e+00 2.047418539908193308e-03
4.404404404404404616e+00 2.003030240367607590e-03
4.409409409409409619e+00 1.959556206343956997e-03
4.414414414414414622e+00 1.916978811315818302e-03
4.419419419419419626e+00 1.875280738947493258e-03
4.424424424424424629e+00 1.834444978350355986e-03
4.429429429429429632e+00 1.794454819398726402e-03
4.434434434434434635e+00 1.755293848101148989e-03
4.439439439439439639e+00 1.716945942025569849e-03
4.444444444444444642e+00 1.679395265779058894e-03
4.449449449449449645e+00 1.642626266541541554e-03
4.454454454454454648e+00 1.606623669653398220e-03
4.459459459459459651e+00 1.571372474256424196e-03
4.464464464464464655e+00 1.536857948988496272e-03
4.469469469469469658e+00 1.503065627730748718e-03
4.474474474474474661e+00 1.469981305407844826e-03
4.479479479479479664e+00 1.437591033840694135e-03
4.484484484484484668e+00 1.405881117651076482e-03
4.489489489489489671e+00 1.374838110218355681e-03
4.494494494494494674e+00 1.344448809687637074e-03
4.499499499499499677e+00 1.314700255029028521e-03
4.504504504504504681e+00 1.285579722147912884e-03
4.509509509509509684e+00 1.257074720045642420e-03
4.514514514514514687e+00 1.229172987030470541e-03
4.519519519519519690e+00 1.201862486978243477e-03
4.524524524524524693e+00 1.175131405642620454e-03
4.529529529529529697e+00 1.148968147014381783e-03
4.534534534534534700e+00 1.123361329729416968e-03
4.539539539539539703e+00 1.098299783525073011e-03
4.544544544544544706e+00 1.073772545744597481e-03
4.549549549549549710e+00 1.049768857888933255e-03
4.554554554554554713e+00 1.026278162215951001e-03
4.559559559559559716e+00 1.003290098386308863e-03
4.564564564564564719e+00 9.807945001558424167e-04
4.569569569569569722e+00 9.587813921138187579e-04
4.574574574574574726e+00 9.372409864669786241e-04
4.579579579579579729e+00 9.161636798685727926e-04
4.584584584584584732e+00 8.955400502923257589e-04
4.589589589589589735e+00 8.753608539507180212e-04
4.594594594594594739e+00 8.556170222572050078e-04
4.599599599599599742e+00 8.362996588320317738e-04
4.604604604604604745e+00 8.174000365511280373e-04
4.609609609609609748e+00 7.989095946376902069e-04
4.614614614614614752e+00 7.808199357961275247e-04
4.619619619619619755e+00 7.631228233877903255e-04
4.624624624624624758e+00 7.458101786481241427e-04
4.629629629629629761e+00 7.288740779449478201e-04
4.634634634634634764e+00 7.123067500771600039e-04
4.639639639639639768e+00 6.961005736137671146e-04
4.644644644644644771e+00 6.802480742725145130e-04
4.649649649649649774e+00 6.647419223379367635e-04
4.654654654654654777e+00 6.495749301182060726e-04
4.659659659659659781e+00 6.347400494405383174e-04
4.664664664664664784e+00 6.202303691845334650e-04
4.669669669669669787e+00 6.060391128531979806e-04
4.674674674674674790e+00 5.921596361811449615e-04
4.679679679679679793e+00 5.785854247795437378e-04
4.684684684684684797e+00 5.653100918174196274e-04
4.689689689689689800e+00 5.523273757389181955e-04
4.694694694694694803e+00 5.396311380159763034e-04
4.699699699699699806e+00 5.272153609361935169e-04
4.704704704704704810e+00 5.150741454253242573e-04
4.709709709709709813e+00 5.032017089039603772e-04
4.714714714714714816e+00 4.915923831781823317e-04
4.719719719719719819e+00 4.802406123635252267e-04
4.724724724724724823e+00 4.691409508420360725e-04
4.729729729729729826e+00 4.582880612518997116e-04
4.734734734734734829e+00 4.476767125092637081e-04
4.739739739739739832e+00 4.373017778619001832e-04
4.744744744744744835e+00 4.271582329742378481e-04
4.749749749749749839e+00 4.172411540433866063e-04
4.754754754754754842e+00 4.075457159457667984e-04
4.759759759759759845e+00 3.980671904139776581e-04
4.764764764764764848e+00 3.888009442433792507e-04
4.769769769769769852e+00 3.797424375282248293e-04
4.774774774774774855e+00 3.708872219267203563e-04
4.779779779779779858e+00 3.622309389548013952e-04
4.784784784784784861e+00 3.537693183081178539e-04
4.789789789789789864e+00 3.454981762119709770e-04
4.794794794794794868e+00 3.374134137986803286e-04
4.799799799799799871e+00 3.295110155121765009e-04
4.804804804804804874e+00 3.217870475392812417e-04
4.809809809809809877e+00 3.142376562674260160e-04
4.814814814814814881e+00 3.068590667683846417e-04
4.819819819819819884e+00 2.996475813076891585e-04
4.824824824824824887e+00 2.925995778793477760e-04
4.829829829829829890e+00 2.857115087655097180e-04
4.834834834834834894e+00 2.789798991207460095e-04
4.839839839839839897e+00 2.724013455805676036e-04
4.844844844844844900e+00 2.659725148938710368e-04
4.849849849849849903e+00 2.596901425789046041e-04
4.854854854854854906e+00 2.535510316025004819e-04
4.859859859859859910e+00 2.475520510821716457e-04
4.864864864864864913e+00 2.416901350107351475e-04
4.869869869869869916e+00 2.359622810032080496e-04
4.874874874874874919e+00 2.303655490655495176e-04
4.879879879879879923e+00 2.248970603849869668e-04
4.884884884884884926e+00 2.195539961416001864e-04
4.889889889889889929e+00 2.143335963408213784e-04
4.894894894894894932e+00 2.092331586665524654e-04
4.899899899899899935e+00 2.042500373545978536e-04
4.904904904904904939e+00 1.993816420860848972e-04
4.909909909909909942e+00 1.946254369005958349e-04
4.914914914914914945e+00 1.899789391286534404e-04
4.919919919919919948e+00 1.854397183433536568e-04
4.924924924924924952e+00 1.810053953307539515e-04
4.929929929929929955e+00 1.766736410788104466e-04
4.934934934934934958e+00 1.724421757845059292e-04
4.939939939939939961e+00 1.683087678789320590e-04
4.944944944944944965e+00 1.642712330700266707e-04
4.949949949949949968e+00 1.603274334026937639e-04
4.954954954954954971e+00 1.564752763360262951e-04
4.959959959959959974e+00 1.527127138373585516e-04
4.964964964964964977e+00 1.490377414928921549e-04
4.969969969969969981e+00 1.454483976346197371e-04
4.974974974974974984e+00 1.419427624832957037e-04
4.979979979979979987e+00 1.385189573071751452e-04
4.984984984984984990e+00 1.351751435962942173e-04
4.989989989989989994e+00 1.319095222520277975e-04
4.994994994994994997e+00 1.287203327916496801e-04
5.000000000000000000e+00 1.256058525677151711e-04


==> tikz_data/gamma_pdf_2_7.csv <==
0.000000000000000000e+00 0.000000000000000000e+00
5.005005005005004962e-03 0.000000000000000000e+00
1.001001001001000992e-02 0.000000000000000000e+00
1.501501501501501488e-02 0.000000000000000000e+00
2.002002002002001985e-02 0.000000000000000000e+00
2.502502502502502307e-02 0.000000000000000000e+00
3.003003003003002977e-02 0.000000000000000000e+00
3.503503503503503647e-02 0.000000000000000000e+00
4.004004004004003969e-02 0.000000000000000000e+00
4.504504504504504292e-02 0.000000000000000000e+00
5.005005005005004615e-02 0.000000000000000000e+00
5.505505505505505631e-02 0.000000000000000000e+00
6.006006006006005954e-02 0.000000000000000000e+00
6.506506506506506970e-02 0.000000000000000000e+00
7.007007007007007293e-02 0.000000000000000000e+00
7.507507507507507616e-02 0.000000000000000000e+00
8.008008008008007939e-02 0.000000000000000000e+00
8.508508508508508261e-02 0.000000000000000000e+00
9.009009009009008584e-02 0.000000000000000000e+00
9.509509509509508907e-02 0.000000000000000000e+00
1.001001001001000923e-01 0.000000000000000000e+00
1.051051051051051094e-01 0.000000000000000000e+00
1.101101101101101126e-01 0.000000000000000000e+00
1.151151151151151159e-01 0.000000000000000000e+00
1.201201201201201191e-01 0.000000000000000000e+00
1.251251251251251362e-01 0.000000000000000000e+00
1.301301301301301394e-01 0.000000000000000000e+00
1.351351351351351426e-01 0.000000000000000000e+00
1.401401401401401459e-01 0.000000000000000000e+00
1.451451451451451491e-01 0.000000000000000000e+00
1.501501501501501523e-01 0.000000000000000000e+00
1.551551551551551555e-01 0.000000000000000000e+00
1.601601601601601588e-01 0.000000000000000000e+00
1.651651651651651620e-01 0.000000000000000000e+00
1.701701701701701652e-01 0.000000000000000000e+00
1.751751751751751685e-01 0.000000000000000000e+00
1.801801801801801717e-01 0.000000000000000000e+00
1.851851851851851749e-01 0.000000000000000000e+00
1.901901901901901781e-01 0.000000000000000000e+00
1.951951951951951814e-01 0.000000000000000000e+00
2.002002002002001846e-01 0.000000000000000000e+00
2.052052052052052156e-01 0.000000000000000000e+00
2.102102102102102188e-01 0.000000000000000000e+00
2.152152152152152220e-01 0.000000000000000000e+00
2.202202202202202252e-01 0.000000000000000000e+00
2.252252252252252285e-01 0.000000000000000000e+00
2.302302302302302317e-01 0.000000000000000000e+00
2.352352352352352349e-01 0.000000000000000000e+00
2.402402402402402382e-01 0.000000000000000000e+00
2.452452452452452414e-01 0.000000000000000000e+00
2.502502502502502724e-01 0.000000000000000000e+00
2.552552552552552756e-01 0.000000000000000000e+00
2.602602602602602788e-01 0.000000000000000000e+00
2.652652652652652820e-01 0.000000000000000000e+00
2.702702702702702853e-01 0.000000000000000000e+00
2.752752752752752885e-01 0.000000000000000000e+00
2.802802802802802917e-01 0.000000000000000000e+00
2.852852852852852950e-01 0.000000000000000000e+00
2.902902902902902982e-01 0.000000000000000000e+00
2.952952952952953014e-01 0.000000000000000000e+00
3.003003003003003046e-01 0.000000000000000000e+00
3.053053053053053079e-01 0.000000000000000000e+00
3.103103103103103111e-01 0.000000000000000000e+00
3.153153153153153143e-01 0.000000000000000000e+00
3.203203203203203175e-01 0.000000000000000000e+00
3.253253253253253208e-01 0.000000000000000000e+00
3.303303303303303240e-01 0.000000000000000000e+00
3.353353353353353272e-01 0.000000000000000000e+00
3.403403403403403304e-01 0.000000000000000000e+00
3.453453453453453337e-01 0.000000000000000000e+00
3.503503503503503369e-01 0.000000000000000000e+00
3.553553553553553401e-01 0.000000000000000000e+00
3.603603603603603434e-01 0.000000000000000000e+00
3.653653653653653466e-01 1.235164114603116360e-321
3.703703703703703498e-01 5.138282716748964059e-319
3.753753753753753530e-01 2.228742480031009192e-316
3.803803803803803563e-01 8.846399166719787461e-314
3.853853853853853595e-01 3.220698628402842497e-311
3.903903903903903627e-01 1.077901838977241125e-308
3.953953953953953659e-01 3.323420292466643832e-306
4.004004004004003692e-01 9.459419057929326660e-304
4.054054054054054279e-01 2.490460281704317734e-301
4.104104104104104311e-01 6.076615848704431008e-299
4.154154154154154344e-01 1.376612729803234656e-296
4.204204204204204376e-01 2.900692376214889532e-294
4.254254254254254408e-01 5.694768880270764056e-292
4.304304304304304440e-01 1.043406613898134910e-289
4.354354354354354473e-01 1.787013010705485926e-287
4.404404404404404505e-01 2.865288150721524211e-285
4.454454454454454537e-01 4.307471966693845408e-283
4.504504504504504570e-01 6.080168249603664508e-281
4.554554554554554602e-01 8.069607254258318960e-279
4.604604604604604634e-01 1.008364896536117065e-276
4.654654654654654666e-01 1.187893332040231809e-274
4.704704704704704699e-01 1.320928484538783224e-272
4.754754754754754731e-01 1.388205118454118845e-270
4.804804804804804763e-01 1.380429183285926643e-268
4.854854854854854795e-01 1.300344685899456829e-266
4.904904904904904828e-01 1.161633430223528420e-264
4.954954954954954860e-01 9.851756715783478955e-263
5.005005005005005447e-01 7.940462836773732280e-261
5.055055055055055480e-01 6.088433657008575939e-259
5.105105105105105512e-01 4.445493840019840949e-257
5.155155155155155544e-01 3.093881492429914640e-255
5.205205205205205576e-01 2.054277454307942368e-253
5.255255255255255609e-01 1.302498610465142818e-251
5.305305305305305641e-01 7.892926214962015412e-250
5.355355355355355673e-01 4.575205269983235274e-248
5.405405405405405705e-01 2.538947670823640723e-246
5.455455455455455738e-01 1.349946251698946143e-244
5.505505505505505770e-01 6.882371983388604317e-243
5.555555555555555802e-01 3.367044883085563189e-241
5.605605605605605835e-01 1.581867292880534616e-239
5.655655655655655867e-01 7.141908394275022094e-238
5.705705705705705899e-01 3.100887691297339428e-236
5.755755755755755931e-01 1.295632399488949774e-234
5.805805805805805964e-01 5.213031276710561531e-233
5.855855855855855996e-01 2.021124007291417545e-231
5.905905905905906028e-01 7.555510930601561145e-230
5.955955955955956060e-01 2.725022988566934721e-228
6.006006006006006093e-01 9.487951506611975763e-227
6.056056056056056125e-01 3.190984609339422400e-225
6.106106106106106157e-01 1.037229049229329441e-223
6.156156156156156189e-01 3.260348436297588555e-222
6.206206206206206222e-01 9.915817995987319091e-221
6.256256256256256254e-01 2.919432139941742552e-219
6.306306306306306286e-01 8.325266614045092037e-218
6.356356356356356319e-01 2.300631898087980821e-216
6.406406406406406351e-01 6.163955252451764910e-215
6.456456456456456383e-01 1.601932842777871675e-213
6.506506506506506415e-01 4.040228335832856795e-212
6.556556556556556448e-01 9.893361637553530333e-211
6.606606606606606480e-01 2.353169804326596731e-209
6.656656656656656512e-01 5.439070409246131720e-208
6.706706706706706544e-01 1.222206151800029077e-206
6.756756756756756577e-01 2.671128636782701045e-205
6.806806806806806609e-01 5.680072043653996555e-204
6.856856856856856641e-01 1.175698113983256603e-202
6.906906906906906674e-01 2.369687991480168104e-201
6.956956956956956706e-01 4.652716848458640181e-200
7.007007007007006738e-01 8.902363904115406333e-199
7.057057057057056770e-01 1.660531038172953784e-197
7.107107107107106803e-01 3.020562823522778289e-196
7.157157157157156835e-01 5.360199622925607856e-195
7.207207207207206867e-01 9.282737454163491869e-194
7.257257257257256899e-01 1.569350211105476924e-192
7.307307307307306932e-01 2.590932116186397115e-191
7.357357357357356964e-01 4.178546893213466410e-190
7.407407407407406996e-01 6.585146878644966273e-189
7.457457457457457028e-01 1.014405662555285862e-187
7.507507507507507061e-01 1.527904601901305844e-186
7.557557557557557093e-01 2.250862224009512719e-185
7.607607607607607125e-01 3.244119479540501347e-184
7.657657657657657158e-01 4.575775169904238298e-183
7.707707707707707190e-01 6.317927526609660422e-182
7.757757757757757222e-01 8.541744415565541079e-181
7.807807807807807254e-01 1.131092199627628394e-179
7.857857857857857287e-01 1.467385501615831169e-178
7.907907907907907319e-01 1.865513107570357811e-177
7.957957957957957351e-01 2.324722899156007169e-176
8.008008008008007383e-01 2.840349261297484182e-175
8.058058058058058526e-01 3.403351328103437937e-174
8.108108108108108558e-01 4.000194824194944033e-173
8.158158158158158590e-01 4.613151605979978620e-172
8.208208208208208623e-01 5.221046350313070652e-171
8.258258258258258655e-01 5.800424505942394996e-170
8.308308308308308687e-01 6.327057641097604090e-169
8.358358358358358720e-01 6.777651041622958545e-168
8.408408408408408752e-01 7.131582758328211327e-167
8.458458458458458784e-01 7.372489970398324880e-166
8.508508508508508816e-01 7.489530591074470283e-165
8.558558558558558849e-01 7.478184228171505044e-164
8.608608608608608881e-01 7.340511513893366997e-163
8.658658658658658913e-01 7.084855902883270773e-162
8.708708708708708945e-01 6.725037284507381650e-161
8.758758758758758978e-01 6.279142526555620737e-160
8.808808808808809010e-01 5.768056805864320021e-159
8.858858858858859042e-01 5.213896996139099338e-158
8.908908908908909074e-01 4.638503918362977323e-157
8.958958958958959107e-01 4.062126817079668039e-156
9.009009009009009139e-01 3.502396484634303610e-155
9.059059059059059171e-01 2.973639825381361075e-154
9.109109109109109204e-01 2.486545167129589926e-153
9.159159159159159236e-01 2.048150031123800308e-152
9.209209209209209268e-01 1.662095278278412450e-151
9.259259259259259300e-01 1.329073351027306577e-150
9.309309309309309333e-01 1.047393525176208200e-149
9.359359359359359365e-01 8.135919162877467569e-149
9.409409409409409397e-01 6.230257386870766821e-148
9.459459459459459429e-01 4.704069523053565416e-147
9.509509509509509462e-01 3.502471158851546186e-146
9.559559559559559494e-01 2.572007270898339101e-145
9.609609609609609526e-01 1.863070552532180699e-144
9.659659659659659559e-01 1.331397129718919499e-143
9.709709709709709591e-01 9.387887999890023434e-143
9.759759759759759623e-01 6.532357994525517535e-142
9.809809809809809655e-01 4.486139327777597835e-141
9.859859859859859688e-01 3.041124838300100625e-140
9.909909909909909720e-01 2.035221009707330107e-139
9.959959959959959752e-01 1.344810242698295277e-138
1.001001001001001089e+00 8.774814801858098203e-138
1.006006006006006093e+00 5.654536590319121822e-137
1.011011011011011096e+00 3.599083833645664207e-136
1.016016016016016099e+00 2.262954233095820685e-135
1.021021021021021102e+00 1.405725880422723832e-134
1.026026026026026106e+00 8.628156322592886043e-134
1.031031031031031109e+00 5.233335112922941043e-133
1.036036036036036112e+00 3.137127770492743776e-132
1.041041041041041115e+00 1.858780953389452845e-131
1.046046046046046119e+00 1.088717188978140376e-130
1.051051051051051122e+00 6.304354494669601258e-130
1.056056056056056125e+00 3.609541089300586704e-129
1.061061061061061128e+00 2.043598818533078409e-128
1.066066066066066131e+00 1.144240718844447668e-127
1.071071071071071135e+00 6.336689496678638921e-127
1.076076076076076138e+00 3.471165067222601315e-126
1.081081081081081141e+00 1.881047818645680687e-125
1.086086086086086144e+00 1.008508226552310061e-124
1.091091091091091148e+00 5.350037258210501087e-124
1.096096096096096151e+00 2.808497528813302029e-123
1.101101101101101154e+00 1.459058530897651690e-122
1.106106106106106157e+00 7.502289103497159651e-122
1.111111111111111160e+00 3.818367464901038372e-121
1.116116116116116164e+00 1.923819728743890346e-120
1.121121121121121167e+00 9.596063316895236805e-120
1.126126126126126170e+00 4.739174900524687570e-119
1.131131131131131173e+00 2.317563149775324139e-118
1.136136136136136177e+00 1.122321866960937545e-117
1.141141141141141180e+00 5.382667850900296135e-117
1.146146146146146183e+00 2.556871244743667895e-116
1.151151151151151186e+00 1.203060830640908285e-115
1.156156156156156189e+00 5.607504408410047577e-115
1.161161161161161193e+00 2.589347636198111930e-114
1.166166166166166196e+00 1.184635479756891818e-113
1.171171171171171199e+00 5.370160110588135876e-113
1.176176176176176202e+00 2.412303257597671625e-112
1.181181181181181206e+00 1.073871594639074680e-111
1.186186186186186209e+00 4.737855105478424295e-111
1.191191191191191212e+00 2.071824336074068917e-110
1.196196196196196215e+00 8.980451568271533741e-110
1.201201201201201219e+00 3.858775025712868240e-109
1.206206206206206222e+00 1.643759716035204620e-108
1.211211211211211225e+00 6.942181362860660089e-108
1.216216216216216228e+00 2.907054004122616508e-107
1.221221221221221231e+00 1.207091412363590888e-106
1.226226226226226235e+00 4.970352133023104438e-106
1.231231231231231238e+00 2.029662126644137236e-105
1.236236236236236241e+00 8.220140164874883271e-105
1.241241241241241244e+00 3.302041458382569215e-104
1.246246246246246248e+00 1.315716233877565275e-103
1.251251251251251251e+00 5.200517987701013680e-103
1.256256256256256254e+00 2.039217444299757674e-102
1.261261261261261257e+00 7.933057673277096785e-102
1.266266266266266260e+00 3.061999189541554403e-101
1.271271271271271264e+00 1.172691672293977869e-100
1.276276276276276267e+00 4.456598680214551085e-100
1.281281281281281270e+00 1.680700868344606725e-99
1.286286286286286273e+00 6.290287843474239837e-99
1.291291291291291277e+00 2.336519961128277943e-98
1.296296296296296280e+00 8.614156140684774062e-98
1.301301301301301283e+00 3.152284042408753281e-97
1.306306306306306286e+00 1.145070195875256852e-96
1.311311311311311290e+00 4.129120534712169827e-96
1.316316316316316293e+00 1.478175267903563667e-95
1.321321321321321296e+00 5.253650601819814043e-95
1.326326326326326299e+00 1.853903036547580779e-94
1.331331331331331302e+00 6.495713225060824666e-94
1.336336336336336306e+00 2.259976006270871810e-93
1.341341341341341309e+00 7.808019168583650285e-93
1.346346346346346312e+00 2.678925367632859269e-92
1.351351351351351315e+00 9.128206409845708205e-92
1.356356356356356319e+00 3.089139537460176185e-91
1.361361361361361322e+00 1.038337970363877528e-90
1.366366366366366325e+00 3.466655926563889260e-90
1.371371371371371328e+00 1.149674652064669976e-89
1.376376376376376331e+00 3.787499403888863626e-89
1.381381381381381335e+00 1.239551414996527694e-88
1.386386386386386338e+00 4.030246422307869165e-88
1.391391391391391341e+00 1.301889859109423015e-87
1.396396396396396344e+00 4.178426407813865153e-87
1.401401401401401348e+00 1.332499966840483243e-86
1.406406406406406351e+00 4.222381235120641635e-86
1.411411411411411354e+00 1.329545194315153252e-85
1.416416416416416357e+00 4.160290172401683446e-85
1.421421421421421361e+00 1.293713835842095092e-84
1.426426426426426364e+00 3.998212997441676260e-84
1.431431431431431367e+00 1.228076884247925276e-83
1.436436436436436370e+00 3.749175227304415372e-83
1.441441441441441373e+00 1.137666325727045283e-82
1.446446446446446377e+00 3.431478562964190367e-82
1.451451451451451380e+00 1.028852102085553729e-81
1.456456456456456383e+00 3.066533720509597184e-81
1.461461461461461386e+00 9.086222271492829683e-81
1.466466466466466390e+00 2.676561850039048765e-80
1.471471471471471393e+00 7.838750573180325115e-80
1.476476476476476396e+00 2.282491590046936217e-79
1.481481481481481399e+00 6.608171025423100603e-79
1.486486486486486402e+00 1.902303944013610198e-78
1.491491491491491406e+00 5.445298804291072340e-78
1.496496496496496409e+00 1.549969524052382332e-77
1.501501501501501412e+00 4.387332338886310863e-77
1.506506506506506415e+00 1.235008573705500951e-76
1.511511511511511419e+00 3.457382663141312313e-76
1.516516516516516422e+00 9.626064780133362881e-76
1.521521521521521425e+00 2.665567110650319162e-75
1.526526526526526428e+00 7.341511400031551816e-75
1.531531531531531432e+00 2.011183516084769186e-74
1.536536536536536435e+00 5.480289395196825649e-74
1.541541541541541438e+00 1.485442708593988348e-73
1.546546546546546441e+00 4.005196690805115321e-73
1.551551551551551444e+00 1.074291357784012231e-72
1.556556556556556448e+00 2.866587654546348545e-72
1.561561561561561451e+00 7.609703929874048714e-72
1.566566566566566454e+00 2.009759191555829355e-71
1.571571571571571457e+00 5.280903353457139387e-71
1.576576576576576461e+00 1.380620809415311281e-70
1.581581581581581464e+00 3.591340173283471134e-70
1.586586586586586467e+00 9.295406927780137600e-70
1.591591591591591470e+00 2.393997405426010801e-69
1.596596596596596473e+00 6.135301247515511331e-69
1.601601601601601477e+00 1.564654562657193967e-68
1.606606606606606702e+00 3.970861159996578356e-68
1.611611611611611705e+00 1.002877185389702295e-67
1.616616616616616708e+00 2.520697099448638037e-67
1.621621621621621712e+00 6.305453895998175643e-67
1.626626626626626715e+00 1.569811958015453984e-66
1.631631631631631718e+00 3.889799189433843039e-66
1.636636636636636721e+00 9.593289888778140057e-66
1.641641641641641725e+00 2.354947587776864270e-65
1.646646646646646728e+00 5.754141716882996773e-65
1.651651651651651731e+00 1.399515519695499373e-64
1.656656656656656734e+00 3.388323414622891683e-64
1.661661661661661737e+00 8.166086468157357962e-64
1.666666666666666741e+00 1.959191864011019921e-63
1.671671671671671744e+00 4.679351085837806702e-63
1.676676676676676747e+00 1.112632256410096989e-62
1.681681681681681750e+00 2.633823059467455779e-62
1.686686686686686754e+00 6.207288859374324994e-62
1.691691691691691757e+00 1.456495351134480393e-61
1.696696696696696760e+00 3.402665914215308707e-61
1.701701701701701763e+00 7.914869423273906918e-61
1.706706706706706766e+00 1.833131037287025407e-60
1.711711711711711770e+00 4.227460500675751602e-60
1.716716716716716773e+00 9.707620292570135819e-60
1.721721721721721776e+00 2.219749494415362991e-59
1.726726726726726779e+00 5.054332482739620404e-59
1.731731731731731783e+00 1.146048260341900547e-58
1.736736736736736786e+00 2.587806338954088217e-58
1.741741741741741789e+00 5.819167043366036808e-58
1.746746746746746792e+00 1.303167950049921236e-57
1.751751751751751796e+00 2.906435648427199150e-57
1.756756756756756799e+00 6.455827839947588568e-57
1.761761761761761802e+00 1.428183931652567982e-56
1.766766766766766805e+00 3.146786646480334976e-56
1.771771771771771808e+00 6.905757185064545249e-56
1.776776776776776812e+00 1.509475159944888874e-55
1.781781781781781815e+00 3.286404583760926085e-55
1.786786786786786818e+00 7.126989553598478501e-55
1.791791791791791821e+00 1.539539445075922798e-54
1.796796796796796825e+00 3.312719078842649813e-54
1.801801801801801828e+00 7.100630184479313941e-54
1.806806806806806831e+00 1.516131969186189644e-53
1.811811811811811834e+00 3.224884712905149662e-53
1.816816816816816837e+00 6.833412434211244249e-53
1.821821821821821841e+00 1.442502001759627472e-52
1.826826826826826844e+00 3.033608904618765868e-52
1.831831831831831847e+00 6.355885743812246492e-52
1.836836836836836850e+00 1.326706248487730558e-51
1.841841841841841854e+00 2.759081148714765467e-51
1.846846846846846857e+00 5.716812023478331335e-51
1.851851851851851860e+00 1.180189513357653991e-50
1.856856856856856863e+00 2.427541051621362828e-50
1.861861861861861867e+00 4.975158590919275216e-50
1.866866866866866870e+00 1.015970841078203614e-49
1.871871871871871873e+00 2.067273379407627979e-49
1.876876876876876876e+00 4.191459299234677202e-49
1.881881881881881879e+00 8.468208045758145481e-49
1.886886886886886883e+00 1.704844983468011137e-48
1.891891891891891886e+00 3.420215770268918817e-48
1.896896896896896889e+00 6.837626962538437325e-48
1.901901901901901892e+00 1.362224177979964940e-47
1.906906906906906896e+00 2.704524858947790246e-47
1.911911911911911899e+00 5.351067773451794275e-47
1.916916916916916902e+00 1.055127183410686388e-46
1.921921921921921905e+00 2.073441582991557401e-46
1.926926926926926908e+00 4.060776737086508242e-46
1.931931931931931912e+00 7.926187870791107438e-46
1.936936936936936915e+00 1.541931633459808860e-45
1.941941941941941918e+00 2.989639950943721839e-45
1.946946946946946921e+00 5.777409104499920113e-45
1.951951951951951925e+00 1.112795111751828366e-44
1.956956956956956928e+00 2.136350401351343961e-44
1.961961961961961931e+00 4.088012662339439687e-44
1.966966966966966934e+00 7.797253778590903219e-44
1.971971971971971938e+00 1.482408737783710392e-43
1.976976976976976941e+00 2.809300754841842616e-43
1.981981981981981944e+00 5.306883308529035703e-43
1.986986986986986947e+00 9.993068840047629483e-43
1.991991991991991950e+00 1.875785663309933237e-42
1.996996996996996954e+00 3.509937944077084249e-42
2.002002002002002179e+00 6.547181886882104948e-42
2.007007007007007182e+00 1.217460596601045499e-41
2.012012012012012185e+00 2.256876055091926440e-41
2.017017017017017189e+00 4.170801174057595900e-41
2.022022022022022192e+00 7.684168789482755475e-41
2.027027027027027195e+00 1.411388364983409374e-40
2.032032032032032198e+00 2.584490540160283884e-40
2.037037037037037202e+00 4.718333543278610491e-40
2.042042042042042205e+00 8.588040025080439599e-40
2.047047047047047208e+00 1.558467021592313587e-39
2.052052052052052211e+00 2.819717938516035847e-39
2.057057057057057214e+00 5.086564117819099038e-39
2.062062062062062218e+00 9.148722415603693824e-39
2.067067067067067221e+00 1.640664079418571654e-38
2.072072072072072224e+00 2.933650382742188482e-38
2.077077077077077227e+00 5.230372727060695870e-38
2.082082082082082231e+00 9.298194042175393330e-38
2.087087087087087234e+00 1.648209061092136645e-37
2.092092092092092237e+00 2.913263141860822058e-37
2.097097097097097240e+00 5.134602308692213400e-37
2.102102102102102243e+00 9.024008654882754653e-37
2.107107107107107247e+00 1.581479838449623461e-36
2.112112112112112250e+00 2.763790442130271639e-36
2.117117117117117253e+00 4.816478698725749530e-36
2.122122122122122256e+00 8.370338214852664145e-36
2.127127127127127260e+00 1.450610794886166719e-35
2.132132132132132263e+00 2.507026965234790068e-35
2.137137137137137266e+00 4.320887245787655604e-35
2.142142142142142269e+00 7.426740966038012461e-35
2.147147147147147273e+00 1.273035698365655737e-34
2.152152152152152276e+00 2.176232838592786642e-34
2.157157157157157279e+00 3.710206469872006104e-34
2.162162162162162282e+00 6.308471885329136647e-34
2.167167167167167285e+00 1.069766600765552793e-33
2.172172172172172289e+00 1.809247678777712285e-33
2.177177177177177292e+00 3.051802755284649101e-33
2.182182182182182295e+00 5.134162715231958084e-33
2.187187187187187298e+00 8.614751904745032766e-33
2.192192192192192302e+00 1.441720623955815958e-32
2.197197197197197305e+00 2.406521873533401242e-32
2.202202202202202308e+00 4.006581877445118157e-32
2.207207207207207311e+00 6.653326607310233762e-32
2.212212212212212314e+00 1.102019671684457398e-31
2.217217217217217318e+00 1.820667207781454759e-31
2.222222222222222321e+00 3.000319572382530433e-31
2.227227227227227324e+00 4.931796526981876010e-31
2.232232232232232327e+00 8.086273222344937951e-31
2.237237237237237331e+00 1.322519852186159845e-30
2.242242242242242334e+00 2.157602244293087549e-30
2.247247247247247337e+00 3.511242332381947744e-30
2.252252252252252340e+00 5.700005308253889915e-30
2.257257257257257343e+00 9.230378847498756962e-30
2.262262262262262347e+00 1.491071067151447211e-29
2.267267267267267350e+00 2.402793341522978689e-29
2.272272272272272353e+00 3.862588419843107890e-29
2.277277277277277356e+00 6.194254334240421211e-29
2.282282282282282360e+00 9.909524918885606414e-29
2.287287287287287363e+00 1.581519031524264600e-28
2.292292292292292366e+00 2.518015241644202694e-28
2.297297297297297369e+00 3.999531824072627829e-28
2.302302302302302373e+00 6.337694866039587869e-28
2.307307307307307376e+00 1.001911425607428467e-27
2.312312312312312379e+00 1.580183800956862263e-27
2.317317317317317382e+00 2.486397519615225727e-27
2.322322322322322385e+00 3.903216004462568689e-27
2.327327327327327389e+00 6.113191831224438482e-27
2.332332332332332392e+00 9.552371482110172426e-27
2.337337337337337395e+00 1.489211634936116355e-26
2.342342342342342398e+00 2.316370072289230504e-26
2.347347347347347402e+00 3.594760981256391925e-26
2.352352352352352405e+00 5.566046846158539152e-26
2.357357357357357408e+00 8.598895035605894631e-26
2.362362362362362411e+00 1.325444513617214990e-25
2.367367367367367414e+00 2.038485866173766726e-25
2.372372372372372418e+00 3.128133036260408398e-25
2.377377377377377421e+00 4.789588091825540086e-25
2.382382382382382424e+00 7.317295825223102770e-25
2.387387387387387427e+00 1.115440963980777181e-24
2.392392392392392431e+00 1.696641560519594419e-24
2.397397397397397434e+00 2.575046812683369317e-24
2.402402402402402437e+00 3.899739776859867878e-24
2.407407407407407440e+00 5.893123349174248829e-24
2.412412412412412444e+00 8.886254458214514041e-24
2.417417417417417447e+00 1.337085416444204197e-23
2.422422422422422450e+00 2.007569599675816106e-23
2.427427427427427453e+00 3.007855410586726847e-23
2.432432432432432456e+00 4.496990789123783195e-23
2.437437437437437460e+00 6.709181260973596611e-23
2.442442442442442463e+00 9.988569634530287792e-23
2.447447447447447466e+00 1.483976651756335156e-22
2.452452452452452469e+00 2.200110747672088152e-22
2.457457457457457473e+00 3.255063166805811879e-22
2.462462462462462476e+00 4.805907143272378152e-22
2.467467467467467479e+00 7.081023845114375572e-22
2.472472472472472482e+00 1.041178265026219526e-21
2.477477477477477485e+00 1.527798542855478998e-21
2.482482482482482489e+00 2.237291822707749347e-21
2.487487487487487492e+00 3.269627576881874517e-21
2.492492492492492495e+00 4.768662537011132603e-21
2.497497497497497498e+00 6.940984297690375722e-21
2.502502502502502502e+00 1.008266185945273494e-20
2.507507507507507505e+00 1.461714279828117268e-20
2.512512512512512508e+00 2.114883166177120302e-20
2.517517517517517511e+00 3.053868349690651722e-20
2.522522522522522515e+00 4.401064135158384550e-20
2.527527527527527518e+00 6.330119888756373373e-20
2.532532532532532521e+00 9.086913632577077083e-20
2.537537537537537524e+00 1.301890469056910095e-19
2.542542542542542527e+00 1.861613042657524207e-19
2.547547547547547531e+00 2.656835174878857272e-19
2.552552552552552534e+00 3.784454971993285427e-19
2.557557557557557537e+00 5.380329578520081043e-19
2.562562562562562540e+00 7.634568260708374344e-19
2.567567567567567544e+00 1.081268097358739451e-18
2.572572572572572547e+00 1.528476691323832131e-18
2.577577577577577550e+00 2.156572069706748203e-18
2.582582582582582553e+00 3.037050684038196682e-18
2.587587587587587556e+00 4.269000195432037208e-18
2.592592592592592560e+00 5.989485622318803408e-18
2.597597597597597563e+00 8.387745086988987829e-18
2.602602602602602566e+00 1.172455514787771327e-17
2.607607607607607569e+00 1.635859760078553391e-17
2.612612612612612573e+00 2.278229044227069839e-17
2.617617617617617576e+00 3.167038726126024782e-17
2.622622622622622579e+00 4.394576986394490854e-17
2.627627627627627582e+00 6.086834798373067093e-17
2.632632632632632586e+00 8.415495478834343433e-17
2.637637637637637589e+00 1.161407409510479609e-16
2.642642642642642592e+00 1.599960234346691358e-16
2.647647647647647595e+00 2.200170984662180902e-16
2.652652652652652598e+00 3.020155201419723255e-16
2.657657657657657602e+00 4.138382159902475900e-16
2.662662662662662605e+00 5.660611271924942944e-16
2.667667667667667608e+00 7.729125585539019027e-16
2.672672672672672611e+00 1.053500048572998399e-15
2.677677677677677615e+00 1.433437541431005048e-15
2.682682682682682618e+00 1.946999524775841990e-15
2.687687687687687621e+00 2.639967594514570321e-15
2.692692692692692624e+00 3.573385184507472673e-15
2.697697697697697627e+00 4.828501227730952878e-15
2.702702702702702631e+00 6.513267465188580248e-15
2.707707707707707634e+00 8.770862290035962077e-15
2.712712712712712637e+00 1.179085313239756179e-14
2.717717717717717640e+00 1.582378797175112317e-14
2.722722722722722644e+00 2.120023537244771940e-14
2.727727727727727647e+00 2.835558505026982813e-14
2.732732732732732650e+00 3.786229448585399099e-14
2.737737737737737653e+00 5.047174297695604160e-14
2.742742742742742657e+00 6.716845969222087430e-14
2.747747747747747660e+00 8.924026045072793147e-14
2.752752752752752663e+00 1.183688011886506576e-13
2.757757757757757666e+00 1.567462868538306445e-13
2.762762762762762669e+00 2.072256280507420538e-13
2.767767767767767673e+00 2.735132951929986515e-13
2.772772772772772676e+00 3.604165816210557225e-13
2.777777777777777679e+00 4.741600773281316550e-13
2.782782782782782682e+00 6.227900269020514619e-13
2.787787787787787686e+00 8.166900879295726804e-13
2.792792792792792689e+00 1.069238051607708401e-12
2.797797797797797692e+00 1.397640620667695712e-12
2.802802802802802695e+00 1.823992709849614501e-12
2.807807807807807698e+00 2.376619367725845251e-12
2.812812812812812702e+00 3.091772835884315006e-12
2.817817817817817705e+00 4.015775095928537133e-12
2.822822822822822708e+00 5.207718276200799033e-12
2.827827827827827711e+00 6.742862431905232258e-12
2.832832832832832715e+00 8.716903604355444596e-12
2.837837837837837718e+00 1.125132607178874313e-11
2.842842842842842721e+00 1.450010297075494028e-11
2.847847847847847724e+00 1.865807097242097893e-11
2.852852852852852727e+00 2.397137981881291186e-11
2.857857857857857731e+00 3.075050910728282475e-11
2.862862862862862734e+00 3.938645616280289187e-11
2.867867867867867737e+00 5.037083422211877055e-11
2.872872872872872740e+00 6.432078431107709320e-11
2.877877877877877744e+00 8.200980288330451836e-11
2.882882882882882747e+00 1.044058273294272440e-10
2.887887887887887750e+00 1.327182109473013212e-10
2.892892892892892753e+00 1.684555674294360228e-10
2.897897897897897757e+00 2.134968836383876010e-10
2.902902902902902760e+00 2.701788016518873054e-10
2.907907907907907763e+00 3.414025723178972872e-10
2.912912912912912766e+00 4.307649011054203685e-10
2.917917917917917769e+00 5.427177641747126326e-10
2.922922922922922773e+00 6.827632932031787557e-10
2.927927927927927776e+00 8.576910405484621498e-10
2.932932932932932779e+00 1.075866375471803773e-09
2.937937937937937782e+00 1.347580466381434550e-09
2.942942942942942786e+00 1.685474318578705788e-09
2.947947947947947789e+00 2.105051713885533123e-09
2.952952952952952792e+00 2.625298697816300280e-09
2.957957957957957795e+00 3.269430550769805007e-09
2.962962962962962798e+00 4.065791040997577708e-09
2.967967967967967802e+00 5.048933279636333340e-09
2.972972972972972805e+00 6.260916785140597517e-09
2.977977977977977808e+00 7.752861533711218648e-09
2.982982982982982811e+00 9.586806958041599037e-09
2.987987987987987815e+00 1.183793220979628486e-08
2.992992992992992818e+00 1.459720369443064955e-08
2.997997997997997821e+00 1.797452711278674679e-08
3.003003003003002824e+00 2.210249422096535289e-08
3.008008008008007828e+00 2.714082949281463428e-08
3.013013013013012831e+00 3.328165911168536415e-08
3.018018018018017834e+00 4.075574453616615361e-08
3.023023023023022837e+00 4.983984561918070907e-08
3.028028028028027840e+00 6.086540428952615065e-08
3.033033033033032844e+00 7.422876954998579001e-08
3.038038038038037847e+00 9.040321846794462452e-08
3.043043043043042850e+00 1.099530664478928442e-07
3.048048048048047853e+00 1.335502039347452702e-07
3.053053053053052857e+00 1.619934464221987981e-07
3.058058058058057860e+00 1.962311408999310915e-07
3.063063063063062863e+00 2.373875353894099130e-07
3.068068068068067866e+00 2.867934897961391244e-07
3.073073073073072869e+00 3.460221867790841887e-07
3.078078078078077873e+00 4.169305916421816172e-07
3.083083083083082876e+00 5.017075113588926587e-07
3.088088088088087879e+00 6.029292158147701746e-07
3.093093093093092882e+00 7.236237102864835648e-07
3.098098098098097886e+00 8.673448882834865016e-07
3.103103103103102889e+00 1.038257949372632140e-06
3.108108108108107892e+00 1.241237638805841124e-06
3.113113113113112895e+00 1.481981056020905043e-06
3.118118118118117899e+00 1.767136988814468884e-06
3.123123123123122902e+00 2.104453960555569962e-06
3.128128128128127905e+00 2.502949430818517741e-06
3.133133133133132908e+00 2.973102866568480214e-06
3.138138138138137911e+00 3.527075703193908849e-06
3.143143143143142915e+00 4.178961543519447268e-06
3.148148148148147918e+00 4.945070300079433624e-06
3.153153153153152921e+00 5.844250372492994422e-06
3.158158158158157924e+00 6.898253369224437709e-06
3.163163163163162928e+00 8.132146332504433921e-06
3.168168168168167931e+00 9.574776907248749419e-06
3.173173173173172934e+00 1.125929741127852557e-05
3.178178178178177937e+00 1.322375431399455400e-05
3.183183183183182940e+00 1.551175021617737983e-05
3.188188188188187944e+00 1.817318604260094521e-05
3.193193193193192947e+00 2.126509181320364680e-05
3.198198198198197950e+00 2.485255504535356273e-05
3.203203203203202953e+00 2.900975655896308728e-05
3.208208208208208401e+00 3.382112420517667506e-05
3.213213213213213404e+00 3.938261581660549670e-05
3.218218218218218407e+00 4.580314347835523611e-05
3.223223223223223410e+00 5.320615204140564805e-05
3.228228228228228414e+00 6.173136563858230039e-05
3.233233233233233417e+00 7.153671681156125329e-05
3.238238238238238420e+00 8.280047371234775682e-05
3.243243243243243423e+00 9.572358169003021425e-05
3.248248248248248427e+00 1.105322364154255171e-04
3.253253253253253430e+00 1.274807065107347282e-04
3.258258258258258433e+00 1.468544244395219407e-04
3.263263263263263436e+00 1.689733651535407289e-04
3.268268268268268439e+00 1.941957326799917708e-04
3.273273273273273443e+00 2.229219754478619178e-04
3.278278278278278446e+00 2.555991516832142917e-04
3.283283283283283449e+00 2.927256666304262891e-04
3.288288288288288452e+00 3.348564036647497591e-04
3.293293293293293456e+00 3.826082715319940398e-04
3.298298298298298459e+00 4.366661899603457896e-04
3.303303303303303462e+00 4.977895357255908426e-04
3.308308308308308465e+00 5.668190708766066488e-04
3.313313313313313468e+00 6.446843742442362642e-04
3.318318318318318472e+00 7.324117965133602375e-04
3.323323323323323475e+00 8.311329580362497756e-04
3.328328328328328478e+00 9.420938071681871822e-04
3.333333333333333481e+00 1.066664255188724472e-03
3.338338338338338485e+00 1.206348401829917096e-03
3.343343343343343488e+00 1.362795363013108267e-03
3.348348348348348491e+00 1.537810709604387534e-03
3.353353353353353494e+00 1.733368522817263545e-03
3.358358358358358497e+00 1.951624068258134281e-03
3.363363363363363501e+00 2.194927086582726394e-03
3.368368368368368504e+00 2.465835694212309154e-03
3.373373373373373507e+00 2.767130882614843215e-03
3.378378378378378510e+00 3.101831599248385495e-03
3.383383383383383514e+00 3.473210387309284483e-03
3.388388388388388517e+00 3.884809555143812348e-03
3.393393393393393520e+00 4.340457839277762561e-03
3.398398398398398523e+00 4.844287517785234032e-03
3.403403403403403527e+00 5.400751922947669321e-03
3.408408408408408530e+00 6.014643294101094245e-03
3.413413413413413533e+00 6.691110902883753986e-03
3.418418418418418536e+00 7.435679374394138681e-03
3.423423423423423539e+00 8.254267118461541819e-03
3.428428428428428543e+00 9.153204775779374622e-03
3.433433433433433546e+00 1.013925357402158459e-02
3.438438438438438549e+00 1.121962347926679787e-02
3.443443443443443552e+00 1.240199101806648170e-02
3.448448448448448556e+00 1.369451663571612937e-02
3.453453453453453559e+00 1.510586144651178929e-02
3.458458458458458562e+00 1.664520322203745864e-02
3.463463463463463565e+00 1.832225145427907737e-02
3.468468468468468568e+00 2.014726132150431240e-02
3.473473473473473572e+00 2.213104637617701112e-02
3.478478478478478575e+00 2.428498976655764710e-02
3.483483483483483578e+00 2.662105379644450626e-02
3.488488488488488581e+00 2.915178762115623948e-02
3.493493493493493585e+00 3.189033287280405859e-02
3.498498498498498588e+00 3.485042700360816564e-02
3.503503503503503591e+00 3.804640413290164697e-02
3.508508508508508594e+00 4.149319318244253096e-02
3.513513513513513598e+00 4.520631308362927508e-02
3.518518518518518601e+00 4.920186484304821251e-02
3.523523523523523604e+00 5.349652025421483548e-02
3.528528528528528607e+00 5.810750705054690268e-02
3.533533533533533610e+00 6.305259029929011216e-02
3.538538538538538614e+00 6.835004984692132080e-02
3.543543543543543617e+00 7.401865363671704390e-02
3.548548548548548620e+00 8.007762673168301870e-02
3.553553553553553623e+00 8.654661589330009397e-02
3.558558558558558627e+00 9.344564958161195867e-02
3.563563563563563630e+00 1.007950932641528130e-01
3.568568568568568633e+00 1.086155999409908340e-01
3.573573573573573636e+00 1.169280558199286002e-01
3.578578578578578639e+00 1.257535210988948993e-01
3.583583583583583643e+00 1.351131658440007655e-01
3.588588588588588646e+00 1.450282009794811311e-01
3.593593593593593649e+00 1.555198044398349855e-01
3.598598598598598652e+00 1.666090425656830687e-01
3.603603603603603656e+00 1.783167868629583486e-01
3.608608608608608659e+00 1.906636262799955850e-01
3.613613613613613662e+00 2.036697751938670586e-01
3.618618618618618665e+00 2.173549773390453521e-01
3.623623623623623669e+00 2.317384059441520427e-01
3.628628628628628672e+00 2.468385603932215511e-01
3.633633633633633675e+00 2.626731597529846640e-01
3.638638638638638678e+00 2.792590335579530625e-01
3.643643643643643681e+00 2.966120102811313219e-01
3.648648648648648685e+00 3.147468039508323767e-01
3.653653653653653688e+00 3.336768994154664658e-01
3.658658658658658691e+00 3.534144367937371856e-01
3.663663663663663694e+00 3.739700956725895975e-01
3.668668668668668698e+00 3.953529796553863496e-01
3.673673673673673701e+00 4.175705018830941917e-01
3.678678678678678704e+00 4.406282721773705502e-01
3.683683683683683707e+00 4.645299864779568466e-01
3.688688688688688710e+00 4.892773192611937216e-01
3.693693693693693714e+00 5.148698196392159643e-01
3.698698698698698717e+00 5.413048118529167896e-01
3.703703703703703720e+00 5.685773008698362663e-01
3.708708708708708723e+00 5.966798838022907558e-01
3.713713713713713727e+00 6.256026678544205355e-01
3.718718718718718730e+00 6.553331954967180906e-01
3.723723723723723733e+00 6.858563775495144510e-01
3.728728728728728736e+00 7.171544348374888633e-01
3.733733733733733740e+00 7.492068490501994082e-01
3.738738738738738743e+00 7.819903234158610550e-01
3.743743743743743746e+00 8.154787537466444691e-01
3.748748748748748749e+00 8.496432103937806568e-01
3.753753753753753752e+00 8.844519315752269462e-01
3.758758758758758756e+00 9.198703285169960164e-01
3.763763763763763759e+00 9.558610027681946342e-01
3.768768768768768762e+00 9.923837760001775754e-01
3.773773773773773765e+00 1.029395732545182129e+00
3.778778778778778769e+00 1.066851274835390440e+00
3.783783783783783772e+00 1.104702191861861138e+00
3.788788788788788775e+00 1.142897740685091312e+00
3.793793793793793778e+00 1.181384740938658862e+00
3.798798798798798781e+00 1.220107682231192037e+00
3.803803803803803785e+00 1.259008844222806900e+00
3.808808808808808788e+00 1.298028429111009130e+00
3.813813813813813791e+00 1.337104706166358348e+00
3.818818818818818794e+00 1.376174167881579979e+00
3.823823823823823798e+00 1.415171697212786128e+00
3.828828828828828801e+00 1.454030745346059250e+00
3.833833833833833804e+00 1.492683519299741191e+00
3.838838838838838807e+00 1.531061178658424504e+00
3.843843843843843811e+00 1.569094040616623831e+00
3.848848848848848814e+00 1.606711792494615043e+00
3.853853853853853817e+00 1.643843710797177504e+00
3.858858858858858820e+00 1.680418885845621269e+00
3.863863863863863823e+00 1.716366450973100255e+00
3.868868868868868827e+00 1.751615815222495431e+00
3.873873873873873830e+00 1.786096898469020200e+00
3.878878878878878833e+00 1.819740367812865189e+00
3.883883883883883836e+00 1.852477874162975935e+00
3.888888888888888840e+00 1.884242287795968362e+00
3.893893893893893843e+00 1.914967931779804511e+00
3.898898898898898846e+00 1.944590812082350961e+00
3.903903903903903849e+00 1.973048843228332849e+00
3.908908908908908852e+00 2.000282068356921350e+00
3.913913913913913856e+00 2.026232872602082846e+00
3.918918918918918859e+00 2.050846188683998150e+00
3.923923923923923862e+00 2.074069693709757800e+00
3.928928928928928865e+00 2.095853996155654819e+00
3.933933933933933869e+00 2.116152812120946525e+00
3.938938938938938872e+00 2.134923129941983966e+00
3.943943943943943875e+00 2.152125362372524719e+00
3.948948948948948878e+00 2.167723485548215034e+00
3.953953953953953881e+00 2.181685164091073492e+00
3.958958958958958885e+00 2.193981861708385495e+00
3.963963963963963888e+00 2.204588936816620492e+00
3.968968968968968891e+00 2.213485722710745396e+00
3.973973973973973894e+00 2.220655591951840258e+00
3.978978978978978898e+00 2.226086004708871968e+00
3.983983983983983901e+00 2.229768540870802340e+00
3.988988988988988904e+00 2.231698915873763678e+00
3.993993993993993907e+00 2.231876980216415784e+00
3.998998998998998911e+00 2.230306702795686657e+00
4.004004004004004358e+00 2.226996138217264054e+00
4.009009009009009361e+00 2.221957378387045878e+00
4.014014014014014364e+00 2.215206488705245391e+00
4.019019019019019368e+00 2.206763429312947000e+00
4.024024024024024371e+00 2.196651961920406571e+00
4.029029029029029374e+00 2.184899542764644931e+00
4.034034034034034377e+00 2.171537202380497522e+00
4.039039039039039380e+00 2.156599412894824930e+00
4.044044044044044384e+00 2.140123943597820766e+00
4.049049049049049387e+00 2.122151705650804132e+00
4.054054054054054390e+00 2.102726586772719841e+00
4.059059059059059393e+00 2.081895276827437247e+00
4.064064064064064397e+00 2.059707085268018378e+00
4.069069069069069400e+00 2.036213751395545835e+00
4.074074074074074403e+00 2.011469248433298329e+00
4.079079079079079406e+00 1.985529582425488604e+00
4.084084084084084409e+00 1.958452586973157716e+00
4.089089089089089413e+00 1.930297714832348577e+00
4.094094094094094416e+00 1.901125827375211852e+00
4.099099099099099419e+00 1.870998982937830624e+00
4.104104104104104422e+00 1.839980225003375880e+00
4.109109109109109426e+00 1.808133371239117659e+00
4.114114114114114429e+00 1.775522804265498689e+00
4.119119119119119432e+00 1.742213265109322728e+00
4.124124124124124435e+00 1.708269650174231380e+00
4.129129129129129439e+00 1.673756812588643950e+00
4.134134134134134442e+00 1.638739368660678153e+00
4.139139139139139445e+00 1.603281510244761066e+00
4.144144144144144448e+00 1.567446823630365360e+00
4.149149149149149451e+00 1.531298115635458812e+00
4.154154154154154455e+00 1.494897247432156906e+00
4.159159159159159458e+00 1.458304976662513575e+00
4.164164164164164461e+00 1.421580808257828510e+00
4.169169169169169464e+00 1.384782854389129403e+00
4.174174174174174468e+00 1.347967703866759681e+00
4.179179179179179471e+00 1.311190301268219116e+00
4.184184184184184474e+00 1.274503836013167524e+00
4.189189189189189477e+00 1.237959641537752065e+00
4.194194194194194480e+00 1.201607104675406434e+00
4.199199199199199484e+00 1.165493585276524691e+00
4.204204204204204487e+00 1.129664346067740688e+00
4.209209209209209490e+00 1.094162492677907883e+00
4.214214214214214493e+00 1.059028923728312810e+00
4.219219219219219497e+00 1.024302290816465844e+00
4.224224224224224500e+00 9.900189681982900503e-01
4.229229229229229503e+00 9.562130319196324724e-01
4.234234234234234506e+00 9.229162481123963646e-01
4.239239239239239510e+00 8.901580701416823560e-01
4.244244244244244513e+00 8.579656442468720501e-01
4.249249249249249516e+00 8.263638233030454749e-01
4.254254254254254519e+00 7.953751883038678860e-01
4.259259259259259522e+00 7.650200771270218025e-01
4.264264264264264526e+00 7.353166201589586004e-01
4.269269269269269529e+00 7.062807823054956247e-01
4.274274274274274532e+00 6.779264109304663499e-01
4.279279279279279535e+00 6.502652892423670394e-01
4.284284284284284539e+00 6.233071946473358604e-01
4.289289289289289542e+00 5.970599615866715171e-01
4.294294294294294545e+00 5.715295483757967254e-01
4.299299299299299548e+00 5.467201075674585908e-01
4.304304304304304551e+00 5.226340593652911704e-01
4.309309309309309555e+00 4.992721676237622530e-01
4.314314314314314558e+00 4.766336179834873565e-01
4.319319319319319561e+00 4.547160976977244751e-01
4.324324324324324564e+00 4.335158767293929016e-01
4.329329329329329568e+00 4.130278897029590612e-01
4.334334334334334571e+00 3.932458183243348060e-01
4.339339339339339574e+00 3.741621738915260620e-01
4.344344344344344577e+00 3.557683795472419974e-01
4.349349349349349581e+00 3.380548519353802073e-01
4.354354354354354584e+00 3.210110819551518779e-01
4.359359359359359587e+00 3.046257143222017572e-01
4.364364364364364590e+00 2.888866256696114299e-01
4.369369369369369593e+00 2.737810009439976544e-01
4.374374374374374597e+00 2.592954078785461580e-01
4.379379379379379600e+00 2.454158693376327083e-01
4.384384384384384603e+00 2.321279333647958409e-01
4.389389389389389606e+00 2.194167407690265081e-01
4.394394394394394610e+00 2.072670901241203401e-01
4.399399399399399613e+00 1.956635000630269627e-01
4.404404404404404616e+00 1.845902687760269945e-01
4.409409409409409619e+00 1.740315306385666616e-01
4.414414414414414622e+00 1.639713099143533526e-01
4.419419419419419626e+00 1.543935714959880912e-01
4.424424424424424629e+00 1.452822686614756165e-01
4.429429429429429632e+00 1.366213878423076789e-01
4.434434434434434635e+00 1.283949904127363595e-01
4.439439439439439639e+00 1.205872515224913899e-01
4.444444444444444642e+00 1.131824960097882887e-01
4.449449449449449645e+00 1.061652314410408138e-01
4.454454454454454648e+00 9.952017833555798498e-02
4.459459459459459651e+00 9.323229764244897466e-02
4.464464464464464655e+00 8.728681554485875904e-02
4.469469469469469658e+00 8.166924567534029900e-02
4.474474474474474661e+00 7.636540883169921912e-02
4.479479479479479664e+00 7.136145028775416066e-02
4.484484484484484668e+00 6.664385479951735747e-02
4.489489489489489671e+00 6.219945940936008610e-02
4.494494494494494674e+00 5.801546415510976107e-02
4.499499499499499677e+00 5.407944079150440314e-02
4.504504504504504681e+00 5.037933963488771399e-02
4.509509509509509684e+00 4.690349464011343145e-02
4.514514514514514687e+00 4.364062682137117427e-02
4.519519519519519690e+00 4.057984612599477986e-02
4.524524524524524693e+00 3.771065186999932733e-02
4.529529529529529697e+00 3.502293184305630552e-02
4.534534534534534700e+00 3.250696018732558701e-02
4.539539539539539703e+00 3.015339415313683658e-02
4.544544544544544706e+00 2.795326983151787473e-02
4.549549549549549710e+00 2.589799695979166580e-02
4.554554554554554713e+00 2.397935289416667712e-02
4.559559559559559716e+00 2.218947583881962851e-02
4.564564564564564719e+00 2.052085741748778738e-02
4.569569569569569722e+00 1.896633466974536469e-02
4.574574574574574726e+00 1.751908154994016170e-02
4.579579579579579729e+00 1.617260000277163587e-02
4.584584584584584732e+00 1.492071068530535435e-02
4.589589589589589735e+00 1.375754340102315967e-02
4.594594594594594739e+00 1.267752730736945374e-02
4.599599599599599742e+00 1.167538095410596520e-02
4.604604604604604745e+00 1.074610220574026900e-02
4.609609609609609748e+00 9.884958097184705708e-03
4.614614614614614752e+00 9.087474668086417684e-03
4.619619619619619755e+00 8.349426817179799593e-03
4.624624624624624758e+00 7.666828214606066956e-03
4.629629629629629761e+00 7.035921306350569580e-03
4.634634634634634764e+00 6.453167441695650645e-03
4.639639639639639768e+00 5.915237151080732399e-03
4.644644644644644771e+00 5.419000598995429852e-03
4.649649649649649774e+00 4.961518233118624929e-03
4.654654654654654777e+00 4.540031648472477033e-03
4.659659659659659781e+00 4.151954682503916465e-03
4.664664664664664784e+00 3.794864754552771183e-03
4.669669669669669787e+00 3.466494460890564514e-03
4.674674674674674790e+00 3.164723434282752917e-03
4.679679679679679793e+00 2.887570475015233638e-03
4.684684684684684797e+00 2.633185958518498206e-03
4.689689689689689800e+00 2.399844522942295739e-03
4.694694694694694803e+00 2.185938038493187054e-03
4.699699699699699806e+00 1.989968858954894136e-03
4.704704704704704810e+00 1.810543354454593676e-03
4.709709709709709813e+00 1.646365723427574900e-03
4.714714714714714816e+00 1.496232080662010825e-03
4.719719719719719819e+00 1.359024817398360278e-03
4.724724724724724823e+00 1.233707228646195196e-03
4.729729729729729826e+00 1.119318402154188862e-03
4.734734734734734829e+00 1.014968362880285056e-03
4.739739739739739832e+00 9.198334662887206348e-04
4.744744744744744835e+00 8.331520333441747332e-04
4.749749749749749839e+00 7.542202197546798385e-04
4.754754754754754842e+00 6.823881117032475898e-04
4.759759759759759845e+00 6.170560401157900799e-04
4.764764764764764848e+00 5.576711053461344113e-04
4.769769769769769852e+00 5.037239040751172615e-04
4.774774774774774855e+00 4.547454501664873090e-04
4.779779779779779858e+00 4.103042812290705289e-04
4.784784784784784861e+00 3.700037426731035044e-04
4.789789789789789864e+00 3.334794411304057736e-04
4.794794794794794868e+00 3.003968592109221118e-04
4.799799799799799871e+00 2.704491237196718486e-04
4.804804804804804874e+00 2.433549196055050145e-04
4.809809809809809877e+00 2.188565421111570103e-04
4.814814814814814881e+00 1.967180797854702458e-04
4.819819819819819884e+00 1.767237212400308828e-04
4.824824824824824887e+00 1.586761787590122144e-04
4.829829829829829890e+00 1.423952221068071973e-04
4.834834834834834894e+00 1.277163161248545328e-04
4.839839839839839897e+00 1.144893559551376063e-04
4.844844844844844900e+00 1.025774939821575782e-04
4.849849849849849903e+00 9.185605283601794616e-05
4.854854854854854906e+00 8.221151905462789492e-05
4.859859859859859910e+00 7.354061225131075681e-05
4.864864864864864913e+00 6.574942488476815327e-05
4.869869869869869916e+00 5.875262797135524356e-05
4.874874874874874919e+00 5.247273831999470944e-05
4.879879879879879923e+00 4.683944310286889388e-05
4.884884884884884926e+00 4.178897780535668969e-05
4.889889889889889929e+00 3.726355381616304653e-05
4.894894894894894932e+00 3.321083213653824650e-05
4.899899899899899935e+00 2.958343989027561099e-05
4.904904904904904939e+00 2.633852651799090981e-05
4.909909909909909942e+00 2.343735672736162176e-05
4.914914914914914945e+00 2.084493745571374990e-05
4.919919919919919948e+00 1.852967627478743987e-05
4.924924924924924952e+00 1.646306883460702891e-05
4.929929929929929955e+00 1.461941310179453738e-05
4.934934934934934958e+00 1.297554829829995319e-05
4.939939939939939961e+00 1.151061658937286337e-05
4.944944944944944965e+00 1.020584570476411897e-05
4.949949949949949968e+00 9.044350804953781139e-06
4.954954954954954971e+00 8.010954024647348447e-06
4.959959959959959974e+00 7.092020239358901697e-06
4.964964964964964977e+00 6.275307707701771861e-06
4.969969969969969981e+00 5.549832342054119057e-06
4.974974974974974984e+00 4.905744454541797846e-06
4.979979979979979987e+00 4.334216913005043857e-06
4.984984984984984990e+00 3.827343724109462466e-06
4.989989989989989994e+00 3.378048137491378757e-06
4.994994994994994997e+00 2.979999436475558517e-06
5.000000000000000000e+00 2.627537647688140283e-06

